Mixed-Precision SEM-Based CFD Simulations on GPUs: A Taylor-Green Vortex case

Mixed precision is a promising approach for reducing the computational cost and energy consumption of Computation Fluid Dynamics (CFD) simulations, but its effectiveness depends strongly on where precision is reduced within the full simulation pipeline. In this work, we study Taylor-Green vortex case using Neko, a matrix-free CFD solver based on the spectral element method (SEM). Profiling shows that the fluid time step is not dominated by Krylov convergence alone: the velocity and pressure solvers require only a small number of iterations per step, while a substantial fraction of runtime is spent in other SEM operators and solver components. Motivated by this structure, we propose a three-level hierarchical mixed-precision control model. Two groups of configurations are evaluated in environments bounded by 64-bit floating-point (fp64) and 32-bit floating-point (fp32) precision, respectively. The fp64-bounded group identifies accuracy sensitive components and shows that SEM-focused fp32 computation is a promising direction for future optimization. The fp32-bounded group provides the main practical benefit. For the high Reynolds number case studied, selected configurations reduce both time- and energy-to-solution by about 34% relative to the fp64 baseline, while improving robustness compared with global fp32. Targeted fp16 kernel overrides are also explored, showing potential for selected operations but increased sensitivity in gradient-based quantities such as enstrophy. Overall, these results indicate that mixed-precision for matrix-free SEM-based CFD should be treated as a simulation-level control problem rather than solely as a Krylov-solver optimization.

==> files/neko-gpu-tgv-dp-p7.csv <==
step,time,CFL,dt,total_step_time,pressure_iters,pressure_start_residual,pressure_final_residual,x-velocity_iters,x-velocity_start_residual,x-velocity_final_residual,y-velocity_iters,y-velocity_start_residual,y-velocity_final_residual,z-velocity_iters,z-velocity_start_residual,z-velocity_final_residual
1.00E+00,5.04E-03,4.00E-01,5.04E-03,4.95E-01,5.00E+00,3.63E-03,2.43E-05,3.00E+00,3.70E-04,5.39E-07,3.00E+00,3.70E-04,5.39E-07,3.00E+00,5.24E-04,7.64E-07
2.00E+00,1.01E-02,4.00E-01,5.04E-03,4.56E-02,1.00E+00,1.06E-04,5.37E-05,3.00E+00,5.56E-04,3.21E-07,3.00E+00,5.56E-04,3.21E-07,3.00E+00,7.85E-04,4.54E-07
3.00E+00,1.51E-02,4.00E-01,5.04E-03,4.55E-02,1.00E+00,1.05E-04,4.09E-05,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.59E-04,3.39E-07
4.00E+00,2.01E-02,4.00E-01,5.04E-03,4.56E-02,1.00E+00,8.38E-05,3.77E-05,3.00E+00,6.79E-04,2.41E-07,3.00E+00,6.79E-04,2.41E-07,3.00E+00,9.59E-04,3.39E-07
5.00E+00,2.52E-02,4.00E-01,5.04E-03,4.56E-02,1.00E+00,7.77E-05,2.46E-05,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.59E-04,3.39E-07
6.00E+00,3.02E-02,4.00E-01,5.04E-03,4.69E-02,1.00E+00,6.77E-05,1.63E-05,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.59E-04,3.39E-07
7.00E+00,3.53E-02,4.00E-01,5.04E-03,4.77E-02,1.00E+00,7.72E-05,1.98E-05,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.58E-04,3.39E-07
8.00E+00,4.03E-02,4.00E-01,5.04E-03,4.83E-02,1.00E+00,8.09E-05,2.79E-05,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.58E-04,3.39E-07
9.00E+00,4.53E-02,4.00E-01,5.04E-03,4.88E-02,1.00E+00,5.32E-05,1.96E-05,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.58E-04,3.39E-07
1.00E+01,5.04E-02,4.00E-01,5.04E-03,5.00E-02,1.00E+00,3.27E-05,1.12E-05,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.58E-04,3.39E-07
1.10E+01,5.54E-02,4.00E-01,5.04E-03,5.14E-02,1.00E+00,2.17E-05,8.68E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.58E-04,3.39E-07
1.20E+01,6.04E-02,4.00E-01,5.04E-03,5.14E-02,1.00E+00,1.07E-05,3.70E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.57E-04,3.39E-07
1.30E+01,6.55E-02,4.00E-01,5.04E-03,5.16E-02,1.00E+00,8.33E-06,3.49E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.57E-04,3.39E-07
1.40E+01,7.05E-02,4.00E-01,5.04E-03,5.29E-02,1.00E+00,9.10E-06,2.93E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.57E-04,3.39E-07
1.50E+01,7.56E-02,4.00E-01,5.04E-03,5.42E-02,1.00E+00,7.02E-06,2.79E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.57E-04,3.39E-07
1.60E+01,8.06E-02,4.00E-01,5.04E-03,5.46E-02,1.00E+00,5.78E-06,2.20E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.57E-04,3.39E-07
1.70E+01,8.56E-02,4.00E-01,5.04E-03,5.49E-02,1.00E+00,5.22E-06,2.07E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.56E-04,3.38E-07
1.80E+01,9.07E-02,4.00E-01,5.04E-03,5.57E-02,1.00E+00,4.42E-06,1.56E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.56E-04,3.38E-07
1.90E+01,9.57E-02,4.00E-01,5.04E-03,5.56E-02,1.00E+00,3.98E-06,1.27E-06,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.56E-04,3.38E-07
2.00E+01,1.01E-01,4.00E-01,5.04E-03,5.59E-02,1.00E+00,2.73E-06,9.82E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.56E-04,3.38E-07
2.10E+01,1.06E-01,4.00E-01,5.04E-03,5.62E-02,1.00E+00,2.47E-06,9.07E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.55E-04,3.38E-07
2.20E+01,1.11E-01,3.99E-01,5.04E-03,5.80E-02,1.00E+00,1.87E-06,6.79E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.55E-04,3.38E-07
2.30E+01,1.16E-01,3.99E-01,5.04E-03,5.99E-02,1.00E+00,1.64E-06,4.97E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.55E-04,3.38E-07
2.40E+01,1.21E-01,3.99E-01,5.04E-03,6.04E-02,1.00E+00,1.19E-06,4.23E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.55E-04,3.38E-07
2.50E+01,1.26E-01,3.99E-01,5.04E-03,6.06E-02,1.00E+00,9.94E-07,3.48E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.54E-04,3.38E-07
2.60E+01,1.31E-01,3.99E-01,5.04E-03,5.35E-02,1.00E+00,7.72E-07,2.96E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.54E-04,3.38E-07
2.70E+01,1.36E-01,3.99E-01,5.04E-03,4.76E-02,1.00E+00,2.67E-06,3.20E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.54E-04,3.38E-07
2.80E+01,1.41E-01,3.99E-01,5.04E-03,4.82E-02,1.00E+00,1.22E-06,5.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.53E-04,3.37E-07
2.90E+01,1.46E-01,3.99E-01,5.04E-03,4.85E-02,1.00E+00,2.61E-06,7.99E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.53E-04,3.37E-07
3.00E+01,1.51E-01,3.99E-01,5.04E-03,4.96E-02,1.00E+00,1.74E-06,7.08E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.53E-04,3.37E-07
3.10E+01,1.56E-01,3.99E-01,5.04E-03,5.01E-02,1.00E+00,1.72E-06,6.54E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.53E-04,3.37E-07
3.20E+01,1.61E-01,3.99E-01,5.04E-03,5.04E-02,1.00E+00,1.42E-06,5.32E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.52E-04,3.37E-07
3.30E+01,1.66E-01,3.99E-01,5.04E-03,5.06E-02,1.00E+00,1.20E-06,4.82E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.52E-04,3.37E-07
3.40E+01,1.71E-01,3.99E-01,5.04E-03,5.19E-02,1.00E+00,1.07E-06,4.38E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.52E-04,3.37E-07
3.50E+01,1.76E-01,3.99E-01,5.04E-03,5.31E-02,1.00E+00,8.03E-07,3.30E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.51E-04,3.37E-07
3.60E+01,1.81E-01,3.99E-01,5.04E-03,5.36E-02,1.00E+00,6.72E-07,2.29E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.51E-04,3.37E-07
3.70E+01,1.86E-01,3.99E-01,5.04E-03,5.40E-02,1.00E+00,5.72E-07,2.22E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.51E-04,3.37E-07
3.80E+01,1.91E-01,3.99E-01,5.04E-03,5.42E-02,1.00E+00,4.50E-07,1.77E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.51E-04,3.36E-07
3.90E+01,1.96E-01,3.99E-01,5.04E-03,5.47E-02,1.00E+00,4.03E-07,1.51E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.50E-04,3.36E-07
4.00E+01,2.01E-01,3.99E-01,5.04E-03,5.49E-02,1.00E+00,3.12E-07,1.18E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.50E-04,3.36E-07
4.10E+01,2.07E-01,3.99E-01,5.04E-03,5.57E-02,1.00E+00,3.06E-07,1.17E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,6.79E-04,2.40E-07,3.00E+00,9.50E-04,3.36E-07
4.20E+01,2.12E-01,3.99E-01,5.04E-03,5.72E-02,1.00E+00,2.90E-07,1.03E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.49E-04,3.36E-07
4.30E+01,2.17E-01,3.99E-01,5.04E-03,5.89E-02,1.00E+00,2.43E-07,9.63E-08,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.49E-04,3.36E-07
4.40E+01,2.22E-01,3.98E-01,5.04E-03,5.92E-02,1.00E+00,2.33E-07,8.26E-08,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.49E-04,3.36E-07
4.50E+01,2.27E-01,3.98E-01,5.04E-03,5.99E-02,1.00E+00,2.28E-07,7.94E-08,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.48E-04,3.36E-07
4.60E+01,2.32E-01,3.98E-01,5.04E-03,5.36E-02,1.00E+00,1.79E-07,6.75E-08,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.48E-04,3.36E-07
4.70E+01,2.37E-01,3.98E-01,5.04E-03,4.76E-02,1.00E+00,5.54E-07,9.81E-08,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.48E-04,3.35E-07
4.80E+01,2.42E-01,3.98E-01,5.04E-03,4.82E-02,1.00E+00,1.38E-06,3.50E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.47E-04,3.35E-07
4.90E+01,2.47E-01,3.98E-01,5.04E-03,4.87E-02,1.00E+00,1.21E-06,4.82E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.47E-04,3.35E-07
5.00E+01,2.52E-01,3.98E-01,5.04E-03,5.23E-02,1.00E+00,9.75E-07,3.09E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.47E-04,3.35E-07
5.10E+01,2.57E-01,3.98E-01,5.04E-03,5.00E-02,1.00E+00,7.52E-07,2.55E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.46E-04,3.35E-07
5.20E+01,2.62E-01,3.98E-01,5.04E-03,5.04E-02,1.00E+00,4.60E-07,1.84E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,6.80E-04,2.41E-07,3.00E+00,9.46E-04,3.35E-07
5.30E+01,2.67E-01,3.98E-01,5.04E-03,5.07E-02,1.00E+00,4.21E-07,1.79E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.46E-04,3.35E-07
5.40E+01,2.72E-01,3.98E-01,5.04E-03,5.20E-02,1.00E+00,3.36E-07,1.31E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.45E-04,3.35E-07
5.50E+01,2.77E-01,3.98E-01,5.04E-03,5.33E-02,1.00E+00,3.19E-07,1.27E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.45E-04,3.34E-07
5.60E+01,2.82E-01,3.98E-01,5.04E-03,5.40E-02,1.00E+00,2.43E-07,1.00E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.45E-04,3.34E-07
5.70E+01,2.87E-01,3.98E-01,5.04E-03,5.39E-02,1.00E+00,2.32E-07,9.51E-08,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.44E-04,3.34E-07
5.80E+01,2.92E-01,3.98E-01,5.04E-03,5.44E-02,1.00E+00,2.00E-07,7.80E-08,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.44E-04,3.34E-07
5.90E+01,2.97E-01,3.98E-01,5.04E-03,5.45E-02,1.00E+00,1.97E-07,7.12E-08,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.44E-04,3.34E-07
6.00E+01,3.02E-01,3.98E-01,5.04E-03,5.50E-02,1.00E+00,1.67E-07,6.84E-08,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.43E-04,3.34E-07
6.10E+01,3.07E-01,3.97E-01,5.04E-03,5.52E-02,1.00E+00,1.69E-07,6.51E-08,3.00E+00,6.81E-04,2.41E-07,3.00E+00,6.81E-04,2.41E-07,3.00E+00,9.43E-04,3.34E-07
6.20E+01,3.12E-01,3.97E-01,5.04E-03,5.70E-02,1.00E+00,1.46E-07,5.65E-08,3.00E+00,6.82E-04,2.41E-07,3.00E+00,6.82E-04,2.41E-07,3.00E+00,9.42E-04,3.34E-07
6.30E+01,3.17E-01,3.97E-01,5.04E-03,5.90E-02,1.00E+00,1.31E-07,4.74E-08,3.00E+00,6.82E-04,2.41E-07,3.00E+00,6.82E-04,2.41E-07,3.00E+00,9.42E-04,3.33E-07
6.40E+01,3.22E-01,3.97E-01,5.04E-03,5.92E-02,1.00E+00,1.23E-07,4.43E-08,3.00E+00,6.82E-04,2.41E-07,3.00E+00,6.82E-04,2.41E-07,3.00E+00,9.42E-04,3.33E-07
6.50E+01,3.27E-01,3.97E-01,5.04E-03,5.96E-02,1.00E+00,1.12E-07,3.70E-08,3.00E+00,6.82E-04,2.41E-07,3.00E+00,6.82E-04,2.41E-07,3.00E+00,9.41E-04,3.33E-07
6.60E+01,3.32E-01,3.97E-01,5.04E-03,5.34E-02,1.00E+00,8.66E-08,3.09E-08,3.00E+00,6.82E-04,2.41E-07,3.00E+00,6.82E-04,2.41E-07,3.00E+00,9.41E-04,3.33E-07
6.70E+01,3.37E-01,3.97E-01,5.04E-03,4.77E-02,1.00E+00,2.70E-07,7.51E-08,3.00E+00,6.82E-04,2.41E-07,3.00E+00,6.82E-04,2.41E-07,3.00E+00,9.41E-04,3.33E-07
6.80E+01,3.42E-01,3.97E-01,5.04E-03,4.82E-02,1.00E+00,1.24E-06,2.95E-07,3.00E+00,6.82E-04,2.42E-07,3.00E+00,6.82E-04,2.42E-07,3.00E+00,9.40E-04,3.33E-07
6.90E+01,3.48E-01,3.97E-01,5.04E-03,4.88E-02,1.00E+00,7.67E-07,3.17E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,9.40E-04,3.33E-07
7.00E+01,3.53E-01,3.97E-01,5.04E-03,4.93E-02,1.00E+00,7.15E-07,2.04E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,9.39E-04,3.32E-07
7.10E+01,3.58E-01,3.97E-01,5.04E-03,5.01E-02,1.00E+00,4.96E-07,1.62E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,9.39E-04,3.32E-07
7.20E+01,3.63E-01,3.97E-01,5.04E-03,5.03E-02,1.00E+00,2.84E-07,1.12E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,9.39E-04,3.32E-07
7.30E+01,3.68E-01,3.97E-01,5.04E-03,5.07E-02,1.00E+00,2.38E-07,9.97E-08,3.00E+00,6.83E-04,2.42E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,9.38E-04,3.32E-07
7.40E+01,3.73E-01,3.97E-01,5.04E-03,5.19E-02,1.00E+00,1.95E-07,7.36E-08,3.00E+00,6.83E-04,2.42E-07,3.00E+00,6.83E-04,2.42E-07,3.00E+00,9.38E-04,3.32E-07
7.50E+01,3.78E-01,3.96E-01,5.04E-03,5.33E-02,1.00E+00,1.97E-07,7.78E-08,3.00E+00,6.84E-04,2.42E-07,3.00E+00,6.84E-04,2.42E-07,3.00E+00,9.37E-04,3.32E-07
7.60E+01,3.83E-01,3.96E-01,5.04E-03,5.33E-02,1.00E+00,1.50E-07,6.24E-08,3.00E+00,6.84E-04,2.42E-07,3.00E+00,6.84E-04,2.42E-07,3.00E+00,9.37E-04,3.32E-07
7.70E+01,3.88E-01,3.96E-01,5.04E-03,5.40E-02,1.00E+00,1.49E-07,6.38E-08,3.00E+00,6.84E-04,2.42E-07,3.00E+00,6.84E-04,2.42E-07,3.00E+00,9.36E-04,3.31E-07
7.80E+01,3.93E-01,3.96E-01,5.04E-03,5.45E-02,1.00E+00,1.47E-07,5.82E-08,3.00E+00,6.84E-04,2.42E-07,3.00E+00,6.84E-04,2.42E-07,3.00E+00,9.36E-04,3.31E-07
7.90E+01,3.98E-01,3.96E-01,5.04E-03,5.46E-02,1.00E+00,1.51E-07,5.67E-08,3.00E+00,6.84E-04,2.42E-07,3.00E+00,6.84E-04,2.42E-07,3.00E+00,9.36E-04,3.31E-07
8.00E+01,4.03E-01,3.96E-01,5.04E-03,5.49E-02,1.00E+00,1.19E-07,4.76E-08,3.00E+00,6.84E-04,2.42E-07,3.00E+00,6.84E-04,2.42E-07,3.00E+00,9.35E-04,3.31E-07
8.10E+01,4.08E-01,3.96E-01,5.04E-03,5.53E-02,1.00E+00,1.13E-07,4.28E-08,3.00E+00,6.85E-04,2.42E-07,3.00E+00,6.85E-04,2.42E-07,3.00E+00,9.35E-04,3.31E-07
8.20E+01,4.13E-01,3.96E-01,5.04E-03,5.70E-02,1.00E+00,9.63E-08,3.68E-08,3.00E+00,6.85E-04,2.42E-07,3.00E+00,6.85E-04,2.42E-07,3.00E+00,9.34E-04,3.31E-07
8.30E+01,4.18E-01,3.96E-01,5.04E-03,5.88E-02,1.00E+00,9.09E-08,3.30E-08,3.00E+00,6.85E-04,2.42E-07,3.00E+00,6.85E-04,2.42E-07,3.00E+00,9.34E-04,3.31E-07
8.40E+01,4.23E-01,3.96E-01,5.04E-03,5.92E-02,1.00E+00,8.06E-08,2.87E-08,3.00E+00,6.85E-04,2.43E-07,3.00E+00,6.85E-04,2.43E-07,3.00E+00,9.33E-04,3.30E-07
8.50E+01,4.28E-01,3.96E-01,5.04E-03,5.95E-02,1.00E+00,7.23E-08,2.33E-08,3.00E+00,6.85E-04,2.43E-07,3.00E+00,6.85E-04,2.43E-07,3.00E+00,9.33E-04,3.30E-07
8.60E+01,4.33E-01,3.96E-01,5.04E-03,5.35E-02,1.00E+00,5.78E-08,2.13E-08,3.00E+00,6.86E-04,2.43E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,9.33E-04,3.30E-07
8.70E+01,4.38E-01,3.96E-01,5.04E-03,4.74E-02,1.00E+00,1.81E-07,6.11E-08,3.00E+00,6.86E-04,2.43E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,9.32E-04,3.30E-07
8.80E+01,4.43E-01,3.95E-01,5.04E-03,4.86E-02,1.00E+00,1.02E-06,2.63E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,9.32E-04,3.30E-07
8.90E+01,4.48E-01,3.95E-01,5.04E-03,4.87E-02,1.00E+00,6.18E-07,2.55E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,9.31E-04,3.30E-07
9.00E+01,4.53E-01,3.95E-01,5.04E-03,4.94E-02,1.00E+00,6.17E-07,1.69E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,6.86E-04,2.43E-07,3.00E+00,9.31E-04,3.29E-07
9.10E+01,4.58E-01,3.95E-01,5.04E-03,5.01E-02,1.00E+00,4.05E-07,1.34E-07,3.00E+00,6.87E-04,2.43E-07,3.00E+00,6.87E-04,2.43E-07,3.00E+00,9.30E-04,3.29E-07
9.20E+01,4.63E-01,3.95E-01,5.04E-03,5.03E-02,1.00E+00,2.20E-07,8.60E-08,3.00E+00,6.87E-04,2.43E-07,3.00E+00,6.87E-04,2.43E-07,3.00E+00,9.30E-04,3.29E-07
9.30E+01,4.68E-01,3.95E-01,5.04E-03,5.07E-02,1.00E+00,1.87E-07,7.71E-08,3.00E+00,6.87E-04,2.43E-07,3.00E+00,6.87E-04,2.43E-07,3.00E+00,9.29E-04,3.29E-07
9.40E+01,4.73E-01,3.95E-01,5.04E-03,5.19E-02,1.00E+00,1.49E-07,5.69E-08,3.00E+00,6.87E-04,2.43E-07,3.00E+00,6.87E-04,2.43E-07,3.00E+00,9.29E-04,3.29E-07
9.50E+01,4.78E-01,3.95E-01,5.04E-03,5.32E-02,1.00E+00,1.45E-07,5.65E-08,3.00E+00,6.87E-04,2.43E-07,3.00E+00,6.87E-04,2.43E-07,3.00E+00,9.29E-04,3.29E-07
9.60E+01,4.84E-01,3.95E-01,5.04E-03,5.36E-02,1.00E+00,1.29E-07,5.14E-08,3.00E+00,6.88E-04,2.43E-07,3.00E+00,6.88E-04,2.43E-07,3.00E+00,9.28E-04,3.28E-07
9.70E+01,4.89E-01,3.95E-01,5.04E-03,5.40E-02,1.00E+00,1.27E-07,5.40E-08,3.00E+00,6.88E-04,2.43E-07,3.00E+00,6.88E-04,2.43E-07,3.00E+00,9.28E-04,3.28E-07
9.80E+01,4.94E-01,3.95E-01,5.04E-03,5.43E-02,1.00E+00,1.26E-07,4.95E-08,3.00E+00,6.88E-04,2.44E-07,3.00E+00,6.88E-04,2.44E-07,3.00E+00,9.27E-04,3.28E-07
9.90E+01,4.99E-01,3.94E-01,5.04E-03,5.46E-02,1.00E+00,1.28E-07,4.83E-08,3.00E+00,6.88E-04,2.44E-07,3.00E+00,6.88E-04,2.44E-07,3.00E+00,9.27E-04,3.28E-07
1.00E+02,5.04E-01,3.94E-01,5.04E-03,5.79E-02,1.00E+00,9.57E-08,3.82E-08,3.00E+00,6.88E-04,2.44E-07,3.00E+00,6.88E-04,2.44E-07,3.00E+00,9.26E-04,3.28E-07
1.01E+02,5.09E-01,3.94E-01,5.04E-03,5.51E-02,1.00E+00,9.21E-08,3.48E-08,3.00E+00,6.89E-04,2.44E-07,3.00E+00,6.89E-04,2.44E-07,3.00E+00,9.26E-04,3.28E-07
1.02E+02,5.14E-01,3.94E-01,5.04E-03,5.71E-02,1.00E+00,7.91E-08,3.06E-08,3.00E+00,6.89E-04,2.44E-07,3.00E+00,6.89E-04,2.44E-07,3.00E+00,9.25E-04,3.27E-07
1.03E+02,5.19E-01,3.94E-01,5.04E-03,5.89E-02,1.00E+00,7.73E-08,2.82E-08,3.00E+00,6.89E-04,2.44E-07,3.00E+00,6.89E-04,2.44E-07,3.00E+00,9.25E-04,3.27E-07
1.04E+02,5.24E-01,3.94E-01,5.04E-03,5.93E-02,1.00E+00,6.60E-08,2.43E-08,3.00E+00,6.89E-04,2.44E-07,3.00E+00,6.89E-04,2.44E-07,3.00E+00,9.24E-04,3.27E-07
1.05E+02,5.29E-01,3.94E-01,5.04E-03,5.96E-02,1.00E+00,5.96E-08,2.05E-08,3.00E+00,6.90E-04,2.44E-07,3.00E+00,6.90E-04,2.44E-07,3.00E+00,9.24E-04,3.27E-07
1.06E+02,5.34E-01,3.94E-01,5.04E-03,5.36E-02,1.00E+00,4.80E-08,1.79E-08,3.00E+00,6.90E-04,2.44E-07,3.00E+00,6.90E-04,2.44E-07,3.00E+00,9.23E-04,3.27E-07
1.07E+02,5.39E-01,3.94E-01,5.04E-03,4.76E-02,1.00E+00,1.49E-07,5.67E-08,3.00E+00,6.90E-04,2.44E-07,3.00E+00,6.90E-04,2.44E-07,3.00E+00,9.23E-04,3.27E-07
1.08E+02,5.44E-01,3.94E-01,5.04E-03,4.83E-02,1.00E+00,8.85E-07,2.43E-07,3.00E+00,6.90E-04,2.44E-07,3.00E+00,6.90E-04,2.44E-07,3.00E+00,9.22E-04,3.26E-07
1.09E+02,5.49E-01,3.94E-01,5.04E-03,4.87E-02,1.00E+00,5.52E-07,2.27E-07,3.00E+00,6.90E-04,2.44E-07,3.00E+00,6.90E-04,2.44E-07,3.00E+00,9.22E-04,3.26E-07
1.10E+02,5.54E-01,3.93E-01,5.04E-03,4.94E-02,1.00E+00,5.59E-07,1.54E-07,3.00E+00,6.91E-04,2.44E-07,3.00E+00,6.91E-04,2.44E-07,3.00E+00,9.21E-04,3.26E-07
1.11E+02,5.59E-01,3.93E-01,5.04E-03,5.01E-02,1.00E+00,3.55E-07,1.21E-07,3.00E+00,6.91E-04,2.45E-07,3.00E+00,6.91E-04,2.45E-07,3.00E+00,9.21E-04,3.26E-07
1.12E+02,5.64E-01,3.93E-01,5.04E-03,5.03E-02,1.00E+00,1.97E-07,8.08E-08,3.00E+00,6.91E-04,2.45E-07,3.00E+00,6.91E-04,2.45E-07,3.00E+00,9.20E-04,3.26E-07
1.13E+02,5.69E-01,3.93E-01,5.04E-03,5.06E-02,1.00E+00,1.86E-07,7.50E-08,3.00E+00,6.91E-04,2.45E-07,3.00E+00,6.91E-04,2.45E-07,3.00E+00,9.20E-04,3.26E-07
1.14E+02,5.74E-01,3.93E-01,5.04E-03,5.20E-02,1.00E+00,1.56E-07,5.86E-08,3.00E+00,6.92E-04,2.45E-07,3.00E+00,6.92E-04,2.45E-07,3.00E+00,9.19E-04,3.25E-07
1.15E+02,5.79E-01,3.93E-01,5.04E-03,5.33E-02,1.00E+00,1.40E-07,5.48E-08,3.00E+00,6.92E-04,2.45E-07,3.00E+00,6.92E-04,2.45E-07,3.00E+00,9.19E-04,3.25E-07
1.16E+02,5.84E-01,3.93E-01,5.04E-03,5.37E-02,1.00E+00,1.20E-07,4.85E-08,3.00E+00,6.92E-04,2.45E-07,3.00E+00,6.92E-04,2.45E-07,3.00E+00,9.18E-04,3.25E-07
1.17E+02,5.89E-01,3.93E-01,5.04E-03,5.40E-02,1.00E+00,1.31E-07,5.15E-08,3.00E+00,6.92E-04,2.45E-07,3.00E+00,6.92E-04,2.45E-07,3.00E+00,9.18E-04,3.25E-07
1.18E+02,5.94E-01,3.93E-01,5.04E-03,5.42E-02,1.00E+00,1.30E-07,5.21E-08,3.00E+00,6.93E-04,2.45E-07,3.00E+00,6.93E-04,2.45E-07,3.00E+00,9.17E-04,3.25E-07
1.19E+02,5.99E-01,3.93E-01,5.04E-03,5.46E-02,1.00E+00,1.17E-07,4.75E-08,3.00E+00,6.93E-04,2.45E-07,3.00E+00,6.93E-04,2.45E-07,3.00E+00,9.17E-04,3.24E-07
1.20E+02,6.04E-01,3.93E-01,5.04E-03,5.51E-02,1.00E+00,1.03E-07,4.04E-08,3.00E+00,6.93E-04,2.45E-07,3.00E+00,6.93E-04,2.45E-07,3.00E+00,9.16E-04,3.24E-07
1.21E+02,6.09E-01,3.93E-01,5.04E-03,5.52E-02,1.00E+00,9.75E-08,4.12E-08,3.00E+00,6.93E-04,2.45E-07,3.00E+00,6.93E-04,2.45E-07,3.00E+00,9.16E-04,3.24E-07
1.22E+02,6.14E-01,3.92E-01,5.04E-03,5.71E-02,1.00E+00,7.74E-08,3.17E-08,3.00E+00,6.94E-04,2.45E-07,3.00E+00,6.94E-04,2.45E-07,3.00E+00,9.15E-04,3.24E-07
1.23E+02,6.20E-01,3.92E-01,5.04E-03,5.90E-02,1.00E+00,6.42E-08,2.48E-08,3.00E+00,6.94E-04,2.46E-07,3.00E+00,6.94E-04,2.46E-07,3.00E+00,9.14E-04,3.24E-07
1.24E+02,6.25E-01,3.92E-01,5.04E-03,5.92E-02,1.00E+00,6.14E-08,2.10E-08,3.00E+00,6.94E-04,2.46E-07,3.00E+00,6.94E-04,2.46E-07,3.00E+00,9.14E-04,3.23E-07
1.25E+02,6.30E-01,3.92E-01,5.04E-03,5.96E-02,1.00E+00,6.03E-08,2.11E-08,3.00E+00,6.94E-04,2.46E-07,3.00E+00,6.94E-04,2.46E-07,3.00E+00,9.13E-04,3.23E-07
1.26E+02,6.35E-01,3.92E-01,5.04E-03,5.36E-02,1.00E+00,4.25E-08,1.58E-08,3.00E+00,6.94E-04,2.46E-07,3.00E+00,6.94E-04,2.46E-07,3.00E+00,9.13E-04,3.23E-07
1.27E+02,6.40E-01,3.92E-01,5.04E-03,4.78E-02,1.00E+00,1.48E-07,5.67E-08,3.00E+00,6.95E-04,2.46E-07,3.00E+00,6.95E-04,2.46E-07,3.00E+00,9.12E-04,3.23E-07
1.28E+02,6.45E-01,3.92E-01,5.04E-03,4.82E-02,1.00E+00,8.38E-07,2.32E-07,3.00E+00,6.95E-04,2.46E-07,3.00E+00,6.95E-04,2.46E-07,3.00E+00,9.12E-04,3.23E-07
1.29E+02,6.50E-01,3.92E-01,5.04E-03,4.87E-02,1.00E+00,5.31E-07,2.18E-07,3.00E+00,6.95E-04,2.46E-07,3.00E+00,6.95E-04,2.46E-07,3.00E+00,9.11E-04,3.23E-07
1.30E+02,6.55E-01,3.92E-01,5.04E-03,4.95E-02,1.00E+00,5.34E-07,1.49E-07,3.00E+00,6.95E-04,2.46E-07,3.00E+00,6.95E-04,2.46E-07,3.00E+00,9.11E-04,3.22E-07
1.31E+02,6.60E-01,3.92E-01,5.04E-03,5.01E-02,1.00E+00,3.45E-07,1.21E-07,3.00E+00,6.96E-04,2.46E-07,3.00E+00,6.96E-04,2.46E-07,3.00E+00,9.10E-04,3.22E-07
1.32E+02,6.65E-01,3.92E-01,5.04E-03,5.04E-02,1.00E+00,1.92E-07,8.16E-08,3.00E+00,6.96E-04,2.46E-07,3.00E+00,6.96E-04,2.46E-07,3.00E+00,9.10E-04,3.22E-07
1.33E+02,6.70E-01,3.92E-01,5.04E-03,5.06E-02,1.00E+00,1.78E-07,7.18E-08,3.00E+00,6.96E-04,2.46E-07,3.00E+00,6.96E-04,2.46E-07,3.00E+00,9.09E-04,3.22E-07
1.34E+02,6.75E-01,3.91E-01,5.04E-03,5.19E-02,1.00E+00,1.43E-07,5.26E-08,3.00E+00,6.97E-04,2.47E-07,3.00E+00,6.97E-04,2.47E-07,3.00E+00,9.08E-04,3.22E-07
1.35E+02,6.80E-01,3.91E-01,5.04E-03,5.32E-02,1.00E+00,1.27E-07,4.89E-08,3.00E+00,6.97E-04,2.47E-07,3.00E+00,6.97E-04,2.47E-07,3.00E+00,9.08E-04,3.21E-07
1.36E+02,6.85E-01,3.91E-01,5.04E-03,5.36E-02,1.00E+00,1.31E-07,5.21E-08,3.00E+00,6.97E-04,2.47E-07,3.00E+00,6.97E-04,2.47E-07,3.00E+00,9.07E-04,3.21E-07
1.37E+02,6.90E-01,3.91E-01,5.04E-03,5.40E-02,1.00E+00,1.22E-07,5.16E-08,3.00E+00,6.97E-04,2.47E-07,3.00E+00,6.97E-04,2.47E-07,3.00E+00,9.07E-04,3.21E-07
1.38E+02,6.95E-01,3.91E-01,5.04E-03,5.42E-02,1.00E+00,1.15E-07,4.45E-08,3.00E+00,6.98E-04,2.47E-07,3.00E+00,6.98E-04,2.47E-07,3.00E+00,9.06E-04,3.21E-07
1.39E+02,7.00E-01,3.91E-01,5.04E-03,5.45E-02,1.00E+00,1.15E-07,4.70E-08,3.00E+00,6.98E-04,2.47E-07,3.00E+00,6.98E-04,2.47E-07,3.00E+00,9.06E-04,3.21E-07
1.40E+02,7.05E-01,3.91E-01,5.04E-03,5.49E-02,1.00E+00,9.74E-08,3.62E-08,3.00E+00,6.98E-04,2.47E-07,3.00E+00,6.98E-04,2.47E-07,3.00E+00,9.05E-04,3.20E-07
1.41E+02,7.10E-01,3.91E-01,5.04E-03,5.52E-02,1.00E+00,9.27E-08,3.59E-08,3.00E+00,6.98E-04,2.47E-07,3.00E+00,6.98E-04,2.47E-07,3.00E+00,9.05E-04,3.20E-07
1.42E+02,7.15E-01,3.91E-01,5.04E-03,5.71E-02,1.00E+00,7.90E-08,3.11E-08,3.00E+00,6.99E-04,2.47E-07,3.00E+00,6.99E-04,2.47E-07,3.00E+00,9.04E-04,3.20E-07
1.43E+02,7.20E-01,3.91E-01,5.04E-03,5.89E-02,1.00E+00,7.63E-08,2.86E-08,3.00E+00,6.99E-04,2.47E-07,3.00E+00,6.99E-04,2.47E-07,3.00E+00,9.03E-04,3.20E-07
1.44E+02,7.25E-01,3.91E-01,5.04E-03,5.92E-02,1.00E+00,5.91E-08,2.18E-08,3.00E+00,6.99E-04,2.47E-07,3.00E+00,6.99E-04,2.47E-07,3.00E+00,9.03E-04,3.20E-07
1.45E+02,7.30E-01,3.90E-01,5.04E-03,5.95E-02,1.00E+00,5.72E-08,1.95E-08,3.00E+00,6.99E-04,2.48E-07,3.00E+00,6.99E-04,2.48E-07,3.00E+00,9.02E-04,3.19E-07
1.46E+02,7.35E-01,3.90E-01,5.04E-03,5.36E-02,1.00E+00,5.01E-08,1.87E-08,3.00E+00,7.00E-04,2.48E-07,3.00E+00,7.00E-04,2.48E-07,3.00E+00,9.02E-04,3.19E-07
1.47E+02,7.40E-01,3.90E-01,5.04E-03,4.77E-02,1.00E+00,1.36E-07,5.75E-08,3.00E+00,7.00E-04,2.48E-07,3.00E+00,7.00E-04,2.48E-07,3.00E+00,9.01E-04,3.19E-07
1.48E+02,7.45E-01,3.90E-01,5.04E-03,4.83E-02,1.00E+00,7.91E-07,2.30E-07,3.00E+00,7.00E-04,2.48E-07,3.00E+00,7.00E-04,2.48E-07,3.00E+00,9.00E-04,3.19E-07
1.49E+02,7.50E-01,3.90E-01,5.04E-03,4.87E-02,1.00E+00,5.16E-07,2.14E-07,3.00E+00,7.00E-04,2.48E-07,3.00E+00,7.00E-04,2.48E-07,3.00E+00,9.00E-04,3.19E-07
1.50E+02,7.56E-01,3.90E-01,5.04E-03,5.24E-02,1.00E+00,5.30E-07,1.45E-07,3.00E+00,7.01E-04,2.48E-07,3.00E+00,7.01E-04,2.48E-07,3.00E+00,8.99E-04,3.18E-07
1.51E+02,7.61E-01,3.90E-01,5.04E-03,4.99E-02,1.00E+00,3.49E-07,1.26E-07,3.00E+00,7.01E-04,2.48E-07,3.00E+00,7.01E-04,2.48E-07,3.00E+00,8.99E-04,3.18E-07
1.52E+02,7.66E-01,3.90E-01,5.04E-03,5.03E-02,1.00E+00,1.76E-07,7.38E-08,3.00E+00,7.01E-04,2.48E-07,3.00E+00,7.01E-04,2.48E-07,3.00E+00,8.98E-04,3.18E-07
1.53E+02,7.71E-01,3.90E-01,5.04E-03,5.06E-02,1.00E+00,1.80E-07,7.17E-08,3.00E+00,7.01E-04,2.48E-07,3.00E+00,7.01E-04,2.48E-07,3.00E+00,8.97E-04,3.18E-07
1.54E+02,7.76E-01,3.90E-01,5.04E-03,5.19E-02,1.00E+00,1.25E-07,5.27E-08,3.00E+00,7.02E-04,2.48E-07,3.00E+00,7.02E-04,2.48E-07,3.00E+00,8.97E-04,3.17E-07
1.55E+02,7.81E-01,3.90E-01,5.04E-03,5.33E-02,1.00E+00,1.14E-07,4.23E-08,3.00E+00,7.02E-04,2.48E-07,3.00E+00,7.02E-04,2.48E-07,3.00E+00,8.96E-04,3.17E-07
1.56E+02,7.86E-01,3.89E-01,5.04E-03,5.36E-02,1.00E+00,1.28E-07,5.35E-08,3.00E+00,7.02E-04,2.49E-07,3.00E+00,7.02E-04,2.49E-07,3.00E+00,8.96E-04,3.17E-07
1.57E+02,7.91E-01,3.89E-01,5.04E-03,5.39E-02,1.00E+00,1.12E-07,4.79E-08,3.00E+00,7.02E-04,2.49E-07,3.00E+00,7.02E-04,2.49E-07,3.00E+00,8.95E-04,3.17E-07
1.58E+02,7.96E-01,3.89E-01,5.04E-03,5.46E-02,1.00E+00,9.89E-08,4.24E-08,3.00E+00,7.03E-04,2.49E-07,3.00E+00,7.03E-04,2.49E-07,3.00E+00,8.94E-04,3.17E-07
1.59E+02,8.01E-01,3.89E-01,5.04E-03,5.47E-02,1.00E+00,1.11E-07,3.96E-08,3.00E+00,7.03E-04,2.49E-07,3.00E+00,7.03E-04,2.49E-07,3.00E+00,8.94E-04,3.16E-07
1.60E+02,8.06E-01,3.89E-01,5.04E-03,5.49E-02,1.00E+00,1.06E-07,4.30E-08,3.00E+00,7.03E-04,2.49E-07,3.00E+00,7.03E-04,2.49E-07,3.00E+00,8.93E-04,3.16E-07
1.61E+02,8.11E-01,3.89E-01,5.04E-03,5.57E-02,1.00E+00,8.35E-08,3.31E-08,3.00E+00,7.04E-04,2.49E-07,3.00E+00,7.04E-04,2.49E-07,3.00E+00,8.93E-04,3.16E-07
1.62E+02,8.16E-01,3.89E-01,5.04E-03,5.70E-02,1.00E+00,7.45E-08,2.93E-08,3.00E+00,7.04E-04,2.49E-07,3.00E+00,7.04E-04,2.49E-07,3.00E+00,8.92E-04,3.16E-07
1.63E+02,8.21E-01,3.89E-01,5.04E-03,5.89E-02,1.00E+00,7.51E-08,2.95E-08,3.00E+00,7.04E-04,2.49E-07,3.00E+00,7.04E-04,2.49E-07,3.00E+00,8.91E-04,3.16E-07
1.64E+02,8.26E-01,3.89E-01,5.04E-03,5.92E-02,1.00E+00,6.25E-08,2.26E-08,3.00E+00,7.04E-04,2.49E-07,3.00E+00,7.04E-04,2.49E-07,3.00E+00,8.91E-04,3.15E-07
1.65E+02,8.31E-01,3.89E-01,5.04E-03,5.95E-02,1.00E+00,6.35E-08,2.09E-08,3.00E+00,7.05E-04,2.49E-07,3.00E+00,7.05E-04,2.49E-07,3.00E+00,8.90E-04,3.15E-07
1.66E+02,8.36E-01,3.89E-01,5.04E-03,5.36E-02,1.00E+00,4.58E-08,1.73E-08,3.00E+00,7.05E-04,2.49E-07,3.00E+00,7.05E-04,2.49E-07,3.00E+00,8.90E-04,3.15E-07
1.67E+02,8.41E-01,3.88E-01,5.04E-03,4.77E-02,1.00E+00,1.47E-07,5.66E-08,3.00E+00,7.05E-04,2.50E-07,3.00E+00,7.05E-04,2.50E-07,3.00E+00,8.89E-04,3.15E-07
1.68E+02,8.46E-01,3.88E-01,5.04E-03,4.82E-02,1.00E+00,8.00E-07,2.43E-07,3.00E+00,7.05E-04,2.50E-07,3.00E+00,7.05E-04,2.50E-07,3.00E+00,8.88E-04,3.14E-07
1.69E+02,8.51E-01,3.88E-01,5.04E-03,4.87E-02,1.00E+00,5.69E-07,2.28E-07,3.00E+00,7.06E-04,2.50E-07,3.00E+00,7.06E-04,2.50E-07,3.00E+00,8.88E-04,3.14E-07
1.70E+02,8.56E-01,3.88E-01,5.04E-03,4.94E-02,1.00E+00,5.55E-07,1.57E-07,3.00E+00,7.06E-04,2.50E-07,3.00E+00,7.06E-04,2.50E-07,3.00E+00,8.87E-04,3.14E-07
1.71E+02,8.61E-01,3.88E-01,5.04E-03,5.01E-02,1.00E+00,3.40E-07,1.24E-07,3.00E+00,7.06E-04,2.50E-07,3.00E+00,7.06E-04,2.50E-07,3.00E+00,8.86E-04,3.14E-07
1.72E+02,8.66E-01,3.88E-01,5.04E-03,5.04E-02,1.00E+00,2.03E-07,8.60E-08,3.00E+00,7.06E-04,2.50E-07,3.00E+00,7.06E-04,2.50E-07,3.00E+00,8.86E-04,3.14E-07
1.73E+02,8.71E-01,3.88E-01,5.04E-03,5.06E-02,1.00E+00,2.00E-07,8.15E-08,3.00E+00,7.07E-04,2.50E-07,3.00E+00,7.07E-04,2.50E-07,3.00E+00,8.85E-04,3.13E-07
1.74E+02,8.76E-01,3.88E-01,5.04E-03,5.18E-02,1.00E+00,1.71E-07,5.90E-08,3.00E+00,7.07E-04,2.50E-07,3.00E+00,7.07E-04,2.50E-07,3.00E+00,8.84E-04,3.13E-07
1.75E+02,8.81E-01,3.88E-01,5.04E-03,5.34E-02,1.00E+00,1.56E-07,6.01E-08,3.00E+00,7.07E-04,2.50E-07,3.00E+00,7.07E-04,2.50E-07,3.00E+00,8.84E-04,3.13E-07
1.76E+02,8.86E-01,3.88E-01,5.04E-03,5.37E-02,1.00E+00,1.42E-07,5.79E-08,3.00E+00,7.07E-04,2.50E-07,3.00E+00,7.07E-04,2.50E-07,3.00E+00,8.83E-04,3.13E-07
1.77E+02,8.92E-01,3.88E-01,5.04E-03,5.40E-02,1.00E+00,1.27E-07,5.32E-08,3.00E+00,7.08E-04,2.51E-07,3.00E+00,7.08E-04,2.51E-07,3.00E+00,8.83E-04,3.12E-07
1.78E+02,8.97E-01,3.87E-01,5.04E-03,5.42E-02,1.00E+00,1.20E-07,4.54E-08,3.00E+00,7.08E-04,2.51E-07,3.00E+00,7.08E-04,2.51E-07,3.00E+00,8.82E-04,3.12E-07
1.79E+02,9.02E-01,3.87E-01,5.04E-03,5.46E-02,1.00E+00,1.08E-07,4.41E-08,3.00E+00,7.08E-04,2.51E-07,3.00E+00,7.08E-04,2.51E-07,3.00E+00,8.81E-04,3.12E-07
1.80E+02,9.07E-01,3.87E-01,5.04E-03,5.50E-02,1.00E+00,1.08E-07,4.38E-08,3.00E+00,7.09E-04,2.51E-07,3.00E+00,7.09E-04,2.51E-07,3.00E+00,8.81E-04,3.12E-07
1.81E+02,9.12E-01,3.87E-01,5.04E-03,5.53E-02,1.00E+00,1.02E-07,4.12E-08,3.00E+00,7.09E-04,2.51E-07,3.00E+00,7.09E-04,2.51E-07,3.00E+00,8.80E-04,3.11E-07
1.82E+02,9.17E-01,3.87E-01,5.04E-03,5.71E-02,1.00E+00,9.08E-08,3.61E-08,3.00E+00,7.09E-04,2.51E-07,3.00E+00,7.09E-04,2.51E-07,3.00E+00,8.79E-04,3.11E-07
1.83E+02,9.22E-01,3.88E-01,5.04E-03,5.88E-02,1.00E+00,8.17E-08,3.18E-08,3.00E+00,7.09E-04,2.51E-07,3.00E+00,7.09E-04,2.51E-07,3.00E+00,8.79E-04,3.11E-07
1.84E+02,9.27E-01,3.88E-01,5.04E-03,5.92E-02,1.00E+00,6.38E-08,2.31E-08,3.00E+00,7.10E-04,2.51E-07,3.00E+00,7.10E-04,2.51E-07,3.00E+00,8.78E-04,3.11E-07
1.85E+02,9.32E-01,3.88E-01,5.04E-03,5.95E-02,1.00E+00,6.48E-08,2.12E-08,3.00E+00,7.10E-04,2.51E-07,3.00E+00,7.10E-04,2.51E-07,3.00E+00,8.77E-04,3.11E-07
1.86E+02,9.37E-01,3.88E-01,5.04E-03,5.35E-02,1.00E+00,5.18E-08,1.82E-08,3.00E+00,7.10E-04,2.51E-07,3.00E+00,7.10E-04,2.51E-07,3.00E+00,8.77E-04,3.10E-07
1.87E+02,9.42E-01,3.88E-01,5.04E-03,4.77E-02,1.00E+00,1.55E-07,6.00E-08,3.00E+00,7.10E-04,2.51E-07,3.00E+00,7.10E-04,2.51E-07,3.00E+00,8.76E-04,3.10E-07
1.88E+02,9.47E-01,3.88E-01,5.04E-03,4.82E-02,1.00E+00,8.04E-07,2.49E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,8.75E-04,3.10E-07
1.89E+02,9.52E-01,3.88E-01,5.04E-03,4.87E-02,1.00E+00,5.93E-07,2.46E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,8.75E-04,3.10E-07
1.90E+02,9.57E-01,3.88E-01,5.04E-03,4.93E-02,1.00E+00,5.81E-07,1.58E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,8.74E-04,3.09E-07
1.91E+02,9.62E-01,3.88E-01,5.04E-03,5.01E-02,1.00E+00,3.83E-07,1.37E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,7.11E-04,2.52E-07,3.00E+00,8.73E-04,3.09E-07
1.92E+02,9.67E-01,3.88E-01,5.04E-03,5.03E-02,1.00E+00,1.99E-07,8.32E-08,3.00E+00,7.12E-04,2.52E-07,3.00E+00,7.12E-04,2.52E-07,3.00E+00,8.73E-04,3.09E-07
1.93E+02,9.72E-01,3.88E-01,5.04E-03,5.07E-02,1.00E+00,1.95E-07,7.90E-08,3.00E+00,7.12E-04,2.52E-07,3.00E+00,7.12E-04,2.52E-07,3.00E+00,8.72E-04,3.09E-07
1.94E+02,9.77E-01,3.88E-01,5.04E-03,5.19E-02,1.00E+00,1.66E-07,5.95E-08,3.00E+00,7.12E-04,2.52E-07,3.00E+00,7.12E-04,2.52E-07,3.00E+00,8.71E-04,3.08E-07
1.95E+02,9.82E-01,3.88E-01,5.04E-03,5.32E-02,1.00E+00,1.42E-07,5.52E-08,3.00E+00,7.12E-04,2.52E-07,3.00E+00,7.12E-04,2.52E-07,3.00E+00,8.71E-04,3.08E-07
1.96E+02,9.87E-01,3.88E-01,5.04E-03,5.36E-02,1.00E+00,1.32E-07,5.25E-08,3.00E+00,7.13E-04,2.52E-07,3.00E+00,7.13E-04,2.52E-07,3.00E+00,8.70E-04,3.08E-07
1.97E+02,9.92E-01,3.88E-01,5.04E-03,5.41E-02,1.00E+00,1.27E-07,5.30E-08,3.00E+00,7.13E-04,2.52E-07,3.00E+00,7.13E-04,2.52E-07,3.00E+00,8.69E-04,3.08E-07
1.98E+02,9.97E-01,3.88E-01,5.04E-03,5.43E-02,1.00E+00,1.11E-07,4.46E-08,3.00E+00,7.13E-04,2.52E-07,3.00E+00,7.13E-04,2.52E-07,3.00E+00,8.69E-04,3.07E-07
1.99E+02,1.00E+00,3.88E-01,5.04E-03,3.67E-01,1.00E+00,1.12E-07,4.64E-08,3.00E+00,7.13E-04,2.53E-07,3.00E+00,7.13E-04,2.53E-07,3.00E+00,8.68E-04,3.07E-07
2.00E+02,1.01E+00,3.88E-01,5.04E-03,5.79E-02,1.00E+00,1.11E-07,4.13E-08,3.00E+00,7.14E-04,2.53E-07,3.00E+00,7.14E-04,2.53E-07,3.00E+00,8.67E-04,3.07E-07
2.01E+02,1.01E+00,3.88E-01,5.04E-03,5.51E-02,1.00E+00,1.03E-07,4.04E-08,3.00E+00,7.14E-04,2.53E-07,3.00E+00,7.14E-04,2.53E-07,3.00E+00,8.67E-04,3.07E-07
2.02E+02,1.02E+00,3.88E-01,5.04E-03,5.70E-02,1.00E+00,9.13E-08,3.33E-08,3.00E+00,7.14E-04,2.53E-07,3.00E+00,7.14E-04,2.53E-07,3.00E+00,8.66E-04,3.06E-07
2.03E+02,1.02E+00,3.88E-01,5.04E-03,5.88E-02,1.00E+00,8.42E-08,3.26E-08,3.00E+00,7.14E-04,2.53E-07,3.00E+00,7.14E-04,2.53E-07,3.00E+00,8.65E-04,3.06E-07
2.04E+02,1.03E+00,3.88E-01,5.04E-03,5.93E-02,1.00E+00,6.39E-08,2.49E-08,3.00E+00,7.15E-04,2.53E-07,3.00E+00,7.15E-04,2.53E-07,3.00E+00,8.64E-04,3.06E-07
2.05E+02,1.03E+00,3.88E-01,5.04E-03,5.94E-02,1.00E+00,5.67E-08,2.12E-08,3.00E+00,7.15E-04,2.53E-07,3.00E+00,7.15E-04,2.53E-07,3.00E+00,8.64E-04,3.06E-07
2.06E+02,1.04E+00,3.88E-01,5.04E-03,5.36E-02,1.00E+00,4.90E-08,1.74E-08,3.00E+00,7.15E-04,2.53E-07,3.00E+00,7.15E-04,2.53E-07,3.00E+00,8.63E-04,3.06E-07
2.07E+02,1.04E+00,3.88E-01,5.04E-03,4.76E-02,1.00E+00,1.46E-07,6.08E-08,3.00E+00,7.15E-04,2.53E-07,3.00E+00,7.15E-04,2.53E-07,3.00E+00,8.62E-04,3.05E-07
2.08E+02,1.05E+00,3.88E-01,5.04E-03,4.81E-02,1.00E+00,7.99E-07,2.62E-07,3.00E+00,7.16E-04,2.53E-07,3.00E+00,7.16E-04,2.53E-07,3.00E+00,8.62E-04,3.05E-07
2.09E+02,1.05E+00,3.88E-01,5.04E-03,4.88E-02,1.00E+00,6.07E-07,2.50E-07,3.00E+00,7.16E-04,2.53E-07,3.00E+00,7.16E-04,2.53E-07,3.00E+00,8.61E-04,3.05E-07
2.10E+02,1.06E+00,3.88E-01,5.04E-03,4.94E-02,1.00E+00,6.13E-07,1.65E-07,3.00E+00,7.16E-04,2.54E-07,3.00E+00,7.16E-04,2.54E-07,3.00E+00,8.60E-04,3.05E-07
2.11E+02,1.06E+00,3.88E-01,5.04E-03,5.02E-02,1.00E+00,3.90E-07,1.40E-07,3.00E+00,7.16E-04,2.54E-07,3.00E+00,7.16E-04,2.54E-07,3.00E+00,8.60E-04,3.04E-07
2.12E+02,1.07E+00,3.88E-01,5.04E-03,5.04E-02,1.00E+00,2.06E-07,8.58E-08,3.00E+00,7.17E-04,2.54E-07,3.00E+00,7.17E-04,2.54E-07,3.00E+00,8.59E-04,3.04E-07
2.13E+02,1.07E+00,3.88E-01,5.04E-03,5.07E-02,1.00E+00,1.96E-07,8.05E-08,3.00E+00,7.17E-04,2.54E-07,3.00E+00,7.17E-04,2.54E-07,3.00E+00,8.58E-04,3.04E-07
2.14E+02,1.08E+00,3.88E-01,5.04E-03,5.20E-02,1.00E+00,1.63E-07,6.27E-08,3.00E+00,7.17E-04,2.54E-07,3.00E+00,7.17E-04,2.54E-07,3.00E+00,8.57E-04,3.04E-07
2.15E+02,1.08E+00,3.88E-01,5.04E-03,5.32E-02,1.00E+00,1.29E-07,4.82E-08,3.00E+00,7.17E-04,2.54E-07,3.00E+00,7.17E-04,2.54E-07,3.00E+00,8.57E-04,3.03E-07
2.16E+02,1.09E+00,3.88E-01,5.04E-03,5.36E-02,1.00E+00,1.42E-07,5.58E-08,3.00E+00,7.18E-04,2.54E-07,3.00E+00,7.18E-04,2.54E-07,3.00E+00,8.56E-04,3.03E-07
2.17E+02,1.09E+00,3.88E-01,5.04E-03,5.39E-02,1.00E+00,1.30E-07,5.33E-08,3.00E+00,7.18E-04,2.54E-07,3.00E+00,7.18E-04,2.54E-07,3.00E+00,8.55E-04,3.03E-07
2.18E+02,1.10E+00,3.89E-01,5.04E-03,5.45E-02,1.00E+00,1.22E-07,4.98E-08,3.00E+00,7.18E-04,2.54E-07,3.00E+00,7.18E-04,2.54E-07,3.00E+00,8.55E-04,3.03E-07
2.19E+02,1.10E+00,3.89E-01,5.04E-03,5.46E-02,1.00E+00,1.18E-07,4.45E-08,3.00E+00,7.18E-04,2.54E-07,3.00E+00,7.18E-04,2.54E-07,3.00E+00,8.54E-04,3.02E-07
2.20E+02,1.11E+00,3.89E-01,5.04E-03,5.49E-02,1.00E+00,1.05E-07,4.10E-08,3.00E+00,7.19E-04,2.54E-07,3.00E+00,7.19E-04,2.54E-07,3.00E+00,8.53E-04,3.02E-07
2.21E+02,1.11E+00,3.89E-01,5.04E-03,5.53E-02,1.00E+00,8.94E-08,3.48E-08,3.00E+00,7.19E-04,2.54E-07,3.00E+00,7.19E-04,2.54E-07,3.00E+00,8.53E-04,3.02E-07
2.22E+02,1.12E+00,3.89E-01,5.04E-03,5.71E-02,1.00E+00,7.54E-08,2.86E-08,3.00E+00,7.19E-04,2.55E-07,3.00E+00,7.19E-04,2.55E-07,3.00E+00,8.52E-04,3.02E-07
2.23E+02,1.12E+00,3.89E-01,5.04E-03,5.92E-02,1.00E+00,7.16E-08,2.79E-08,3.00E+00,7.19E-04,2.55E-07,3.00E+00,7.19E-04,2.55E-07,3.00E+00,8.51E-04,3.01E-07
2.24E+02,1.13E+00,3.89E-01,5.04E-03,5.92E-02,1.00E+00,5.86E-08,2.16E-08,3.00E+00,7.20E-04,2.55E-07,3.00E+00,7.20E-04,2.55E-07,3.00E+00,8.50E-04,3.01E-07
2.25E+02,1.13E+00,3.89E-01,5.04E-03,5.95E-02,1.00E+00,5.90E-08,1.93E-08,3.00E+00,7.20E-04,2.55E-07,3.00E+00,7.20E-04,2.55E-07,3.00E+00,8.50E-04,3.01E-07
2.26E+02,1.14E+00,3.89E-01,5.04E-03,5.36E-02,1.00E+00,5.10E-08,1.81E-08,3.00E+00,7.20E-04,2.55E-07,3.00E+00,7.20E-04,2.55E-07,3.00E+00,8.49E-04,3.01E-07
2.27E+02,1.14E+00,3.89E-01,5.04E-03,4.76E-02,1.00E+00,1.48E-07,6.68E-08,3.00E+00,7.20E-04,2.55E-07,3.00E+00,7.20E-04,2.55E-07,3.00E+00,8.48E-04,3.00E-07
2.28E+02,1.15E+00,3.89E-01,5.04E-03,4.82E-02,1.00E+00,8.29E-07,2.83E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,8.47E-04,3.00E-07
2.29E+02,1.15E+00,3.89E-01,5.04E-03,4.87E-02,1.00E+00,6.41E-07,2.60E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,8.47E-04,3.00E-07
2.30E+02,1.16E+00,3.89E-01,5.04E-03,5.00E-02,1.00E+00,6.48E-07,1.76E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,8.46E-04,2.99E-07
2.31E+02,1.16E+00,3.89E-01,5.04E-03,5.01E-02,1.00E+00,4.05E-07,1.46E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,7.21E-04,2.55E-07,3.00E+00,8.45E-04,2.99E-07
2.32E+02,1.17E+00,3.89E-01,5.04E-03,5.07E-02,1.00E+00,2.16E-07,9.12E-08,3.00E+00,7.22E-04,2.55E-07,3.00E+00,7.22E-04,2.55E-07,3.00E+00,8.45E-04,2.99E-07
2.33E+02,1.17E+00,3.89E-01,5.04E-03,5.07E-02,1.00E+00,2.26E-07,9.21E-08,3.00E+00,7.22E-04,2.56E-07,3.00E+00,7.22E-04,2.56E-07,3.00E+00,8.44E-04,2.99E-07
2.34E+02,1.18E+00,3.89E-01,5.04E-03,5.19E-02,1.00E+00,1.78E-07,6.84E-08,3.00E+00,7.22E-04,2.56E-07,3.00E+00,7.22E-04,2.56E-07,3.00E+00,8.43E-04,2.98E-07
2.35E+02,1.18E+00,3.89E-01,5.04E-03,5.33E-02,1.00E+00,1.44E-07,5.39E-08,3.00E+00,7.22E-04,2.56E-07,3.00E+00,7.22E-04,2.56E-07,3.00E+00,8.42E-04,2.98E-07
2.36E+02,1.19E+00,3.89E-01,5.04E-03,5.37E-02,1.00E+00,1.51E-07,6.06E-08,3.00E+00,7.23E-04,2.56E-07,3.00E+00,7.23E-04,2.56E-07,3.00E+00,8.42E-04,2.98E-07
2.37E+02,1.19E+00,3.89E-01,5.04E-03,5.39E-02,1.00E+00,1.35E-07,5.80E-08,3.00E+00,7.23E-04,2.56E-07,3.00E+00,7.23E-04,2.56E-07,3.00E+00,8.41E-04,2.98E-07
2.38E+02,1.20E+00,3.89E-01,5.04E-03,5.43E-02,1.00E+00,1.21E-07,5.14E-08,3.00E+00,7.23E-04,2.56E-07,3.00E+00,7.23E-04,2.56E-07,3.00E+00,8.40E-04,2.97E-07
2.39E+02,1.20E+00,3.89E-01,5.04E-03,5.46E-02,1.00E+00,1.22E-07,4.49E-08,3.00E+00,7.23E-04,2.56E-07,3.00E+00,7.23E-04,2.56E-07,3.00E+00,8.39E-04,2.97E-07
2.40E+02,1.21E+00,3.89E-01,5.04E-03,5.49E-02,1.00E+00,1.19E-07,4.59E-08,3.00E+00,7.24E-04,2.56E-07,3.00E+00,7.24E-04,2.56E-07,3.00E+00,8.39E-04,2.97E-07
2.41E+02,1.21E+00,3.90E-01,5.04E-03,5.53E-02,1.00E+00,1.02E-07,4.02E-08,3.00E+00,7.24E-04,2.56E-07,3.00E+00,7.24E-04,2.56E-07,3.00E+00,8.38E-04,2.97E-07
2.42E+02,1.22E+00,3.90E-01,5.04E-03,5.71E-02,1.00E+00,9.03E-08,3.25E-08,3.00E+00,7.24E-04,2.56E-07,3.00E+00,7.24E-04,2.56E-07,3.00E+00,8.37E-04,2.96E-07
2.43E+02,1.22E+00,3.90E-01,5.04E-03,5.89E-02,1.00E+00,8.22E-08,3.17E-08,3.00E+00,7.24E-04,2.56E-07,3.00E+00,7.24E-04,2.56E-07,3.00E+00,8.36E-04,2.96E-07
2.44E+02,1.23E+00,3.90E-01,5.04E-03,5.92E-02,1.00E+00,6.92E-08,2.50E-08,3.00E+00,7.25E-04,2.56E-07,3.00E+00,7.25E-04,2.56E-07,3.00E+00,8.36E-04,2.96E-07
2.45E+02,1.23E+00,3.90E-01,5.04E-03,5.96E-02,1.00E+00,7.09E-08,2.36E-08,3.00E+00,7.25E-04,2.57E-07,3.00E+00,7.25E-04,2.57E-07,3.00E+00,8.35E-04,2.96E-07
2.46E+02,1.24E+00,3.90E-01,5.04E-03,5.37E-02,1.00E+00,5.33E-08,2.01E-08,3.00E+00,7.25E-04,2.57E-07,3.00E+00,7.25E-04,2.57E-07,3.00E+00,8.34E-04,2.95E-07
2.47E+02,1.24E+00,3.90E-01,5.04E-03,4.76E-02,1.00E+00,1.69E-07,7.27E-08,3.00E+00,7.25E-04,2.57E-07,3.00E+00,7.25E-04,2.57E-07,3.00E+00,8.33E-04,2.95E-07
2.48E+02,1.25E+00,3.90E-01,5.04E-03,4.81E-02,1.00E+00,8.95E-07,3.04E-07,3.00E+00,7.25E-04,2.57E-07,3.00E+00,7.25E-04,2.57E-07,3.00E+00,8.33E-04,2.95E-07
2.49E+02,1.25E+00,3.90E-01,5.04E-03,4.86E-02,1.00E+00,6.97E-07,2.83E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,8.32E-04,2.95E-07
2.50E+02,1.26E+00,3.90E-01,5.04E-03,5.23E-02,1.00E+00,6.97E-07,1.93E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,8.31E-04,2.94E-07
2.51E+02,1.26E+00,3.90E-01,5.04E-03,4.99E-02,1.00E+00,4.27E-07,1.54E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,8.30E-04,2.94E-07
2.52E+02,1.27E+00,3.90E-01,5.04E-03,5.04E-02,1.00E+00,2.44E-07,1.01E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,7.26E-04,2.57E-07,3.00E+00,8.30E-04,2.94E-07
2.53E+02,1.27E+00,3.90E-01,5.04E-03,5.07E-02,1.00E+00,2.68E-07,1.09E-07,3.00E+00,7.27E-04,2.57E-07,3.00E+00,7.27E-04,2.57E-07,3.00E+00,8.29E-04,2.93E-07
2.54E+02,1.28E+00,3.90E-01,5.04E-03,5.19E-02,1.00E+00,2.16E-07,8.22E-08,3.00E+00,7.27E-04,2.57E-07,3.00E+00,7.27E-04,2.57E-07,3.00E+00,8.28E-04,2.93E-07
2.55E+02,1.28E+00,3.90E-01,5.04E-03,5.33E-02,1.00E+00,1.82E-07,7.10E-08,3.00E+00,7.27E-04,2.57E-07,3.00E+00,7.27E-04,2.57E-07,3.00E+00,8.27E-04,2.93E-07
2.56E+02,1.29E+00,3.90E-01,5.04E-03,5.36E-02,1.00E+00,1.68E-07,6.63E-08,3.00E+00,7.27E-04,2.57E-07,3.00E+00,7.27E-04,2.57E-07,3.00E+00,8.27E-04,2.93E-07
2.57E+02,1.29E+00,3.90E-01,5.04E-03,5.39E-02,1.00E+00,1.48E-07,5.61E-08,3.00E+00,7.28E-04,2.58E-07,3.00E+00,7.28E-04,2.58E-07,3.00E+00,8.26E-04,2.92E-07
2.58E+02,1.30E+00,3.90E-01,5.04E-03,5.42E-02,1.00E+00,1.46E-07,5.94E-08,3.00E+00,7.28E-04,2.58E-07,3.00E+00,7.28E-04,2.58E-07,3.00E+00,8.25E-04,2.92E-07
2.59E+02,1.30E+00,3.90E-01,5.04E-03,5.46E-02,1.00E+00,1.40E-07,5.74E-08,3.00E+00,7.28E-04,2.58E-07,3.00E+00,7.28E-04,2.58E-07,3.00E+00,8.24E-04,2.92E-07
2.60E+02,1.31E+00,3.90E-01,5.04E-03,5.52E-02,1.00E+00,1.42E-07,5.81E-08,3.00E+00,7.28E-04,2.58E-07,3.00E+00,7.28E-04,2.58E-07,3.00E+00,8.24E-04,2.92E-07
2.61E+02,1.31E+00,3.91E-01,5.04E-03,5.53E-02,1.00E+00,1.30E-07,5.70E-08,3.00E+00,7.29E-04,2.58E-07,3.00E+00,7.29E-04,2.58E-07,3.00E+00,8.23E-04,2.91E-07
2.62E+02,1.32E+00,3.91E-01,5.04E-03,5.73E-02,1.00E+00,1.08E-07,4.49E-08,3.00E+00,7.29E-04,2.58E-07,3.00E+00,7.29E-04,2.58E-07,3.00E+00,8.22E-04,2.91E-07
2.63E+02,1.32E+00,3.91E-01,5.04E-03,5.89E-02,1.00E+00,8.07E-08,3.17E-08,3.00E+00,7.29E-04,2.58E-07,3.00E+00,7.29E-04,2.58E-07,3.00E+00,8.21E-04,2.91E-07
2.64E+02,1.33E+00,3.91E-01,5.04E-03,5.93E-02,1.00E+00,7.31E-08,2.48E-08,3.00E+00,7.29E-04,2.58E-07,3.00E+00,7.29E-04,2.58E-07,3.00E+00,8.21E-04,2.91E-07
2.65E+02,1.33E+00,3.91E-01,5.04E-03,5.97E-02,1.00E+00,7.33E-08,2.66E-08,3.00E+00,7.29E-04,2.58E-07,3.00E+00,7.29E-04,2.58E-07,3.00E+00,8.20E-04,2.90E-07
2.66E+02,1.34E+00,3.91E-01,5.04E-03,5.36E-02,1.00E+00,5.82E-08,2.02E-08,3.00E+00,7.30E-04,2.58E-07,3.00E+00,7.30E-04,2.58E-07,3.00E+00,8.19E-04,2.90E-07
2.67E+02,1.34E+00,3.91E-01,5.04E-03,4.77E-02,1.00E+00,1.87E-07,8.05E-08,3.00E+00,7.30E-04,2.58E-07,3.00E+00,7.30E-04,2.58E-07,3.00E+00,8.18E-04,2.90E-07
2.68E+02,1.35E+00,3.91E-01,5.04E-03,4.82E-02,1.00E+00,9.76E-07,3.35E-07,3.00E+00,7.30E-04,2.58E-07,3.00E+00,7.30E-04,2.58E-07,3.00E+00,8.18E-04,2.89E-07
2.69E+02,1.35E+00,3.91E-01,5.04E-03,4.86E-02,1.00E+00,7.65E-07,3.11E-07,3.00E+00,7.30E-04,2.59E-07,3.00E+00,7.30E-04,2.59E-07,3.00E+00,8.17E-04,2.89E-07
2.70E+02,1.36E+00,3.91E-01,5.04E-03,4.93E-02,1.00E+00,7.82E-07,2.08E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,8.16E-04,2.89E-07
2.71E+02,1.36E+00,3.91E-01,5.04E-03,5.01E-02,1.00E+00,5.01E-07,1.78E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,8.15E-04,2.89E-07
2.72E+02,1.37E+00,3.91E-01,5.04E-03,5.03E-02,1.00E+00,2.57E-07,1.05E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,8.15E-04,2.88E-07
2.73E+02,1.38E+00,3.91E-01,5.04E-03,5.07E-02,1.00E+00,2.41E-07,1.01E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,7.31E-04,2.59E-07,3.00E+00,8.14E-04,2.88E-07
2.74E+02,1.38E+00,3.91E-01,5.04E-03,5.19E-02,1.00E+00,1.98E-07,7.77E-08,3.00E+00,7.32E-04,2.59E-07,3.00E+00,7.32E-04,2.59E-07,3.00E+00,8.13E-04,2.88E-07
2.75E+02,1.39E+00,3.91E-01,5.04E-03,5.32E-02,1.00E+00,1.69E-07,6.50E-08,3.00E+00,7.32E-04,2.59E-07,3.00E+00,7.32E-04,2.59E-07,3.00E+00,8.12E-04,2.88E-07
2.76E+02,1.39E+00,3.91E-01,5.04E-03,5.36E-02,1.00E+00,1.62E-07,6.29E-08,3.00E+00,7.32E-04,2.59E-07,3.00E+00,7.32E-04,2.59E-07,3.00E+00,8.11E-04,2.87E-07
2.77E+02,1.40E+00,3.91E-01,5.04E-03,5.40E-02,1.00E+00,1.50E-07,6.10E-08,3.00E+00,7.32E-04,2.59E-07,3.00E+00,7.32E-04,2.59E-07,3.00E+00,8.11E-04,2.87E-07
2.78E+02,1.40E+00,3.91E-01,5.04E-03,5.43E-02,1.00E+00,1.38E-07,5.45E-08,3.00E+00,7.33E-04,2.59E-07,3.00E+00,7.33E-04,2.59E-07,3.00E+00,8.10E-04,2.87E-07
2.79E+02,1.41E+00,3.91E-01,5.04E-03,5.46E-02,1.00E+00,1.22E-07,4.92E-08,3.00E+00,7.33E-04,2.59E-07,3.00E+00,7.33E-04,2.59E-07,3.00E+00,8.09E-04,2.87E-07
2.80E+02,1.41E+00,3.92E-01,5.04E-03,5.49E-02,1.00E+00,1.25E-07,4.48E-08,3.00E+00,7.33E-04,2.59E-07,3.00E+00,7.33E-04,2.59E-07,3.00E+00,8.08E-04,2.86E-07
2.81E+02,1.42E+00,3.92E-01,5.04E-03,5.52E-02,1.00E+00,1.06E-07,4.25E-08,3.00E+00,7.33E-04,2.60E-07,3.00E+00,7.33E-04,2.60E-07,3.00E+00,8.08E-04,2.86E-07
2.82E+02,1.42E+00,3.92E-01,5.04E-03,5.70E-02,1.00E+00,9.64E-08,3.58E-08,3.00E+00,7.33E-04,2.60E-07,3.00E+00,7.33E-04,2.60E-07,3.00E+00,8.07E-04,2.86E-07
2.83E+02,1.43E+00,3.92E-01,5.04E-03,5.88E-02,1.00E+00,8.41E-08,3.20E-08,3.00E+00,7.34E-04,2.60E-07,3.00E+00,7.34E-04,2.60E-07,3.00E+00,8.06E-04,2.85E-07
2.84E+02,1.43E+00,3.92E-01,5.04E-03,5.94E-02,1.00E+00,6.94E-08,2.60E-08,3.00E+00,7.34E-04,2.60E-07,3.00E+00,7.34E-04,2.60E-07,3.00E+00,8.05E-04,2.85E-07
2.85E+02,1.44E+00,3.92E-01,5.04E-03,5.95E-02,1.00E+00,6.80E-08,2.38E-08,3.00E+00,7.34E-04,2.60E-07,3.00E+00,7.34E-04,2.60E-07,3.00E+00,8.05E-04,2.85E-07
2.86E+02,1.44E+00,3.92E-01,5.04E-03,5.36E-02,1.00E+00,5.60E-08,2.09E-08,3.00E+00,7.34E-04,2.60E-07,3.00E+00,7.34E-04,2.60E-07,3.00E+00,8.04E-04,2.85E-07
2.87E+02,1.45E+00,3.92E-01,5.04E-03,4.77E-02,1.00E+00,1.69E-07,8.73E-08,3.00E+00,7.35E-04,2.60E-07,3.00E+00,7.35E-04,2.60E-07,3.00E+00,8.03E-04,2.84E-07
2.88E+02,1.45E+00,3.92E-01,5.04E-03,4.82E-02,1.00E+00,1.00E-06,3.73E-07,3.00E+00,7.35E-04,2.60E-07,3.00E+00,7.35E-04,2.60E-07,3.00E+00,8.02E-04,2.84E-07
2.89E+02,1.46E+00,3.92E-01,5.04E-03,4.85E-02,1.00E+00,8.01E-07,3.24E-07,3.00E+00,7.35E-04,2.60E-07,3.00E+00,7.35E-04,2.60E-07,3.00E+00,8.01E-04,2.84E-07
2.90E+02,1.46E+00,3.92E-01,5.04E-03,4.95E-02,1.00E+00,8.56E-07,2.23E-07,3.00E+00,7.35E-04,2.60E-07,3.00E+00,7.35E-04,2.60E-07,3.00E+00,8.01E-04,2.84E-07
2.91E+02,1.47E+00,3.92E-01,5.04E-03,5.01E-02,1.00E+00,5.15E-07,1.81E-07,3.00E+00,7.36E-04,2.60E-07,3.00E+00,7.36E-04,2.60E-07,3.00E+00,8.00E-04,2.83E-07
2.92E+02,1.47E+00,3.92E-01,5.04E-03,5.04E-02,1.00E+00,2.73E-07,1.16E-07,3.00E+00,7.36E-04,2.60E-07,3.00E+00,7.36E-04,2.60E-07,3.00E+00,7.99E-04,2.83E-07
2.93E+02,1.48E+00,3.92E-01,5.04E-03,5.07E-02,1.00E+00,3.00E-07,1.24E-07,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.98E-04,2.83E-07
2.94E+02,1.48E+00,3.92E-01,5.04E-03,5.24E-02,1.00E+00,2.17E-07,8.98E-08,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.98E-04,2.82E-07
2.95E+02,1.49E+00,3.92E-01,5.04E-03,5.33E-02,1.00E+00,1.70E-07,6.51E-08,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.97E-04,2.82E-07
2.96E+02,1.49E+00,3.92E-01,5.04E-03,5.36E-02,1.00E+00,1.54E-07,6.27E-08,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.96E-04,2.82E-07
2.97E+02,1.50E+00,3.92E-01,5.04E-03,5.39E-02,1.00E+00,1.66E-07,6.28E-08,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.95E-04,2.82E-07
2.98E+02,1.50E+00,3.93E-01,5.04E-03,5.43E-02,1.00E+00,1.47E-07,6.04E-08,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.95E-04,2.81E-07
2.99E+02,1.51E+00,3.93E-01,5.04E-03,5.46E-02,1.00E+00,1.49E-07,5.98E-08,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.37E-04,2.61E-07,3.00E+00,7.94E-04,2.81E-07
3.00E+02,1.51E+00,3.93E-01,5.04E-03,5.78E-02,1.00E+00,1.38E-07,5.64E-08,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.93E-04,2.81E-07
3.01E+02,1.52E+00,3.93E-01,5.04E-03,5.51E-02,1.00E+00,1.26E-07,5.52E-08,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.92E-04,2.81E-07
3.02E+02,1.52E+00,3.93E-01,5.04E-03,5.72E-02,1.00E+00,1.03E-07,4.12E-08,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.92E-04,2.80E-07
3.03E+02,1.53E+00,3.93E-01,5.04E-03,5.88E-02,1.00E+00,7.99E-08,3.08E-08,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.38E-04,2.61E-07,3.00E+00,7.91E-04,2.80E-07
3.04E+02,1.53E+00,3.94E-01,5.04E-03,5.92E-02,1.00E+00,7.30E-08,2.68E-08,3.00E+00,7.39E-04,2.61E-07,3.00E+00,7.39E-04,2.61E-07,3.00E+00,7.90E-04,2.80E-07
3.05E+02,1.54E+00,3.94E-01,5.04E-03,5.94E-02,1.00E+00,7.46E-08,2.77E-08,3.00E+00,7.39E-04,2.62E-07,3.00E+00,7.39E-04,2.62E-07,3.00E+00,7.89E-04,2.79E-07
3.06E+02,1.54E+00,3.94E-01,5.04E-03,5.36E-02,1.00E+00,7.59E-08,2.49E-08,3.00E+00,7.39E-04,2.62E-07,3.00E+00,7.39E-04,2.62E-07,3.00E+00,7.88E-04,2.79E-07
3.07E+02,1.55E+00,3.94E-01,5.04E-03,4.76E-02,1.00E+00,1.97E-07,9.31E-08,3.00E+00,7.39E-04,2.62E-07,3.00E+00,7.39E-04,2.62E-07,3.00E+00,7.88E-04,2.79E-07
3.08E+02,1.55E+00,3.94E-01,5.04E-03,4.81E-02,1.00E+00,1.14E-06,4.21E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.87E-04,2.79E-07
3.09E+02,1.56E+00,3.94E-01,5.04E-03,4.86E-02,1.00E+00,9.39E-07,3.74E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.86E-04,2.78E-07
3.10E+02,1.56E+00,3.94E-01,5.04E-03,4.94E-02,1.00E+00,9.78E-07,2.58E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.85E-04,2.78E-07
3.11E+02,1.57E+00,3.95E-01,5.04E-03,5.01E-02,1.00E+00,5.88E-07,2.11E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.85E-04,2.78E-07
3.12E+02,1.57E+00,3.95E-01,5.04E-03,5.06E-02,1.00E+00,2.90E-07,1.16E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.40E-04,2.62E-07,3.00E+00,7.84E-04,2.78E-07
3.13E+02,1.58E+00,3.95E-01,5.04E-03,5.21E-02,1.00E+00,2.88E-07,1.20E-07,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.83E-04,2.77E-07
3.14E+02,1.58E+00,3.95E-01,5.04E-03,5.30E-02,1.00E+00,2.33E-07,9.40E-08,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.82E-04,2.77E-07
3.15E+02,1.59E+00,3.95E-01,5.04E-03,5.44E-02,1.00E+00,1.83E-07,7.00E-08,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.82E-04,2.77E-07
3.16E+02,1.59E+00,3.95E-01,5.04E-03,5.51E-02,1.00E+00,1.65E-07,6.61E-08,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.41E-04,2.62E-07,3.00E+00,7.81E-04,2.77E-07
3.17E+02,1.60E+00,3.95E-01,5.04E-03,5.43E-02,1.00E+00,1.70E-07,6.81E-08,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.80E-04,2.76E-07
3.18E+02,1.60E+00,3.96E-01,5.04E-03,5.48E-02,1.00E+00,1.42E-07,6.27E-08,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.79E-04,2.76E-07
3.19E+02,1.61E+00,3.96E-01,5.04E-03,5.46E-02,1.00E+00,1.59E-07,6.04E-08,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.79E-04,2.76E-07
3.20E+02,1.61E+00,3.96E-01,5.04E-03,5.54E-02,1.00E+00,1.46E-07,5.58E-08,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.42E-04,2.63E-07,3.00E+00,7.78E-04,2.76E-07
3.21E+02,1.62E+00,3.96E-01,5.04E-03,5.52E-02,1.00E+00,1.19E-07,4.92E-08,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.77E-04,2.75E-07
3.22E+02,1.62E+00,3.96E-01,5.04E-03,5.71E-02,1.00E+00,1.07E-07,4.09E-08,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.76E-04,2.75E-07
3.23E+02,1.63E+00,3.96E-01,5.04E-03,5.88E-02,1.00E+00,1.04E-07,4.03E-08,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.76E-04,2.75E-07
3.24E+02,1.63E+00,3.96E-01,5.04E-03,5.94E-02,1.00E+00,8.33E-08,3.12E-08,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.43E-04,2.63E-07,3.00E+00,7.75E-04,2.74E-07
3.25E+02,1.64E+00,3.96E-01,5.04E-03,5.95E-02,1.00E+00,8.57E-08,2.91E-08,3.00E+00,7.44E-04,2.63E-07,3.00E+00,7.44E-04,2.63E-07,3.00E+00,7.74E-04,2.74E-07
3.26E+02,1.64E+00,3.97E-01,5.04E-03,5.36E-02,1.00E+00,8.26E-08,2.80E-08,3.00E+00,7.44E-04,2.63E-07,3.00E+00,7.44E-04,2.63E-07,3.00E+00,7.73E-04,2.74E-07
3.27E+02,1.65E+00,3.97E-01,5.04E-03,4.78E-02,1.00E+00,2.37E-07,1.07E-07,3.00E+00,7.44E-04,2.63E-07,3.00E+00,7.44E-04,2.63E-07,3.00E+00,7.73E-04,2.74E-07
3.28E+02,1.65E+00,3.97E-01,5.04E-03,4.82E-02,1.00E+00,1.29E-06,4.70E-07,3.00E+00,7.44E-04,2.64E-07,3.00E+00,7.44E-04,2.64E-07,3.00E+00,7.72E-04,2.73E-07
3.29E+02,1.66E+00,3.97E-01,5.04E-03,4.89E-02,1.00E+00,1.06E-06,4.23E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.71E-04,2.73E-07
3.30E+02,1.66E+00,3.97E-01,5.04E-03,4.94E-02,1.00E+00,1.09E-06,2.89E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.70E-04,2.73E-07
3.31E+02,1.67E+00,3.97E-01,5.04E-03,5.01E-02,1.00E+00,6.83E-07,2.40E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.70E-04,2.73E-07
3.32E+02,1.67E+00,3.97E-01,5.04E-03,5.05E-02,1.00E+00,3.51E-07,1.40E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.45E-04,2.64E-07,3.00E+00,7.69E-04,2.72E-07
3.33E+02,1.68E+00,3.97E-01,5.04E-03,5.07E-02,1.00E+00,3.10E-07,1.29E-07,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.68E-04,2.72E-07
3.34E+02,1.68E+00,3.98E-01,5.04E-03,5.19E-02,1.00E+00,2.56E-07,9.94E-08,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.67E-04,2.72E-07
3.35E+02,1.69E+00,3.98E-01,5.04E-03,5.32E-02,1.00E+00,2.17E-07,8.44E-08,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.67E-04,2.72E-07
3.36E+02,1.69E+00,3.98E-01,5.04E-03,5.36E-02,1.00E+00,2.05E-07,8.18E-08,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.46E-04,2.64E-07,3.00E+00,7.66E-04,2.71E-07
3.37E+02,1.70E+00,3.98E-01,5.04E-03,5.40E-02,1.00E+00,1.87E-07,8.03E-08,3.00E+00,7.47E-04,2.64E-07,3.00E+00,7.47E-04,2.64E-07,3.00E+00,7.65E-04,2.71E-07
3.38E+02,1.70E+00,3.98E-01,5.04E-03,5.43E-02,1.00E+00,1.59E-07,6.41E-08,3.00E+00,7.47E-04,2.64E-07,3.00E+00,7.47E-04,2.64E-07,3.00E+00,7.64E-04,2.71E-07
3.39E+02,1.71E+00,3.98E-01,5.04E-03,5.46E-02,1.00E+00,1.48E-07,5.90E-08,3.00E+00,7.47E-04,2.65E-07,3.00E+00,7.47E-04,2.65E-07,3.00E+00,7.64E-04,2.71E-07
3.40E+02,1.71E+00,3.98E-01,5.04E-03,5.50E-02,1.00E+00,1.55E-07,5.89E-08,3.00E+00,7.47E-04,2.65E-07,3.00E+00,7.47E-04,2.65E-07,3.00E+00,7.63E-04,2.70E-07
3.41E+02,1.72E+00,3.98E-01,5.04E-03,5.52E-02,1.00E+00,1.37E-07,5.42E-08,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.62E-04,2.70E-07
3.42E+02,1.72E+00,3.98E-01,5.04E-03,5.71E-02,1.00E+00,1.24E-07,4.52E-08,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.62E-04,2.70E-07
3.43E+02,1.73E+00,3.99E-01,5.04E-03,5.90E-02,1.00E+00,1.17E-07,4.55E-08,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.61E-04,2.70E-07
3.44E+02,1.73E+00,3.99E-01,5.04E-03,5.92E-02,1.00E+00,9.63E-08,3.74E-08,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.48E-04,2.65E-07,3.00E+00,7.60E-04,2.69E-07
3.45E+02,1.74E+00,3.99E-01,5.04E-03,5.93E-02,1.00E+00,9.02E-08,3.27E-08,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.59E-04,2.69E-07
3.46E+02,1.74E+00,4.00E-01,5.04E-03,5.34E-02,1.00E+00,8.03E-08,2.93E-08,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.59E-04,2.69E-07
3.47E+02,1.75E+00,4.00E-01,5.04E-03,4.76E-02,1.00E+00,2.38E-07,1.17E-07,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.58E-04,2.69E-07
3.48E+02,1.75E+00,4.00E-01,5.04E-03,4.82E-02,1.00E+00,1.38E-06,5.20E-07,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.49E-04,2.65E-07,3.00E+00,7.57E-04,2.68E-07
3.49E+02,1.76E+00,4.00E-01,5.04E-03,4.86E-02,1.00E+00,1.13E-06,4.55E-07,3.00E+00,7.50E-04,2.65E-07,3.00E+00,7.50E-04,2.65E-07,3.00E+00,7.57E-04,2.68E-07
3.50E+02,1.76E+00,4.01E-01,5.04E-03,5.22E-02,1.00E+00,1.19E-06,3.18E-07,3.00E+00,7.50E-04,2.66E-07,3.00E+00,7.50E-04,2.66E-07,3.00E+00,7.56E-04,2.68E-07
3.51E+02,1.77E+00,4.01E-01,5.04E-03,4.99E-02,1.00E+00,7.00E-07,2.49E-07,3.00E+00,7.50E-04,2.66E-07,3.00E+00,7.50E-04,2.66E-07,3.00E+00,7.55E-04,2.68E-07
3.52E+02,1.77E+00,4.01E-01,5.04E-03,5.04E-02,1.00E+00,3.69E-07,1.49E-07,3.00E+00,7.50E-04,2.66E-07,3.00E+00,7.50E-04,2.66E-07,3.00E+00,7.55E-04,2.68E-07
3.53E+02,1.78E+00,4.02E-01,5.04E-03,5.07E-02,1.00E+00,3.46E-07,1.38E-07,3.00E+00,7.51E-04,2.66E-07,3.00E+00,7.51E-04,2.66E-07,3.00E+00,7.54E-04,2.67E-07
3.54E+02,1.78E+00,4.02E-01,5.04E-03,5.19E-02,1.00E+00,2.73E-07,1.09E-07,3.00E+00,7.51E-04,2.66E-07,3.00E+00,7.51E-04,2.66E-07,3.00E+00,7.53E-04,2.67E-07
3.55E+02,1.79E+00,4.02E-01,5.04E-03,5.32E-02,1.00E+00,2.17E-07,8.14E-08,3.00E+00,7.51E-04,2.66E-07,3.00E+00,7.51E-04,2.66E-07,3.00E+00,7.52E-04,2.67E-07
3.56E+02,1.79E+00,4.02E-01,5.04E-03,5.36E-02,1.00E+00,1.97E-07,7.98E-08,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.52E-04,2.67E-07
3.57E+02,1.80E+00,4.03E-01,5.04E-03,5.39E-02,1.00E+00,1.89E-07,7.45E-08,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.51E-04,2.66E-07
3.58E+02,1.80E+00,4.03E-01,5.04E-03,5.43E-02,1.00E+00,1.94E-07,7.76E-08,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.50E-04,2.66E-07
3.59E+02,1.81E+00,4.03E-01,5.04E-03,5.43E-02,1.00E+00,1.75E-07,6.68E-08,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.52E-04,2.66E-07,3.00E+00,7.50E-04,2.66E-07
3.60E+02,1.81E+00,4.04E-01,5.04E-03,5.49E-02,1.00E+00,1.80E-07,7.08E-08,3.00E+00,7.53E-04,2.66E-07,3.00E+00,7.53E-04,2.66E-07,3.00E+00,7.49E-04,2.66E-07
3.61E+02,1.82E+00,4.04E-01,5.04E-03,5.55E-02,1.00E+00,1.76E-07,7.16E-08,3.00E+00,7.53E-04,2.67E-07,3.00E+00,7.53E-04,2.67E-07,3.00E+00,7.48E-04,2.65E-07
3.62E+02,1.82E+00,4.04E-01,5.04E-03,5.71E-02,1.00E+00,1.59E-07,6.20E-08,3.00E+00,7.53E-04,2.67E-07,3.00E+00,7.53E-04,2.67E-07,3.00E+00,7.48E-04,2.65E-07
3.63E+02,1.83E+00,4.04E-01,5.04E-03,5.92E-02,1.00E+00,1.40E-07,5.47E-08,3.00E+00,7.53E-04,2.67E-07,3.00E+00,7.53E-04,2.67E-07,3.00E+00,7.47E-04,2.65E-07
3.64E+02,1.83E+00,4.05E-01,5.04E-03,5.93E-02,1.00E+00,1.18E-07,4.43E-08,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.46E-04,2.65E-07
3.65E+02,1.84E+00,4.05E-01,5.04E-03,5.94E-02,1.00E+00,1.04E-07,3.97E-08,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.46E-04,2.65E-07
3.66E+02,1.84E+00,4.05E-01,5.04E-03,5.36E-02,1.00E+00,9.78E-08,3.40E-08,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.45E-04,2.64E-07
3.67E+02,1.85E+00,4.06E-01,5.04E-03,4.77E-02,1.00E+00,2.76E-07,1.31E-07,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.54E-04,2.67E-07,3.00E+00,7.44E-04,2.64E-07
3.68E+02,1.85E+00,4.06E-01,5.04E-03,4.82E-02,1.00E+00,1.54E-06,5.75E-07,3.00E+00,7.55E-04,2.67E-07,3.00E+00,7.55E-04,2.67E-07,3.00E+00,7.44E-04,2.64E-07
3.69E+02,1.86E+00,4.06E-01,5.04E-03,4.86E-02,1.00E+00,1.28E-06,5.11E-07,3.00E+00,7.55E-04,2.67E-07,3.00E+00,7.55E-04,2.67E-07,3.00E+00,7.43E-04,2.64E-07
3.70E+02,1.86E+00,4.06E-01,5.04E-03,4.93E-02,1.00E+00,1.31E-06,3.48E-07,3.00E+00,7.55E-04,2.67E-07,3.00E+00,7.55E-04,2.67E-07,3.00E+00,7.43E-04,2.63E-07
3.71E+02,1.87E+00,4.07E-01,5.04E-03,5.01E-02,1.00E+00,8.04E-07,2.84E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.42E-04,2.63E-07
3.72E+02,1.87E+00,4.07E-01,5.04E-03,5.04E-02,1.00E+00,4.24E-07,1.72E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.41E-04,2.63E-07
3.73E+02,1.88E+00,4.07E-01,5.04E-03,5.09E-02,1.00E+00,3.87E-07,1.57E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.41E-04,2.63E-07
3.74E+02,1.88E+00,4.08E-01,5.04E-03,5.19E-02,1.00E+00,3.36E-07,1.27E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.56E-04,2.68E-07,3.00E+00,7.40E-04,2.63E-07
3.75E+02,1.89E+00,4.08E-01,5.04E-03,5.33E-02,1.00E+00,2.78E-07,1.09E-07,3.00E+00,7.57E-04,2.68E-07,3.00E+00,7.57E-04,2.68E-07,3.00E+00,7.39E-04,2.62E-07
3.76E+02,1.89E+00,4.08E-01,5.04E-03,5.37E-02,1.00E+00,2.38E-07,9.08E-08,3.00E+00,7.57E-04,2.68E-07,3.00E+00,7.57E-04,2.68E-07,3.00E+00,7.39E-04,2.62E-07
3.77E+02,1.90E+00,4.09E-01,5.04E-03,5.39E-02,1.00E+00,2.24E-07,9.51E-08,3.00E+00,7.57E-04,2.68E-07,3.00E+00,7.57E-04,2.68E-07,3.00E+00,7.38E-04,2.62E-07
3.78E+02,1.90E+00,4.09E-01,5.04E-03,5.43E-02,1.00E+00,2.11E-07,8.45E-08,3.00E+00,7.58E-04,2.68E-07,3.00E+00,7.58E-04,2.68E-07,3.00E+00,7.38E-04,2.62E-07
3.79E+02,1.91E+00,4.10E-01,5.04E-03,5.47E-02,1.00E+00,2.03E-07,8.09E-08,3.00E+00,7.58E-04,2.68E-07,3.00E+00,7.58E-04,2.68E-07,3.00E+00,7.37E-04,2.62E-07
3.80E+02,1.91E+00,4.10E-01,5.04E-03,5.51E-02,1.00E+00,1.89E-07,7.52E-08,3.00E+00,7.58E-04,2.68E-07,3.00E+00,7.58E-04,2.68E-07,3.00E+00,7.36E-04,2.61E-07
3.81E+02,1.92E+00,4.11E-01,5.04E-03,5.53E-02,1.00E+00,1.71E-07,6.69E-08,3.00E+00,7.58E-04,2.69E-07,3.00E+00,7.58E-04,2.69E-07,3.00E+00,7.36E-04,2.61E-07
3.82E+02,1.92E+00,4.11E-01,5.04E-03,5.71E-02,1.00E+00,1.49E-07,5.91E-08,3.00E+00,7.59E-04,2.69E-07,3.00E+00,7.59E-04,2.69E-07,3.00E+00,7.35E-04,2.61E-07
3.83E+02,1.93E+00,4.11E-01,5.04E-03,5.88E-02,1.00E+00,1.32E-07,5.03E-08,3.00E+00,7.59E-04,2.69E-07,3.00E+00,7.59E-04,2.69E-07,3.00E+00,7.35E-04,2.61E-07
3.84E+02,1.93E+00,4.12E-01,5.04E-03,5.91E-02,1.00E+00,1.19E-07,4.14E-08,3.00E+00,7.59E-04,2.69E-07,3.00E+00,7.59E-04,2.69E-07,3.00E+00,7.34E-04,2.61E-07
3.85E+02,1.94E+00,4.12E-01,5.04E-03,5.95E-02,1.00E+00,1.10E-07,4.26E-08,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.33E-04,2.60E-07
3.86E+02,1.94E+00,4.13E-01,5.04E-03,5.36E-02,1.00E+00,8.53E-08,3.07E-08,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.33E-04,2.60E-07
3.87E+02,1.95E+00,4.13E-01,5.04E-03,4.77E-02,1.00E+00,2.93E-07,1.39E-07,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.32E-04,2.60E-07
3.88E+02,1.95E+00,4.14E-01,5.04E-03,4.82E-02,1.00E+00,1.65E-06,6.24E-07,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.60E-04,2.69E-07,3.00E+00,7.32E-04,2.60E-07
3.89E+02,1.96E+00,4.14E-01,5.04E-03,4.89E-02,1.00E+00,1.38E-06,5.59E-07,3.00E+00,7.61E-04,2.69E-07,3.00E+00,7.61E-04,2.69E-07,3.00E+00,7.31E-04,2.60E-07
3.90E+02,1.96E+00,4.14E-01,5.04E-03,4.92E-02,1.00E+00,1.45E-06,3.85E-07,3.00E+00,7.61E-04,2.69E-07,3.00E+00,7.61E-04,2.69E-07,3.00E+00,7.31E-04,2.60E-07
3.91E+02,1.97E+00,4.15E-01,5.04E-03,5.00E-02,1.00E+00,9.07E-07,3.17E-07,3.00E+00,7.61E-04,2.70E-07,3.00E+00,7.61E-04,2.70E-07,3.00E+00,7.30E-04,2.59E-07
3.92E+02,1.97E+00,4.15E-01,5.04E-03,5.01E-02,1.00E+00,4.65E-07,1.94E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.30E-04,2.59E-07
3.93E+02,1.98E+00,4.16E-01,5.04E-03,5.07E-02,1.00E+00,4.59E-07,1.89E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.29E-04,2.59E-07
3.94E+02,1.98E+00,4.16E-01,5.04E-03,5.21E-02,1.00E+00,3.82E-07,1.52E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.28E-04,2.59E-07
3.95E+02,1.99E+00,4.17E-01,5.04E-03,5.32E-02,1.00E+00,2.85E-07,1.15E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.62E-04,2.70E-07,3.00E+00,7.28E-04,2.59E-07
3.96E+02,1.99E+00,4.17E-01,5.04E-03,5.35E-02,1.00E+00,2.59E-07,1.03E-07,3.00E+00,7.63E-04,2.70E-07,3.00E+00,7.63E-04,2.70E-07,3.00E+00,7.27E-04,2.58E-07
3.97E+02,2.00E+00,4.17E-01,5.04E-03,3.75E-01,1.00E+00,2.85E-07,1.12E-07,3.00E+00,7.63E-04,2.70E-07,3.00E+00,7.63E-04,2.70E-07,3.00E+00,7.27E-04,2.58E-07
3.98E+02,2.00E+00,4.18E-01,5.04E-03,5.44E-02,1.00E+00,2.50E-07,1.04E-07,3.00E+00,7.63E-04,2.70E-07,3.00E+00,7.63E-04,2.70E-07,3.00E+00,7.26E-04,2.58E-07
3.99E+02,2.01E+00,4.18E-01,5.04E-03,5.46E-02,1.00E+00,2.27E-07,8.79E-08,3.00E+00,7.64E-04,2.70E-07,3.00E+00,7.64E-04,2.70E-07,3.00E+00,7.26E-04,2.58E-07
4.00E+02,2.01E+00,4.19E-01,5.04E-03,5.82E-02,1.00E+00,2.10E-07,8.37E-08,3.00E+00,7.64E-04,2.71E-07,3.00E+00,7.64E-04,2.71E-07,3.00E+00,7.25E-04,2.58E-07
4.01E+02,2.02E+00,4.19E-01,5.04E-03,5.51E-02,1.00E+00,1.89E-07,7.69E-08,3.00E+00,7.64E-04,2.71E-07,3.00E+00,7.64E-04,2.71E-07,3.00E+00,7.25E-04,2.58E-07
4.02E+02,2.02E+00,4.19E-01,5.04E-03,5.70E-02,1.00E+00,1.54E-07,6.12E-08,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.24E-04,2.57E-07
4.03E+02,2.03E+00,4.20E-01,5.04E-03,5.89E-02,1.00E+00,1.43E-07,5.27E-08,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.24E-04,2.57E-07
4.04E+02,2.03E+00,4.20E-01,5.04E-03,5.91E-02,1.00E+00,1.19E-07,4.59E-08,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.23E-04,2.57E-07
4.05E+02,2.04E+00,4.21E-01,5.04E-03,5.95E-02,1.00E+00,1.16E-07,4.28E-08,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.65E-04,2.71E-07,3.00E+00,7.23E-04,2.57E-07
4.06E+02,2.04E+00,4.21E-01,5.04E-03,5.36E-02,1.00E+00,1.18E-07,4.14E-08,3.00E+00,7.66E-04,2.71E-07,3.00E+00,7.66E-04,2.71E-07,3.00E+00,7.22E-04,2.57E-07
4.07E+02,2.05E+00,4.21E-01,5.04E-03,4.76E-02,1.00E+00,3.16E-07,1.56E-07,3.00E+00,7.66E-04,2.71E-07,3.00E+00,7.66E-04,2.71E-07,3.00E+00,7.22E-04,2.57E-07
4.08E+02,2.05E+00,4.22E-01,5.04E-03,4.82E-02,1.00E+00,1.78E-06,6.75E-07,3.00E+00,7.66E-04,2.71E-07,3.00E+00,7.66E-04,2.71E-07,3.00E+00,7.22E-04,2.57E-07
4.09E+02,2.06E+00,4.22E-01,5.04E-03,4.86E-02,1.00E+00,1.50E-06,6.15E-07,3.00E+00,7.67E-04,2.72E-07,3.00E+00,7.67E-04,2.72E-07,3.00E+00,7.21E-04,2.56E-07
4.10E+02,2.07E+00,4.23E-01,5.04E-03,4.95E-02,1.00E+00,1.55E-06,4.15E-07,3.00E+00,7.67E-04,2.72E-07,3.00E+00,7.67E-04,2.72E-07,3.00E+00,7.21E-04,2.56E-07
4.11E+02,2.07E+00,4.23E-01,5.04E-03,5.01E-02,1.00E+00,1.02E-06,3.52E-07,3.00E+00,7.67E-04,2.72E-07,3.00E+00,7.67E-04,2.72E-07,3.00E+00,7.20E-04,2.56E-07
4.12E+02,2.08E+00,4.23E-01,5.04E-03,5.07E-02,1.00E+00,5.31E-07,2.20E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.20E-04,2.56E-07
4.13E+02,2.08E+00,4.24E-01,5.04E-03,5.07E-02,1.00E+00,4.75E-07,1.90E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.19E-04,2.56E-07
4.14E+02,2.09E+00,4.24E-01,5.04E-03,5.18E-02,1.00E+00,4.01E-07,1.59E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.19E-04,2.56E-07
4.15E+02,2.09E+00,4.25E-01,5.04E-03,5.33E-02,1.00E+00,3.09E-07,1.23E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.68E-04,2.72E-07,3.00E+00,7.18E-04,2.55E-07
4.16E+02,2.10E+00,4.25E-01,5.04E-03,5.35E-02,1.00E+00,2.86E-07,1.15E-07,3.00E+00,7.69E-04,2.72E-07,3.00E+00,7.69E-04,2.72E-07,3.00E+00,7.18E-04,2.55E-07
4.17E+02,2.10E+00,4.25E-01,5.04E-03,5.40E-02,1.00E+00,2.71E-07,1.17E-07,3.00E+00,7.69E-04,2.72E-07,3.00E+00,7.69E-04,2.72E-07,3.00E+00,7.18E-04,2.55E-07
4.18E+02,2.11E+00,4.26E-01,5.04E-03,5.43E-02,1.00E+00,2.44E-07,9.88E-08,3.00E+00,7.69E-04,2.73E-07,3.00E+00,7.69E-04,2.73E-07,3.00E+00,7.17E-04,2.55E-07
4.19E+02,2.11E+00,4.26E-01,5.04E-03,5.50E-02,1.00E+00,2.33E-07,9.14E-08,3.00E+00,7.70E-04,2.73E-07,3.00E+00,7.70E-04,2.73E-07,3.00E+00,7.17E-04,2.55E-07
4.20E+02,2.12E+00,4.27E-01,5.04E-03,5.49E-02,1.00E+00,2.38E-07,9.31E-08,3.00E+00,7.70E-04,2.73E-07,3.00E+00,7.70E-04,2.73E-07,3.00E+00,7.16E-04,2.55E-07
4.21E+02,2.12E+00,4.27E-01,5.04E-03,5.52E-02,1.00E+00,2.09E-07,8.65E-08,3.00E+00,7.70E-04,2.73E-07,3.00E+00,7.70E-04,2.73E-07,3.00E+00,7.16E-04,2.55E-07
4.22E+02,2.13E+00,4.27E-01,5.04E-03,5.71E-02,1.00E+00,1.90E-07,6.86E-08,3.00E+00,7.71E-04,2.73E-07,3.00E+00,7.71E-04,2.73E-07,3.00E+00,7.16E-04,2.55E-07
4.23E+02,2.13E+00,4.28E-01,5.04E-03,5.89E-02,1.00E+00,1.70E-07,6.85E-08,3.00E+00,7.71E-04,2.73E-07,3.00E+00,7.71E-04,2.73E-07,3.00E+00,7.15E-04,2.54E-07
4.24E+02,2.14E+00,4.28E-01,5.04E-03,5.92E-02,1.00E+00,1.52E-07,5.85E-08,3.00E+00,7.71E-04,2.73E-07,3.00E+00,7.71E-04,2.73E-07,3.00E+00,7.15E-04,2.54E-07
4.25E+02,2.14E+00,4.28E-01,5.04E-03,5.94E-02,1.00E+00,1.45E-07,5.20E-08,3.00E+00,7.72E-04,2.73E-07,3.00E+00,7.72E-04,2.73E-07,3.00E+00,7.15E-04,2.54E-07
4.26E+02,2.15E+00,4.29E-01,5.04E-03,5.36E-02,1.00E+00,1.32E-07,4.68E-08,3.00E+00,7.72E-04,2.73E-07,3.00E+00,7.72E-04,2.73E-07,3.00E+00,7.14E-04,2.54E-07
4.27E+02,2.15E+00,4.29E-01,5.04E-03,4.76E-02,1.00E+00,3.82E-07,1.66E-07,3.00E+00,7.72E-04,2.74E-07,3.00E+00,7.72E-04,2.74E-07,3.00E+00,7.14E-04,2.54E-07
4.28E+02,2.16E+00,4.29E-01,5.04E-03,4.82E-02,1.00E+00,1.96E-06,7.35E-07,3.00E+00,7.73E-04,2.74E-07,3.00E+00,7.73E-04,2.74E-07,3.00E+00,7.13E-04,2.54E-07
4.29E+02,2.16E+00,4.30E-01,5.04E-03,4.87E-02,1.00E+00,1.71E-06,6.98E-07,3.00E+00,7.73E-04,2.74E-07,3.00E+00,7.73E-04,2.74E-07,3.00E+00,7.13E-04,2.54E-07
4.30E+02,2.17E+00,4.30E-01,5.04E-03,4.96E-02,1.00E+00,1.71E-06,4.70E-07,3.00E+00,7.73E-04,2.74E-07,3.00E+00,7.73E-04,2.74E-07,3.00E+00,7.13E-04,2.54E-07
4.31E+02,2.17E+00,4.31E-01,5.04E-03,5.02E-02,1.00E+00,1.11E-06,3.92E-07,3.00E+00,7.74E-04,2.74E-07,3.00E+00,7.74E-04,2.74E-07,3.00E+00,7.12E-04,2.54E-07
4.32E+02,2.18E+00,4.31E-01,5.04E-03,5.05E-02,1.00E+00,5.88E-07,2.50E-07,3.00E+00,7.74E-04,2.74E-07,3.00E+00,7.74E-04,2.74E-07,3.00E+00,7.12E-04,2.53E-07
4.33E+02,2.18E+00,4.31E-01,5.04E-03,5.06E-02,1.00E+00,5.49E-07,2.17E-07,3.00E+00,7.74E-04,2.74E-07,3.00E+00,7.74E-04,2.74E-07,3.00E+00,7.12E-04,2.53E-07
4.34E+02,2.19E+00,4.32E-01,5.04E-03,5.21E-02,1.00E+00,4.86E-07,1.85E-07,3.00E+00,7.75E-04,2.74E-07,3.00E+00,7.75E-04,2.74E-07,3.00E+00,7.12E-04,2.53E-07
4.35E+02,2.19E+00,4.32E-01,5.04E-03,5.35E-02,1.00E+00,3.64E-07,1.45E-07,3.00E+00,7.75E-04,2.74E-07,3.00E+00,7.75E-04,2.74E-07,3.00E+00,7.11E-04,2.53E-07
4.36E+02,2.20E+00,4.32E-01,5.04E-03,5.39E-02,1.00E+00,3.09E-07,1.24E-07,3.00E+00,7.75E-04,2.75E-07,3.00E+00,7.75E-04,2.75E-07,3.00E+00,7.11E-04,2.53E-07
4.37E+02,2.20E+00,4.33E-01,5.04E-03,5.40E-02,1.00E+00,3.33E-07,1.35E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.11E-04,2.53E-07
4.38E+02,2.21E+00,4.33E-01,5.04E-03,5.43E-02,1.00E+00,3.18E-07,1.23E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.10E-04,2.53E-07
4.39E+02,2.21E+00,4.33E-01,5.04E-03,5.46E-02,1.00E+00,2.99E-07,1.23E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.10E-04,2.53E-07
4.40E+02,2.22E+00,4.34E-01,5.04E-03,5.49E-02,1.00E+00,2.89E-07,1.18E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.76E-04,2.75E-07,3.00E+00,7.10E-04,2.53E-07
4.41E+02,2.22E+00,4.34E-01,5.04E-03,5.52E-02,1.00E+00,2.58E-07,1.08E-07,3.00E+00,7.77E-04,2.75E-07,3.00E+00,7.77E-04,2.75E-07,3.00E+00,7.10E-04,2.53E-07
4.42E+02,2.23E+00,4.35E-01,5.04E-03,5.71E-02,1.00E+00,2.10E-07,8.40E-08,3.00E+00,7.77E-04,2.75E-07,3.00E+00,7.77E-04,2.75E-07,3.00E+00,7.09E-04,2.53E-07
4.43E+02,2.23E+00,4.35E-01,5.04E-03,5.88E-02,1.00E+00,1.72E-07,6.68E-08,3.00E+00,7.77E-04,2.75E-07,3.00E+00,7.77E-04,2.75E-07,3.00E+00,7.09E-04,2.53E-07
4.44E+02,2.24E+00,4.35E-01,5.04E-03,5.92E-02,1.00E+00,1.62E-07,5.84E-08,3.00E+00,7.78E-04,2.76E-07,3.00E+00,7.78E-04,2.76E-07,3.00E+00,7.09E-04,2.52E-07
4.45E+02,2.24E+00,4.36E-01,5.04E-03,5.93E-02,1.00E+00,1.64E-07,6.23E-08,3.00E+00,7.78E-04,2.76E-07,3.00E+00,7.78E-04,2.76E-07,3.00E+00,7.09E-04,2.52E-07
4.46E+02,2.25E+00,4.36E-01,5.04E-03,5.36E-02,1.00E+00,1.55E-07,5.41E-08,3.00E+00,7.78E-04,2.76E-07,3.00E+00,7.78E-04,2.76E-07,3.00E+00,7.08E-04,2.52E-07
4.47E+02,2.25E+00,4.37E-01,5.04E-03,4.77E-02,1.00E+00,4.17E-07,1.92E-07,3.00E+00,7.79E-04,2.76E-07,3.00E+00,7.79E-04,2.76E-07,3.00E+00,7.08E-04,2.52E-07
4.48E+02,2.26E+00,4.37E-01,5.04E-03,4.81E-02,1.00E+00,2.10E-06,7.97E-07,3.00E+00,7.79E-04,2.76E-07,3.00E+00,7.79E-04,2.76E-07,3.00E+00,7.08E-04,2.52E-07
4.49E+02,2.26E+00,4.37E-01,5.04E-03,4.87E-02,1.00E+00,1.83E-06,7.61E-07,3.00E+00,7.79E-04,2.76E-07,3.00E+00,7.79E-04,2.76E-07,3.00E+00,7.08E-04,2.52E-07
4.50E+02,2.27E+00,4.38E-01,5.04E-03,5.23E-02,1.00E+00,1.84E-06,5.02E-07,3.00E+00,7.80E-04,2.76E-07,3.00E+00,7.80E-04,2.76E-07,3.00E+00,7.08E-04,2.52E-07
4.51E+02,2.27E+00,4.38E-01,5.04E-03,5.00E-02,1.00E+00,1.23E-06,4.28E-07,3.00E+00,7.80E-04,2.76E-07,3.00E+00,7.80E-04,2.76E-07,3.00E+00,7.07E-04,2.52E-07
4.52E+02,2.28E+00,4.38E-01,5.04E-03,5.02E-02,1.00E+00,6.40E-07,2.75E-07,3.00E+00,7.80E-04,2.76E-07,3.00E+00,7.80E-04,2.76E-07,3.00E+00,7.07E-04,2.52E-07
4.53E+02,2.28E+00,4.39E-01,5.04E-03,5.06E-02,1.00E+00,6.26E-07,2.51E-07,3.00E+00,7.81E-04,2.77E-07,3.00E+00,7.81E-04,2.77E-07,3.00E+00,7.07E-04,2.52E-07
4.54E+02,2.29E+00,4.39E-01,5.04E-03,5.19E-02,1.00E+00,5.24E-07,2.05E-07,3.00E+00,7.81E-04,2.77E-07,3.00E+00,7.81E-04,2.77E-07,3.00E+00,7.07E-04,2.52E-07
4.55E+02,2.29E+00,4.40E-01,5.04E-03,5.32E-02,1.00E+00,3.69E-07,1.49E-07,3.00E+00,7.81E-04,2.77E-07,3.00E+00,7.81E-04,2.77E-07,3.00E+00,7.07E-04,2.52E-07
4.56E+02,2.30E+00,4.40E-01,5.04E-03,5.36E-02,1.00E+00,3.75E-07,1.53E-07,3.00E+00,7.82E-04,2.77E-07,3.00E+00,7.82E-04,2.77E-07,3.00E+00,7.06E-04,2.52E-07
4.57E+02,2.30E+00,4.40E-01,5.04E-03,5.39E-02,1.00E+00,3.72E-07,1.56E-07,3.00E+00,7.82E-04,2.77E-07,3.00E+00,7.82E-04,2.77E-07,3.00E+00,7.06E-04,2.52E-07
4.58E+02,2.31E+00,4.41E-01,5.04E-03,5.43E-02,1.00E+00,3.26E-07,1.46E-07,3.00E+00,7.83E-04,2.77E-07,3.00E+00,7.83E-04,2.77E-07,3.00E+00,7.06E-04,2.52E-07
4.59E+02,2.31E+00,4.41E-01,5.04E-03,5.46E-02,1.00E+00,3.19E-07,1.16E-07,3.00E+00,7.83E-04,2.77E-07,3.00E+00,7.83E-04,2.77E-07,3.00E+00,7.06E-04,2.52E-07
4.60E+02,2.32E+00,4.41E-01,5.04E-03,5.49E-02,1.00E+00,2.99E-07,1.16E-07,3.00E+00,7.83E-04,2.77E-07,3.00E+00,7.83E-04,2.77E-07,3.00E+00,7.06E-04,2.52E-07
4.61E+02,2.32E+00,4.42E-01,5.04E-03,5.54E-02,1.00E+00,2.55E-07,1.09E-07,3.00E+00,7.84E-04,2.78E-07,3.00E+00,7.84E-04,2.78E-07,3.00E+00,7.06E-04,2.52E-07
4.62E+02,2.33E+00,4.42E-01,5.04E-03,5.71E-02,1.00E+00,2.29E-07,8.24E-08,3.00E+00,7.84E-04,2.78E-07,3.00E+00,7.84E-04,2.78E-07,3.00E+00,7.06E-04,2.51E-07
4.63E+02,2.33E+00,4.42E-01,5.04E-03,5.89E-02,1.00E+00,2.17E-07,8.37E-08,3.00E+00,7.84E-04,2.78E-07,3.00E+00,7.84E-04,2.78E-07,3.00E+00,7.06E-04,2.51E-07
4.64E+02,2.34E+00,4.43E-01,5.04E-03,5.92E-02,1.00E+00,1.91E-07,7.44E-08,3.00E+00,7.85E-04,2.78E-07,3.00E+00,7.85E-04,2.78E-07,3.00E+00,7.05E-04,2.51E-07
4.65E+02,2.34E+00,4.43E-01,5.04E-03,5.94E-02,1.00E+00,2.01E-07,6.55E-08,3.00E+00,7.85E-04,2.78E-07,3.00E+00,7.85E-04,2.78E-07,3.00E+00,7.05E-04,2.51E-07
4.66E+02,2.35E+00,4.43E-01,5.04E-03,5.35E-02,1.00E+00,1.72E-07,6.13E-08,3.00E+00,7.85E-04,2.78E-07,3.00E+00,7.85E-04,2.78E-07,3.00E+00,7.05E-04,2.51E-07
4.67E+02,2.35E+00,4.44E-01,5.04E-03,4.76E-02,1.00E+00,5.13E-07,2.18E-07,3.00E+00,7.86E-04,2.78E-07,3.00E+00,7.86E-04,2.78E-07,3.00E+00,7.05E-04,2.51E-07
4.68E+02,2.36E+00,4.44E-01,5.04E-03,4.81E-02,1.00E+00,2.34E-06,8.71E-07,3.00E+00,7.86E-04,2.78E-07,3.00E+00,7.86E-04,2.78E-07,3.00E+00,7.05E-04,2.51E-07
4.69E+02,2.36E+00,4.44E-01,5.04E-03,4.89E-02,1.00E+00,2.04E-06,8.26E-07,3.00E+00,7.86E-04,2.79E-07,3.00E+00,7.86E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.70E+02,2.37E+00,4.45E-01,5.04E-03,4.93E-02,1.00E+00,2.00E-06,5.51E-07,3.00E+00,7.87E-04,2.79E-07,3.00E+00,7.87E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.71E+02,2.37E+00,4.45E-01,5.04E-03,5.01E-02,1.00E+00,1.36E-06,4.88E-07,3.00E+00,7.87E-04,2.79E-07,3.00E+00,7.87E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.72E+02,2.38E+00,4.45E-01,5.04E-03,5.04E-02,1.00E+00,7.26E-07,3.10E-07,3.00E+00,7.87E-04,2.79E-07,3.00E+00,7.87E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.73E+02,2.38E+00,4.46E-01,5.04E-03,5.06E-02,1.00E+00,6.77E-07,2.64E-07,3.00E+00,7.88E-04,2.79E-07,3.00E+00,7.88E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.74E+02,2.39E+00,4.46E-01,5.04E-03,5.19E-02,1.00E+00,5.53E-07,2.19E-07,3.00E+00,7.88E-04,2.79E-07,3.00E+00,7.88E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.75E+02,2.39E+00,4.46E-01,5.04E-03,5.32E-02,1.00E+00,4.16E-07,1.68E-07,3.00E+00,7.88E-04,2.79E-07,3.00E+00,7.88E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.76E+02,2.40E+00,4.47E-01,5.04E-03,5.36E-02,1.00E+00,4.43E-07,1.80E-07,3.00E+00,7.89E-04,2.79E-07,3.00E+00,7.89E-04,2.79E-07,3.00E+00,7.05E-04,2.51E-07
4.77E+02,2.40E+00,4.47E-01,5.04E-03,5.40E-02,1.00E+00,4.14E-07,1.81E-07,3.00E+00,7.89E-04,2.80E-07,3.00E+00,7.89E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.78E+02,2.41E+00,4.47E-01,5.04E-03,5.44E-02,1.00E+00,3.84E-07,1.64E-07,3.00E+00,7.89E-04,2.80E-07,3.00E+00,7.89E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.79E+02,2.41E+00,4.48E-01,5.04E-03,5.49E-02,1.00E+00,3.54E-07,1.40E-07,3.00E+00,7.90E-04,2.80E-07,3.00E+00,7.90E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.80E+02,2.42E+00,4.48E-01,5.04E-03,5.49E-02,1.00E+00,3.65E-07,1.50E-07,3.00E+00,7.90E-04,2.80E-07,3.00E+00,7.90E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.81E+02,2.42E+00,4.48E-01,5.04E-03,5.52E-02,1.00E+00,3.26E-07,1.27E-07,3.00E+00,7.90E-04,2.80E-07,3.00E+00,7.90E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.82E+02,2.43E+00,4.48E-01,5.04E-03,5.70E-02,1.00E+00,3.20E-07,1.12E-07,3.00E+00,7.91E-04,2.80E-07,3.00E+00,7.91E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.83E+02,2.43E+00,4.49E-01,5.04E-03,5.88E-02,1.00E+00,2.43E-07,9.82E-08,3.00E+00,7.91E-04,2.80E-07,3.00E+00,7.91E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.84E+02,2.44E+00,4.49E-01,5.04E-03,5.92E-02,1.00E+00,1.99E-07,7.46E-08,3.00E+00,7.91E-04,2.80E-07,3.00E+00,7.91E-04,2.80E-07,3.00E+00,7.05E-04,2.51E-07
4.85E+02,2.44E+00,4.49E-01,5.04E-03,5.97E-02,1.00E+00,1.83E-07,6.30E-08,3.00E+00,7.92E-04,2.81E-07,3.00E+00,7.92E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.86E+02,2.45E+00,4.50E-01,5.04E-03,5.36E-02,1.00E+00,1.72E-07,5.98E-08,3.00E+00,7.92E-04,2.81E-07,3.00E+00,7.92E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.87E+02,2.45E+00,4.50E-01,5.04E-03,4.76E-02,1.00E+00,5.03E-07,2.31E-07,3.00E+00,7.93E-04,2.81E-07,3.00E+00,7.93E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.88E+02,2.46E+00,4.50E-01,5.04E-03,4.86E-02,1.00E+00,2.47E-06,9.85E-07,3.00E+00,7.93E-04,2.81E-07,3.00E+00,7.93E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.89E+02,2.46E+00,4.51E-01,5.04E-03,4.86E-02,1.00E+00,2.26E-06,9.16E-07,3.00E+00,7.93E-04,2.81E-07,3.00E+00,7.93E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.90E+02,2.47E+00,4.51E-01,5.04E-03,4.94E-02,1.00E+00,2.28E-06,6.16E-07,3.00E+00,7.94E-04,2.81E-07,3.00E+00,7.94E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.91E+02,2.47E+00,4.52E-01,5.04E-03,5.00E-02,1.00E+00,1.54E-06,5.28E-07,3.00E+00,7.94E-04,2.81E-07,3.00E+00,7.94E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.92E+02,2.48E+00,4.52E-01,5.04E-03,5.04E-02,1.00E+00,7.99E-07,3.31E-07,3.00E+00,7.94E-04,2.81E-07,3.00E+00,7.94E-04,2.81E-07,3.00E+00,7.05E-04,2.51E-07
4.93E+02,2.48E+00,4.53E-01,5.04E-03,5.06E-02,1.00E+00,7.30E-07,2.86E-07,3.00E+00,7.95E-04,2.82E-07,3.00E+00,7.95E-04,2.82E-07,3.00E+00,7.05E-04,2.52E-07
4.94E+02,2.49E+00,4.53E-01,5.04E-03,5.19E-02,1.00E+00,6.17E-07,2.42E-07,3.00E+00,7.95E-04,2.82E-07,3.00E+00,7.95E-04,2.82E-07,3.00E+00,7.05E-04,2.52E-07
4.95E+02,2.49E+00,4.53E-01,5.04E-03,5.33E-02,1.00E+00,4.39E-07,1.84E-07,3.00E+00,7.95E-04,2.82E-07,3.00E+00,7.95E-04,2.82E-07,3.00E+00,7.05E-04,2.52E-07
4.96E+02,2.50E+00,4.54E-01,5.04E-03,5.37E-02,1.00E+00,4.17E-07,1.71E-07,3.00E+00,7.96E-04,2.82E-07,3.00E+00,7.96E-04,2.82E-07,3.00E+00,7.06E-04,2.52E-07
4.97E+02,2.50E+00,4.54E-01,5.04E-03,5.42E-02,1.00E+00,4.39E-07,1.86E-07,3.00E+00,7.96E-04,2.82E-07,3.00E+00,7.96E-04,2.82E-07,3.00E+00,7.06E-04,2.52E-07
4.98E+02,2.51E+00,4.55E-01,5.04E-03,5.43E-02,1.00E+00,3.90E-07,1.58E-07,3.00E+00,7.96E-04,2.82E-07,3.00E+00,7.96E-04,2.82E-07,3.00E+00,7.06E-04,2.52E-07
4.99E+02,2.51E+00,4.55E-01,5.04E-03,5.46E-02,1.00E+00,3.69E-07,1.46E-07,3.00E+00,7.97E-04,2.82E-07,3.00E+00,7.97E-04,2.82E-07,3.00E+00,7.06E-04,2.52E-07
5.00E+02,2.52E+00,4.56E-01,5.04E-03,5.79E-02,1.00E+00,3.48E-07,1.40E-07,3.00E+00,7.97E-04,2.82E-07,3.00E+00,7.97E-04,2.82E-07,3.00E+00,7.06E-04,2.52E-07
5.01E+02,2.52E+00,4.56E-01,5.04E-03,5.51E-02,1.00E+00,3.12E-07,1.29E-07,3.00E+00,7.97E-04,2.83E-07,3.00E+00,7.97E-04,2.83E-07,3.00E+00,7.06E-04,2.52E-07
5.02E+02,2.53E+00,4.56E-01,5.04E-03,5.70E-02,1.00E+00,2.66E-07,9.94E-08,3.00E+00,7.98E-04,2.83E-07,3.00E+00,7.98E-04,2.83E-07,3.00E+00,7.06E-04,2.52E-07
5.03E+02,2.53E+00,4.57E-01,5.04E-03,5.88E-02,1.00E+00,2.59E-07,1.03E-07,3.00E+00,7.98E-04,2.83E-07,3.00E+00,7.98E-04,2.83E-07,3.00E+00,7.06E-04,2.52E-07
5.04E+02,2.54E+00,4.57E-01,5.04E-03,5.91E-02,1.00E+00,2.21E-07,8.36E-08,3.00E+00,7.99E-04,2.83E-07,3.00E+00,7.99E-04,2.83E-07,3.00E+00,7.07E-04,2.52E-07
5.05E+02,2.54E+00,4.58E-01,5.04E-03,5.96E-02,1.00E+00,2.23E-07,7.81E-08,3.00E+00,7.99E-04,2.83E-07,3.00E+00,7.99E-04,2.83E-07,3.00E+00,7.07E-04,2.52E-07
5.06E+02,2.55E+00,4.58E-01,5.04E-03,5.36E-02,1.00E+00,2.13E-07,7.63E-08,3.00E+00,7.99E-04,2.83E-07,3.00E+00,7.99E-04,2.83E-07,3.00E+00,7.07E-04,2.52E-07
5.07E+02,2.55E+00,4.59E-01,5.04E-03,4.77E-02,1.00E+00,6.02E-07,2.66E-07,3.00E+00,8.00E-04,2.83E-07,3.00E+00,8.00E-04,2.83E-07,3.00E+00,7.07E-04,2.52E-07
5.08E+02,2.56E+00,4.59E-01,5.04E-03,4.82E-02,1.00E+00,2.73E-06,1.10E-06,3.00E+00,8.00E-04,2.83E-07,3.00E+00,8.00E-04,2.83E-07,3.00E+00,7.07E-04,2.52E-07
5.09E+02,2.56E+00,4.59E-01,5.04E-03,4.87E-02,1.00E+00,2.56E-06,1.03E-06,3.00E+00,8.00E-04,2.84E-07,3.00E+00,8.00E-04,2.84E-07,3.00E+00,7.07E-04,2.52E-07
5.10E+02,2.57E+00,4.60E-01,5.04E-03,4.95E-02,1.00E+00,2.57E-06,6.90E-07,3.00E+00,8.01E-04,2.84E-07,3.00E+00,8.01E-04,2.84E-07,3.00E+00,7.08E-04,2.52E-07
5.11E+02,2.57E+00,4.60E-01,5.04E-03,5.01E-02,1.00E+00,1.73E-06,6.09E-07,3.00E+00,8.01E-04,2.84E-07,3.00E+00,8.01E-04,2.84E-07,3.00E+00,7.08E-04,2.52E-07
5.12E+02,2.58E+00,4.61E-01,5.04E-03,5.04E-02,1.00E+00,8.81E-07,3.82E-07,3.00E+00,8.01E-04,2.84E-07,3.00E+00,8.01E-04,2.84E-07,3.00E+00,7.08E-04,2.53E-07
5.13E+02,2.58E+00,4.61E-01,5.04E-03,5.07E-02,1.00E+00,8.55E-07,3.45E-07,3.00E+00,8.02E-04,2.84E-07,3.00E+00,8.02E-04,2.84E-07,3.00E+00,7.08E-04,2.53E-07
5.14E+02,2.59E+00,4.61E-01,5.04E-03,5.21E-02,1.00E+00,7.11E-07,2.87E-07,3.00E+00,8.02E-04,2.84E-07,3.00E+00,8.02E-04,2.84E-07,3.00E+00,7.08E-04,2.53E-07
5.15E+02,2.59E+00,4.62E-01,5.04E-03,5.33E-02,1.00E+00,5.23E-07,2.08E-07,3.00E+00,8.02E-04,2.84E-07,3.00E+00,8.02E-04,2.84E-07,3.00E+00,7.09E-04,2.53E-07
5.16E+02,2.60E+00,4.62E-01,5.04E-03,5.36E-02,1.00E+00,5.08E-07,2.20E-07,3.00E+00,8.03E-04,2.84E-07,3.00E+00,8.03E-04,2.84E-07,3.00E+00,7.09E-04,2.53E-07
5.17E+02,2.60E+00,4.62E-01,5.04E-03,5.40E-02,1.00E+00,5.08E-07,1.88E-07,3.00E+00,8.03E-04,2.85E-07,3.00E+00,8.03E-04,2.85E-07,3.00E+00,7.09E-04,2.53E-07
5.18E+02,2.61E+00,4.63E-01,5.04E-03,5.43E-02,1.00E+00,4.79E-07,1.85E-07,3.00E+00,8.03E-04,2.85E-07,3.00E+00,8.03E-04,2.85E-07,3.00E+00,7.09E-04,2.53E-07
5.19E+02,2.61E+00,4.63E-01,5.04E-03,5.45E-02,1.00E+00,4.37E-07,1.73E-07,3.00E+00,8.04E-04,2.85E-07,3.00E+00,8.04E-04,2.85E-07,3.00E+00,7.10E-04,2.53E-07
5.20E+02,2.62E+00,4.63E-01,5.04E-03,5.49E-02,1.00E+00,4.26E-07,1.76E-07,3.00E+00,8.04E-04,2.85E-07,3.00E+00,8.04E-04,2.85E-07,3.00E+00,7.10E-04,2.53E-07
5.21E+02,2.62E+00,4.64E-01,5.04E-03,5.52E-02,1.00E+00,3.94E-07,1.58E-07,3.00E+00,8.05E-04,2.85E-07,3.00E+00,8.05E-04,2.85E-07,3.00E+00,7.10E-04,2.53E-07
5.22E+02,2.63E+00,4.64E-01,5.04E-03,5.74E-02,1.00E+00,3.47E-07,1.38E-07,3.00E+00,8.05E-04,2.85E-07,3.00E+00,8.05E-04,2.85E-07,3.00E+00,7.10E-04,2.53E-07
5.23E+02,2.63E+00,4.65E-01,5.04E-03,5.88E-02,1.00E+00,2.98E-07,1.25E-07,3.00E+00,8.05E-04,2.85E-07,3.00E+00,8.05E-04,2.85E-07,3.00E+00,7.11E-04,2.53E-07
5.24E+02,2.64E+00,4.65E-01,5.04E-03,5.92E-02,1.00E+00,2.50E-07,9.51E-08,3.00E+00,8.06E-04,2.85E-07,3.00E+00,8.06E-04,2.85E-07,3.00E+00,7.11E-04,2.54E-07
5.25E+02,2.64E+00,4.65E-01,5.04E-03,5.95E-02,1.00E+00,2.23E-07,8.37E-08,3.00E+00,8.06E-04,2.86E-07,3.00E+00,8.06E-04,2.86E-07,3.00E+00,7.11E-04,2.54E-07
5.26E+02,2.65E+00,4.66E-01,5.04E-03,5.35E-02,1.00E+00,2.30E-07,8.04E-08,3.00E+00,8.06E-04,2.86E-07,3.00E+00,8.06E-04,2.86E-07,3.00E+00,7.11E-04,2.54E-07
5.27E+02,2.65E+00,4.66E-01,5.04E-03,4.76E-02,1.00E+00,6.28E-07,2.91E-07,3.00E+00,8.07E-04,2.86E-07,3.00E+00,8.07E-04,2.86E-07,3.00E+00,7.12E-04,2.54E-07
5.28E+02,2.66E+00,4.66E-01,5.04E-03,4.82E-02,1.00E+00,2.92E-06,1.22E-06,3.00E+00,8.07E-04,2.86E-07,3.00E+00,8.07E-04,2.86E-07,3.00E+00,7.12E-04,2.54E-07
5.29E+02,2.66E+00,4.66E-01,5.04E-03,4.86E-02,1.00E+00,2.80E-06,1.14E-06,3.00E+00,8.07E-04,2.86E-07,3.00E+00,8.07E-04,2.86E-07,3.00E+00,7.12E-04,2.54E-07
5.30E+02,2.67E+00,4.67E-01,5.04E-03,4.93E-02,1.00E+00,2.79E-06,7.68E-07,3.00E+00,8.08E-04,2.86E-07,3.00E+00,8.08E-04,2.86E-07,3.00E+00,7.13E-04,2.54E-07
5.31E+02,2.67E+00,4.67E-01,5.04E-03,5.01E-02,1.00E+00,1.83E-06,6.45E-07,3.00E+00,8.08E-04,2.86E-07,3.00E+00,8.08E-04,2.86E-07,3.00E+00,7.13E-04,2.54E-07
5.32E+02,2.68E+00,4.67E-01,5.04E-03,5.04E-02,1.00E+00,9.92E-07,4.05E-07,3.00E+00,8.08E-04,2.86E-07,3.00E+00,8.08E-04,2.86E-07,3.00E+00,7.13E-04,2.54E-07
5.33E+02,2.68E+00,4.68E-01,5.04E-03,5.07E-02,1.00E+00,9.16E-07,3.57E-07,3.00E+00,8.09E-04,2.87E-07,3.00E+00,8.09E-04,2.87E-07,3.00E+00,7.13E-04,2.54E-07
5.34E+02,2.69E+00,4.68E-01,5.04E-03,5.20E-02,1.00E+00,7.92E-07,3.06E-07,3.00E+00,8.09E-04,2.87E-07,3.00E+00,8.09E-04,2.87E-07,3.00E+00,7.14E-04,2.55E-07
5.35E+02,2.69E+00,4.68E-01,5.04E-03,5.32E-02,1.00E+00,6.66E-07,2.67E-07,3.00E+00,8.09E-04,2.87E-07,3.00E+00,8.09E-04,2.87E-07,3.00E+00,7.14E-04,2.55E-07
5.36E+02,2.70E+00,4.69E-01,5.04E-03,5.36E-02,1.00E+00,6.18E-07,2.71E-07,3.00E+00,8.10E-04,2.87E-07,3.00E+00,8.10E-04,2.87E-07,3.00E+00,7.14E-04,2.55E-07
5.37E+02,2.70E+00,4.69E-01,5.04E-03,5.40E-02,1.00E+00,5.76E-07,2.43E-07,3.00E+00,8.10E-04,2.87E-07,3.00E+00,8.10E-04,2.87E-07,3.00E+00,7.15E-04,2.55E-07
5.38E+02,2.71E+00,4.69E-01,5.04E-03,5.42E-02,1.00E+00,6.21E-07,2.48E-07,3.00E+00,8.11E-04,2.87E-07,3.00E+00,8.11E-04,2.87E-07,3.00E+00,7.15E-04,2.55E-07
5.39E+02,2.71E+00,4.69E-01,5.04E-03,5.49E-02,1.00E+00,5.36E-07,2.17E-07,3.00E+00,8.11E-04,2.87E-07,3.00E+00,8.11E-04,2.87E-07,3.00E+00,7.15E-04,2.55E-07
5.40E+02,2.72E+00,4.70E-01,5.04E-03,5.49E-02,1.00E+00,4.78E-07,1.96E-07,3.00E+00,8.11E-04,2.87E-07,3.00E+00,8.11E-04,2.87E-07,3.00E+00,7.16E-04,2.55E-07
5.41E+02,2.72E+00,4.70E-01,5.04E-03,5.53E-02,1.00E+00,4.29E-07,1.87E-07,3.00E+00,8.12E-04,2.88E-07,3.00E+00,8.12E-04,2.88E-07,3.00E+00,7.16E-04,2.55E-07
5.42E+02,2.73E+00,4.70E-01,5.04E-03,5.71E-02,1.00E+00,3.95E-07,1.66E-07,3.00E+00,8.12E-04,2.88E-07,3.00E+00,8.12E-04,2.88E-07,3.00E+00,7.16E-04,2.56E-07
5.43E+02,2.73E+00,4.70E-01,5.04E-03,5.89E-02,1.00E+00,3.57E-07,1.46E-07,3.00E+00,8.12E-04,2.88E-07,3.00E+00,8.12E-04,2.88E-07,3.00E+00,7.17E-04,2.56E-07
5.44E+02,2.74E+00,4.71E-01,5.04E-03,5.89E-02,1.00E+00,3.27E-07,1.30E-07,3.00E+00,8.13E-04,2.88E-07,3.00E+00,8.13E-04,2.88E-07,3.00E+00,7.17E-04,2.56E-07
5.45E+02,2.75E+00,4.71E-01,5.04E-03,5.95E-02,1.00E+00,2.89E-07,1.11E-07,3.00E+00,8.13E-04,2.88E-07,3.00E+00,8.13E-04,2.88E-07,3.00E+00,7.17E-04,2.56E-07
5.46E+02,2.75E+00,4.71E-01,5.04E-03,5.36E-02,1.00E+00,2.85E-07,1.04E-07,3.00E+00,8.13E-04,2.88E-07,3.00E+00,8.13E-04,2.88E-07,3.00E+00,7.18E-04,2.56E-07
5.47E+02,2.76E+00,4.71E-01,5.04E-03,4.76E-02,1.00E+00,7.73E-07,3.22E-07,3.00E+00,8.14E-04,2.88E-07,3.00E+00,8.14E-04,2.88E-07,3.00E+00,7.18E-04,2.56E-07
5.48E+02,2.76E+00,4.72E-01,5.04E-03,4.82E-02,1.00E+00,3.18E-06,1.33E-06,3.00E+00,8.14E-04,2.88E-07,3.00E+00,8.14E-04,2.88E-07,3.00E+00,7.19E-04,2.56E-07
5.49E+02,2.77E+00,4.72E-01,5.04E-03,4.87E-02,1.00E+00,3.18E-06,1.32E-06,3.00E+00,8.14E-04,2.88E-07,3.00E+00,8.14E-04,2.88E-07,3.00E+00,7.19E-04,2.56E-07
5.50E+02,2.77E+00,4.72E-01,5.04E-03,5.24E-02,1.00E+00,3.16E-06,8.51E-07,3.00E+00,8.15E-04,2.89E-07,3.00E+00,8.15E-04,2.89E-07,3.00E+00,7.19E-04,2.57E-07
5.51E+02,2.78E+00,4.72E-01,5.04E-03,5.00E-02,1.00E+00,2.21E-06,7.83E-07,3.00E+00,8.15E-04,2.89E-07,3.00E+00,8.15E-04,2.89E-07,3.00E+00,7.20E-04,2.57E-07
5.52E+02,2.78E+00,4.72E-01,5.04E-03,5.04E-02,1.00E+00,1.16E-06,4.88E-07,3.00E+00,8.15E-04,2.89E-07,3.00E+00,8.15E-04,2.89E-07,3.00E+00,7.20E-04,2.57E-07
5.53E+02,2.79E+00,4.73E-01,5.04E-03,5.07E-02,1.00E+00,1.11E-06,4.60E-07,3.00E+00,8.16E-04,2.89E-07,3.00E+00,8.16E-04,2.89E-07,3.00E+00,7.20E-04,2.57E-07
5.54E+02,2.79E+00,4.73E-01,5.04E-03,5.20E-02,1.00E+00,9.11E-07,3.72E-07,3.00E+00,8.16E-04,2.89E-07,3.00E+00,8.16E-04,2.89E-07,3.00E+00,7.21E-04,2.57E-07
5.55E+02,2.80E+00,4.73E-01,5.04E-03,5.33E-02,1.00E+00,7.03E-07,2.92E-07,3.00E+00,8.16E-04,2.89E-07,3.00E+00,8.16E-04,2.89E-07,3.00E+00,7.21E-04,2.57E-07
5.56E+02,2.80E+00,4.73E-01,5.04E-03,5.36E-02,1.00E+00,6.77E-07,2.81E-07,3.00E+00,8.17E-04,2.89E-07,3.00E+00,8.17E-04,2.89E-07,3.00E+00,7.22E-04,2.57E-07
5.57E+02,2.81E+00,4.73E-01,5.04E-03,5.43E-02,1.00E+00,6.26E-07,2.67E-07,3.00E+00,8.17E-04,2.89E-07,3.00E+00,8.17E-04,2.89E-07,3.00E+00,7.22E-04,2.58E-07
5.58E+02,2.81E+00,4.74E-01,5.04E-03,5.43E-02,1.00E+00,5.82E-07,2.60E-07,3.00E+00,8.17E-04,2.89E-07,3.00E+00,8.17E-04,2.89E-07,3.00E+00,7.22E-04,2.58E-07
5.59E+02,2.82E+00,4.74E-01,5.04E-03,5.45E-02,1.00E+00,5.63E-07,2.32E-07,3.00E+00,8.18E-04,2.90E-07,3.00E+00,8.18E-04,2.90E-07,3.00E+00,7.23E-04,2.58E-07
5.60E+02,2.82E+00,4.74E-01,5.04E-03,5.49E-02,1.00E+00,5.52E-07,2.28E-07,3.00E+00,8.18E-04,2.90E-07,3.00E+00,8.18E-04,2.90E-07,3.00E+00,7.23E-04,2.58E-07
5.61E+02,2.83E+00,4.74E-01,5.04E-03,5.52E-02,1.00E+00,5.09E-07,2.10E-07,3.00E+00,8.18E-04,2.90E-07,3.00E+00,8.18E-04,2.90E-07,3.00E+00,7.24E-04,2.58E-07
5.62E+02,2.83E+00,4.74E-01,5.04E-03,5.71E-02,1.00E+00,4.68E-07,1.73E-07,3.00E+00,8.19E-04,2.90E-07,3.00E+00,8.19E-04,2.90E-07,3.00E+00,7.24E-04,2.58E-07
5.63E+02,2.84E+00,4.74E-01,5.04E-03,5.89E-02,1.00E+00,4.05E-07,1.61E-07,3.00E+00,8.19E-04,2.90E-07,3.00E+00,8.19E-04,2.90E-07,3.00E+00,7.24E-04,2.58E-07
5.64E+02,2.84E+00,4.74E-01,5.04E-03,5.92E-02,1.00E+00,3.68E-07,1.35E-07,3.00E+00,8.19E-04,2.90E-07,3.00E+00,8.19E-04,2.90E-07,3.00E+00,7.25E-04,2.59E-07
5.65E+02,2.85E+00,4.75E-01,5.04E-03,5.94E-02,1.00E+00,3.41E-07,1.13E-07,3.00E+00,8.20E-04,2.90E-07,3.00E+00,8.20E-04,2.90E-07,3.00E+00,7.25E-04,2.59E-07
5.66E+02,2.85E+00,4.75E-01,5.04E-03,5.37E-02,1.00E+00,3.08E-07,1.07E-07,3.00E+00,8.20E-04,2.90E-07,3.00E+00,8.20E-04,2.90E-07,3.00E+00,7.26E-04,2.59E-07
5.67E+02,2.86E+00,4.75E-01,5.04E-03,4.78E-02,1.00E+00,9.16E-07,3.63E-07,3.00E+00,8.20E-04,2.91E-07,3.00E+00,8.20E-04,2.91E-07,3.00E+00,7.26E-04,2.59E-07
5.68E+02,2.86E+00,4.75E-01,5.04E-03,4.82E-02,1.00E+00,3.42E-06,1.41E-06,3.00E+00,8.21E-04,2.91E-07,3.00E+00,8.21E-04,2.91E-07,3.00E+00,7.26E-04,2.59E-07
5.69E+02,2.87E+00,4.75E-01,5.04E-03,4.87E-02,1.00E+00,3.38E-06,1.40E-06,3.00E+00,8.21E-04,2.91E-07,3.00E+00,8.21E-04,2.91E-07,3.00E+00,7.27E-04,2.59E-07
5.70E+02,2.87E+00,4.75E-01,5.04E-03,4.94E-02,1.00E+00,3.38E-06,9.18E-07,3.00E+00,8.21E-04,2.91E-07,3.00E+00,8.21E-04,2.91E-07,3.00E+00,7.27E-04,2.59E-07
5.71E+02,2.88E+00,4.75E-01,5.04E-03,5.04E-02,1.00E+00,2.38E-06,8.33E-07,3.00E+00,8.22E-04,2.91E-07,3.00E+00,8.22E-04,2.91E-07,3.00E+00,7.28E-04,2.60E-07
5.72E+02,2.88E+00,4.75E-01,5.04E-03,5.04E-02,1.00E+00,1.21E-06,5.05E-07,3.00E+00,8.22E-04,2.91E-07,3.00E+00,8.22E-04,2.91E-07,3.00E+00,7.28E-04,2.60E-07
5.73E+02,2.89E+00,4.76E-01,5.04E-03,5.06E-02,1.00E+00,1.26E-06,5.24E-07,3.00E+00,8.22E-04,2.91E-07,3.00E+00,8.22E-04,2.91E-07,3.00E+00,7.29E-04,2.60E-07
5.74E+02,2.89E+00,4.76E-01,5.04E-03,5.19E-02,1.00E+00,9.05E-07,3.93E-07,3.00E+00,8.23E-04,2.91E-07,3.00E+00,8.23E-04,2.91E-07,3.00E+00,7.29E-04,2.60E-07
5.75E+02,2.90E+00,4.76E-01,5.04E-03,5.32E-02,1.00E+00,7.41E-07,3.07E-07,3.00E+00,8.23E-04,2.91E-07,3.00E+00,8.23E-04,2.91E-07,3.00E+00,7.29E-04,2.60E-07
5.76E+02,2.90E+00,4.76E-01,5.04E-03,5.36E-02,1.00E+00,7.62E-07,3.18E-07,3.00E+00,8.23E-04,2.92E-07,3.00E+00,8.23E-04,2.92E-07,3.00E+00,7.30E-04,2.60E-07
5.77E+02,2.91E+00,4.76E-01,5.04E-03,5.39E-02,1.00E+00,7.04E-07,3.18E-07,3.00E+00,8.24E-04,2.92E-07,3.00E+00,8.24E-04,2.92E-07,3.00E+00,7.30E-04,2.60E-07
5.78E+02,2.91E+00,4.76E-01,5.04E-03,5.43E-02,1.00E+00,6.20E-07,2.78E-07,3.00E+00,8.24E-04,2.92E-07,3.00E+00,8.24E-04,2.92E-07,3.00E+00,7.31E-04,2.61E-07
5.79E+02,2.92E+00,4.76E-01,5.04E-03,5.46E-02,1.00E+00,6.58E-07,2.78E-07,3.00E+00,8.24E-04,2.92E-07,3.00E+00,8.24E-04,2.92E-07,3.00E+00,7.31E-04,2.61E-07
5.80E+02,2.92E+00,4.76E-01,5.04E-03,5.51E-02,1.00E+00,6.16E-07,2.64E-07,3.00E+00,8.25E-04,2.92E-07,3.00E+00,8.25E-04,2.92E-07,3.00E+00,7.32E-04,2.61E-07
5.81E+02,2.93E+00,4.76E-01,5.04E-03,5.52E-02,1.00E+00,5.52E-07,2.11E-07,3.00E+00,8.25E-04,2.92E-07,3.00E+00,8.25E-04,2.92E-07,3.00E+00,7.32E-04,2.61E-07
5.82E+02,2.93E+00,4.77E-01,5.04E-03,5.71E-02,1.00E+00,4.97E-07,1.80E-07,3.00E+00,8.25E-04,2.92E-07,3.00E+00,8.25E-04,2.92E-07,3.00E+00,7.32E-04,2.61E-07
5.83E+02,2.94E+00,4.77E-01,5.04E-03,5.89E-02,1.00E+00,4.47E-07,1.80E-07,3.00E+00,8.26E-04,2.92E-07,3.00E+00,8.26E-04,2.92E-07,3.00E+00,7.33E-04,2.61E-07
5.84E+02,2.94E+00,4.77E-01,5.04E-03,5.92E-02,1.00E+00,3.97E-07,1.47E-07,3.00E+00,8.26E-04,2.92E-07,3.00E+00,8.26E-04,2.92E-07,3.00E+00,7.33E-04,2.62E-07
5.85E+02,2.95E+00,4.78E-01,5.04E-03,5.93E-02,1.00E+00,3.54E-07,1.30E-07,3.00E+00,8.26E-04,2.92E-07,3.00E+00,8.26E-04,2.92E-07,3.00E+00,7.34E-04,2.62E-07
5.86E+02,2.95E+00,4.78E-01,5.04E-03,5.37E-02,1.00E+00,3.33E-07,1.24E-07,3.00E+00,8.27E-04,2.93E-07,3.00E+00,8.27E-04,2.93E-07,3.00E+00,7.34E-04,2.62E-07
5.87E+02,2.96E+00,4.78E-01,5.04E-03,4.80E-02,1.00E+00,9.81E-07,3.74E-07,3.00E+00,8.27E-04,2.93E-07,3.00E+00,8.27E-04,2.93E-07,3.00E+00,7.35E-04,2.62E-07
5.88E+02,2.96E+00,4.78E-01,5.04E-03,4.81E-02,1.00E+00,3.59E-06,1.53E-06,3.00E+00,8.27E-04,2.93E-07,3.00E+00,8.27E-04,2.93E-07,3.00E+00,7.35E-04,2.62E-07
5.89E+02,2.97E+00,4.79E-01,5.04E-03,4.87E-02,1.00E+00,3.75E-06,1.59E-06,3.00E+00,8.28E-04,2.93E-07,3.00E+00,8.28E-04,2.93E-07,3.00E+00,7.36E-04,2.62E-07
5.90E+02,2.97E+00,4.79E-01,5.04E-03,4.94E-02,1.00E+00,3.70E-06,1.04E-06,3.00E+00,8.28E-04,2.93E-07,3.00E+00,8.28E-04,2.93E-07,3.00E+00,7.36E-04,2.63E-07
5.91E+02,2.98E+00,4.79E-01,5.04E-03,5.01E-02,1.00E+00,2.54E-06,8.96E-07,3.00E+00,8.28E-04,2.93E-07,3.00E+00,8.28E-04,2.93E-07,3.00E+00,7.36E-04,2.63E-07
5.92E+02,2.98E+00,4.80E-01,5.04E-03,5.03E-02,1.00E+00,1.42E-06,5.69E-07,3.00E+00,8.28E-04,2.93E-07,3.00E+00,8.28E-04,2.93E-07,3.00E+00,7.37E-04,2.63E-07
5.93E+02,2.99E+00,4.80E-01,5.04E-03,5.07E-02,1.00E+00,1.30E-06,5.57E-07,3.00E+00,8.29E-04,2.93E-07,3.00E+00,8.29E-04,2.93E-07,3.00E+00,7.37E-04,2.63E-07
5.94E+02,2.99E+00,4.80E-01,5.04E-03,5.19E-02,1.00E+00,1.06E-06,4.52E-07,3.00E+00,8.29E-04,2.93E-07,3.00E+00,8.29E-04,2.93E-07,3.00E+00,7.38E-04,2.63E-07
5.95E+02,3.00E+00,4.00E-01,4.19E-03,4.65E-02,1.00E+00,3.35E-05,2.86E-05,3.00E+00,7.91E-04,1.99E-07,3.00E+00,7.91E-04,1.99E-07,3.00E+00,7.04E-04,1.78E-07
5.96E+02,3.00E+00,4.00E-01,4.19E-03,3.56E-01,1.00E+00,1.01E-04,9.65E-05,3.00E+00,8.20E-04,1.88E-07,3.00E+00,8.20E-04,1.88E-07,3.00E+00,7.31E-04,1.69E-07
5.97E+02,3.00E+00,4.00E-01,4.19E-03,6.00E-02,3.00E+00,2.06E-04,3.33E-05,3.00E+00,8.30E-04,1.85E-07,3.00E+00,8.30E-04,1.85E-07,3.00E+00,7.38E-04,1.65E-07
5.98E+02,3.01E+00,4.01E-01,4.19E-03,5.99E-02,3.00E+00,1.59E-04,2.29E-05,3.00E+00,8.30E-04,1.85E-07,3.00E+00,8.30E-04,1.85E-07,3.00E+00,7.39E-04,1.66E-07
5.99E+02,3.01E+00,4.01E-01,4.19E-03,4.55E-02,1.00E+00,1.04E-04,9.39E-05,3.00E+00,8.30E-04,1.85E-07,3.00E+00,8.30E-04,1.85E-07,3.00E+00,7.41E-04,1.66E-07
6.00E+02,3.02E+00,4.01E-01,4.19E-03,6.42E-02,3.00E+00,2.40E-04,3.44E-05,3.00E+00,8.31E-04,1.85E-07,3.00E+00,8.31E-04,1.85E-07,3.00E+00,7.39E-04,1.66E-07
6.01E+02,3.02E+00,4.01E-01,4.19E-03,4.75E-02,1.00E+00,1.01E-04,4.23E-05,3.00E+00,8.31E-04,1.85E-07,3.00E+00,8.31E-04,1.85E-07,3.00E+00,7.40E-04,1.66E-07
6.02E+02,3.03E+00,4.01E-01,4.19E-03,4.82E-02,1.00E+00,6.71E-05,3.03E-05,3.00E+00,8.31E-04,1.85E-07,3.00E+00,8.31E-04,1.85E-07,3.00E+00,7.41E-04,1.66E-07
6.03E+02,3.03E+00,4.01E-01,4.19E-03,4.87E-02,1.00E+00,3.94E-05,1.38E-05,3.00E+00,8.31E-04,1.85E-07,3.00E+00,8.31E-04,1.85E-07,3.00E+00,7.41E-04,1.66E-07
6.04E+02,3.03E+00,4.02E-01,4.19E-03,4.93E-02,1.00E+00,3.02E-05,1.32E-05,3.00E+00,8.31E-04,1.85E-07,3.00E+00,8.31E-04,1.85E-07,3.00E+00,7.41E-04,1.66E-07
6.05E+02,3.04E+00,4.02E-01,4.19E-03,5.01E-02,1.00E+00,2.82E-05,1.29E-05,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,7.42E-04,1.66E-07
6.06E+02,3.04E+00,4.02E-01,4.19E-03,5.03E-02,1.00E+00,2.38E-05,1.02E-05,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,7.42E-04,1.66E-07
6.07E+02,3.05E+00,4.02E-01,4.19E-03,5.07E-02,1.00E+00,1.92E-05,8.05E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,7.43E-04,1.66E-07
6.08E+02,3.05E+00,4.02E-01,4.19E-03,5.18E-02,1.00E+00,1.56E-05,6.09E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,7.43E-04,1.67E-07
6.09E+02,3.05E+00,4.02E-01,4.19E-03,5.32E-02,1.00E+00,1.37E-05,5.13E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,7.43E-04,1.67E-07
6.10E+02,3.06E+00,4.02E-01,4.19E-03,5.36E-02,1.00E+00,1.30E-05,4.87E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,7.44E-04,1.67E-07
6.11E+02,3.06E+00,4.03E-01,4.19E-03,5.39E-02,1.00E+00,1.32E-05,4.68E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,7.44E-04,1.67E-07
6.12E+02,3.07E+00,4.03E-01,4.19E-03,5.40E-02,1.00E+00,1.14E-05,3.85E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,7.44E-04,1.67E-07
6.13E+02,3.07E+00,4.03E-01,4.19E-03,5.45E-02,1.00E+00,8.33E-06,3.12E-06,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.34E-04,1.85E-07,3.00E+00,7.45E-04,1.67E-07
6.14E+02,3.08E+00,4.03E-01,4.19E-03,5.50E-02,1.00E+00,6.32E-06,2.19E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,7.45E-04,1.67E-07
6.15E+02,3.08E+00,4.03E-01,4.19E-03,5.52E-02,1.00E+00,5.96E-06,2.00E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,7.46E-04,1.67E-07
6.16E+02,3.08E+00,4.03E-01,4.19E-03,5.69E-02,1.00E+00,4.64E-06,1.69E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,7.46E-04,1.67E-07
6.17E+02,3.09E+00,4.03E-01,4.19E-03,5.88E-02,1.00E+00,3.44E-06,1.26E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,7.46E-04,1.67E-07
6.18E+02,3.09E+00,4.03E-01,4.19E-03,5.91E-02,1.00E+00,2.53E-06,9.63E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,7.47E-04,1.67E-07
6.19E+02,3.10E+00,4.03E-01,4.19E-03,5.95E-02,1.00E+00,2.23E-06,8.71E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,7.47E-04,1.67E-07
6.20E+02,3.10E+00,4.04E-01,4.19E-03,5.38E-02,1.00E+00,1.76E-06,6.90E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,7.47E-04,1.67E-07
6.21E+02,3.11E+00,4.04E-01,4.19E-03,4.75E-02,1.00E+00,5.77E-06,6.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,7.48E-04,1.68E-07
6.22E+02,3.11E+00,4.04E-01,4.19E-03,4.82E-02,1.00E+00,2.22E-06,1.38E-06,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,7.48E-04,1.68E-07
6.23E+02,3.11E+00,4.04E-01,4.19E-03,4.87E-02,1.00E+00,4.81E-06,2.19E-06,3.00E+00,8.36E-04,1.86E-07,3.00E+00,8.36E-04,1.86E-07,3.00E+00,7.48E-04,1.68E-07
6.24E+02,3.12E+00,4.04E-01,4.19E-03,4.94E-02,1.00E+00,4.01E-06,1.58E-06,3.00E+00,8.36E-04,1.86E-07,3.00E+00,8.36E-04,1.86E-07,3.00E+00,7.49E-04,1.68E-07
6.25E+02,3.12E+00,4.04E-01,4.19E-03,5.01E-02,1.00E+00,3.79E-06,1.39E-06,3.00E+00,8.36E-04,1.86E-07,3.00E+00,8.36E-04,1.86E-07,3.00E+00,7.49E-04,1.68E-07
6.26E+02,3.13E+00,4.04E-01,4.19E-03,5.04E-02,1.00E+00,3.08E-06,1.25E-06,3.00E+00,8.36E-04,1.86E-07,3.00E+00,8.36E-04,1.86E-07,3.00E+00,7.49E-04,1.68E-07
6.27E+02,3.13E+00,4.04E-01,4.19E-03,5.06E-02,1.00E+00,2.69E-06,1.15E-06,3.00E+00,8.36E-04,1.86E-07,3.00E+00,8.36E-04,1.86E-07,3.00E+00,7.50E-04,1.68E-07
6.28E+02,3.13E+00,4.04E-01,4.19E-03,5.19E-02,1.00E+00,2.56E-06,9.02E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,7.50E-04,1.68E-07
6.29E+02,3.14E+00,4.04E-01,4.19E-03,5.33E-02,1.00E+00,2.26E-06,8.65E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,7.51E-04,1.68E-07
6.30E+02,3.14E+00,4.04E-01,4.19E-03,5.36E-02,1.00E+00,2.01E-06,8.22E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,7.51E-04,1.68E-07
6.31E+02,3.15E+00,4.04E-01,4.19E-03,5.40E-02,1.00E+00,1.66E-06,7.21E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,7.51E-04,1.68E-07
6.32E+02,3.15E+00,4.04E-01,4.19E-03,5.43E-02,1.00E+00,1.31E-06,5.45E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,8.37E-04,1.86E-07,3.00E+00,7.52E-04,1.68E-07
6.33E+02,3.16E+00,4.05E-01,4.19E-03,5.46E-02,1.00E+00,1.14E-06,4.72E-07,3.00E+00,8.38E-04,1.86E-07,3.00E+00,8.38E-04,1.86E-07,3.00E+00,7.52E-04,1.68E-07
6.34E+02,3.16E+00,4.05E-01,4.19E-03,5.50E-02,1.00E+00,8.63E-07,3.65E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,7.52E-04,1.69E-07
6.35E+02,3.16E+00,4.05E-01,4.19E-03,5.57E-02,1.00E+00,8.64E-07,3.52E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,7.53E-04,1.69E-07
6.36E+02,3.17E+00,4.05E-01,4.19E-03,5.71E-02,1.00E+00,8.36E-07,3.17E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,7.53E-04,1.69E-07
6.37E+02,3.17E+00,4.05E-01,4.19E-03,5.89E-02,1.00E+00,7.56E-07,2.90E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,8.38E-04,1.87E-07,3.00E+00,7.53E-04,1.69E-07
6.38E+02,3.18E+00,4.05E-01,4.19E-03,5.92E-02,1.00E+00,6.28E-07,2.38E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,7.54E-04,1.69E-07
6.39E+02,3.18E+00,4.05E-01,4.19E-03,5.94E-02,1.00E+00,5.67E-07,1.96E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,7.54E-04,1.69E-07
6.40E+02,3.18E+00,4.05E-01,4.19E-03,5.36E-02,1.00E+00,5.23E-07,1.70E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,7.54E-04,1.69E-07
6.41E+02,3.19E+00,4.06E-01,4.19E-03,4.76E-02,1.00E+00,1.46E-06,4.01E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,7.55E-04,1.69E-07
6.42E+02,3.19E+00,4.06E-01,4.19E-03,4.81E-02,1.00E+00,2.73E-06,1.44E-06,3.00E+00,8.39E-04,1.87E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,7.55E-04,1.69E-07
6.43E+02,3.20E+00,4.06E-01,4.19E-03,4.85E-02,1.00E+00,3.92E-06,1.70E-06,3.00E+00,8.39E-04,1.87E-07,3.00E+00,8.39E-04,1.87E-07,3.00E+00,7.55E-04,1.69E-07
6.44E+02,3.20E+00,4.06E-01,4.19E-03,4.93E-02,1.00E+00,3.45E-06,9.81E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,7.56E-04,1.69E-07
6.45E+02,3.21E+00,4.06E-01,4.19E-03,5.00E-02,1.00E+00,2.70E-06,9.61E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,7.56E-04,1.69E-07
6.46E+02,3.21E+00,4.06E-01,4.19E-03,5.03E-02,1.00E+00,1.54E-06,6.06E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,7.56E-04,1.69E-07
6.47E+02,3.21E+00,4.06E-01,4.19E-03,5.06E-02,1.00E+00,1.44E-06,6.00E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,7.57E-04,1.69E-07
6.48E+02,3.22E+00,4.06E-01,4.19E-03,5.19E-02,1.00E+00,1.15E-06,4.50E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,7.57E-04,1.69E-07
6.49E+02,3.22E+00,4.06E-01,4.19E-03,5.36E-02,1.00E+00,9.58E-07,3.78E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,8.40E-04,1.87E-07,3.00E+00,7.57E-04,1.70E-07
6.50E+02,3.23E+00,4.06E-01,4.19E-03,5.66E-02,1.00E+00,1.04E-06,4.36E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,7.57E-04,1.70E-07
6.51E+02,3.23E+00,4.06E-01,4.19E-03,5.38E-02,1.00E+00,8.32E-07,3.58E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,7.58E-04,1.70E-07
6.52E+02,3.24E+00,4.07E-01,4.19E-03,5.43E-02,1.00E+00,7.85E-07,3.26E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,7.58E-04,1.70E-07
6.53E+02,3.24E+00,4.07E-01,4.19E-03,5.46E-02,1.00E+00,7.75E-07,3.21E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,8.41E-04,1.87E-07,3.00E+00,7.58E-04,1.70E-07
6.54E+02,3.24E+00,4.07E-01,4.19E-03,5.52E-02,1.00E+00,6.19E-07,2.65E-07,3.00E+00,8.41E-04,1.88E-07,3.00E+00,8.41E-04,1.88E-07,3.00E+00,7.59E-04,1.70E-07
6.55E+02,3.25E+00,4.07E-01,4.19E-03,5.62E-02,1.00E+00,5.53E-07,2.14E-07,3.00E+00,8.41E-04,1.88E-07,3.00E+00,8.41E-04,1.88E-07,3.00E+00,7.59E-04,1.70E-07
6.56E+02,3.25E+00,4.07E-01,4.19E-03,5.78E-02,1.00E+00,5.37E-07,2.04E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,7.59E-04,1.70E-07
6.57E+02,3.26E+00,4.07E-01,4.19E-03,5.99E-02,1.00E+00,4.66E-07,1.81E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,7.60E-04,1.70E-07
6.58E+02,3.26E+00,4.07E-01,4.19E-03,5.93E-02,1.00E+00,3.83E-07,1.36E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,7.60E-04,1.70E-07
6.59E+02,3.26E+00,4.07E-01,4.19E-03,6.01E-02,1.00E+00,3.51E-07,1.24E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,7.60E-04,1.70E-07
6.60E+02,3.27E+00,4.07E-01,4.19E-03,5.36E-02,1.00E+00,3.15E-07,1.17E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,7.60E-04,1.70E-07
6.61E+02,3.27E+00,4.07E-01,4.19E-03,4.79E-02,1.00E+00,9.67E-07,3.51E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,8.42E-04,1.88E-07,3.00E+00,7.61E-04,1.70E-07
6.62E+02,3.28E+00,4.07E-01,4.19E-03,4.81E-02,1.00E+00,3.05E-06,1.47E-06,3.00E+00,8.43E-04,1.88E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,7.61E-04,1.70E-07
6.63E+02,3.28E+00,4.07E-01,4.19E-03,4.87E-02,1.00E+00,3.72E-06,1.48E-06,3.00E+00,8.43E-04,1.88E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,7.61E-04,1.70E-07
6.64E+02,3.29E+00,4.07E-01,4.19E-03,4.93E-02,1.00E+00,3.51E-06,9.92E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,7.61E-04,1.70E-07
6.65E+02,3.29E+00,4.07E-01,4.19E-03,5.00E-02,1.00E+00,2.31E-06,8.31E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,7.62E-04,1.71E-07
6.66E+02,3.29E+00,4.07E-01,4.19E-03,5.03E-02,1.00E+00,1.40E-06,5.28E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,7.62E-04,1.71E-07
6.67E+02,3.30E+00,4.07E-01,4.19E-03,5.07E-02,1.00E+00,1.19E-06,4.96E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,7.62E-04,1.71E-07
6.68E+02,3.30E+00,4.07E-01,4.19E-03,5.19E-02,1.00E+00,9.84E-07,3.96E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,8.43E-04,1.88E-07,3.00E+00,7.62E-04,1.71E-07
6.69E+02,3.31E+00,4.07E-01,4.19E-03,5.32E-02,1.00E+00,8.51E-07,3.51E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,7.63E-04,1.71E-07
6.70E+02,3.31E+00,4.08E-01,4.19E-03,5.36E-02,1.00E+00,8.60E-07,3.62E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,7.63E-04,1.71E-07
6.71E+02,3.31E+00,4.08E-01,4.19E-03,5.40E-02,1.00E+00,7.51E-07,3.19E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,7.63E-04,1.71E-07
6.72E+02,3.32E+00,4.08E-01,4.19E-03,5.41E-02,1.00E+00,6.37E-07,2.72E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,7.63E-04,1.71E-07
6.73E+02,3.32E+00,4.08E-01,4.19E-03,5.46E-02,1.00E+00,7.10E-07,2.80E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,7.64E-04,1.71E-07
6.74E+02,3.33E+00,4.08E-01,4.19E-03,5.49E-02,1.00E+00,6.32E-07,2.51E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,7.64E-04,1.71E-07
6.75E+02,3.33E+00,4.08E-01,4.19E-03,5.53E-02,1.00E+00,6.10E-07,2.45E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,7.64E-04,1.71E-07
6.76E+02,3.34E+00,4.08E-01,4.19E-03,5.71E-02,1.00E+00,5.42E-07,2.08E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,7.64E-04,1.71E-07
6.77E+02,3.34E+00,4.08E-01,4.19E-03,5.88E-02,1.00E+00,4.97E-07,1.94E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,7.65E-04,1.71E-07
6.78E+02,3.34E+00,4.08E-01,4.19E-03,5.92E-02,1.00E+00,4.06E-07,1.57E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,7.65E-04,1.71E-07
6.79E+02,3.35E+00,4.08E-01,4.19E-03,5.96E-02,1.00E+00,3.93E-07,1.46E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,7.65E-04,1.71E-07
6.80E+02,3.35E+00,4.08E-01,4.19E-03,5.35E-02,1.00E+00,3.54E-07,1.26E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,7.65E-04,1.71E-07
6.81E+02,3.36E+00,4.08E-01,4.19E-03,4.76E-02,1.00E+00,1.01E-06,3.81E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,7.66E-04,1.71E-07
6.82E+02,3.36E+00,4.08E-01,4.19E-03,4.81E-02,1.00E+00,3.10E-06,1.45E-06,3.00E+00,8.45E-04,1.89E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,7.66E-04,1.71E-07
6.83E+02,3.36E+00,4.08E-01,4.19E-03,4.86E-02,1.00E+00,3.52E-06,1.44E-06,3.00E+00,8.45E-04,1.89E-07,3.00E+00,8.45E-04,1.89E-07,3.00E+00,7.66E-04,1.71E-07
6.84E+02,3.37E+00,4.08E-01,4.19E-03,4.94E-02,1.00E+00,3.43E-06,9.51E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.66E-04,1.72E-07
6.85E+02,3.37E+00,4.08E-01,4.19E-03,5.01E-02,1.00E+00,2.31E-06,8.33E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.66E-04,1.72E-07
6.86E+02,3.38E+00,4.07E-01,4.19E-03,5.03E-02,1.00E+00,1.38E-06,5.44E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.67E-04,1.72E-07
6.87E+02,3.38E+00,4.07E-01,4.19E-03,5.06E-02,1.00E+00,1.31E-06,5.64E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.67E-04,1.72E-07
6.88E+02,3.39E+00,4.07E-01,4.19E-03,5.19E-02,1.00E+00,1.06E-06,4.29E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.67E-04,1.72E-07
6.89E+02,3.39E+00,4.07E-01,4.19E-03,5.32E-02,1.00E+00,9.47E-07,3.88E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.67E-04,1.72E-07
6.90E+02,3.39E+00,4.07E-01,4.19E-03,5.35E-02,1.00E+00,9.42E-07,4.10E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.67E-04,1.72E-07
6.91E+02,3.40E+00,4.07E-01,4.19E-03,5.39E-02,1.00E+00,7.50E-07,3.19E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,8.46E-04,1.89E-07,3.00E+00,7.67E-04,1.72E-07
6.92E+02,3.40E+00,4.07E-01,4.19E-03,5.43E-02,1.00E+00,7.43E-07,3.26E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.68E-04,1.72E-07
6.93E+02,3.41E+00,4.07E-01,4.19E-03,5.50E-02,1.00E+00,7.22E-07,2.77E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.68E-04,1.72E-07
6.94E+02,3.41E+00,4.07E-01,4.19E-03,5.49E-02,1.00E+00,5.93E-07,2.35E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.68E-04,1.72E-07
6.95E+02,3.42E+00,4.07E-01,4.19E-03,5.51E-02,1.00E+00,6.18E-07,2.57E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.68E-04,1.72E-07
6.96E+02,3.42E+00,4.07E-01,4.19E-03,5.71E-02,1.00E+00,5.28E-07,2.11E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.68E-04,1.72E-07
6.97E+02,3.42E+00,4.07E-01,4.19E-03,5.87E-02,1.00E+00,4.79E-07,1.82E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.68E-04,1.72E-07
6.98E+02,3.43E+00,4.07E-01,4.19E-03,5.92E-02,1.00E+00,3.86E-07,1.45E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.69E-04,1.72E-07
6.99E+02,3.43E+00,4.07E-01,4.19E-03,5.95E-02,1.00E+00,3.27E-07,1.23E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.69E-04,1.72E-07
7.00E+02,3.44E+00,4.07E-01,4.19E-03,5.65E-02,1.00E+00,3.09E-07,1.16E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,8.47E-04,1.89E-07,3.00E+00,7.69E-04,1.72E-07
7.01E+02,3.44E+00,4.07E-01,4.19E-03,4.76E-02,1.00E+00,8.60E-07,3.82E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.69E-04,1.72E-07
7.02E+02,3.44E+00,4.07E-01,4.19E-03,4.83E-02,1.00E+00,3.07E-06,1.40E-06,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.69E-04,1.72E-07
7.03E+02,3.45E+00,4.07E-01,4.19E-03,4.86E-02,1.00E+00,3.15E-06,1.31E-06,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.69E-04,1.72E-07
7.04E+02,3.45E+00,4.07E-01,4.19E-03,4.93E-02,1.00E+00,3.30E-06,9.05E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.69E-04,1.72E-07
7.05E+02,3.46E+00,4.07E-01,4.19E-03,4.98E-02,1.00E+00,2.28E-06,7.97E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.70E-04,1.72E-07
7.06E+02,3.46E+00,4.07E-01,4.19E-03,5.04E-02,1.00E+00,1.32E-06,5.27E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.70E-04,1.72E-07
7.07E+02,3.47E+00,4.08E-01,4.19E-03,5.07E-02,1.00E+00,1.32E-06,5.56E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.70E-04,1.72E-07
7.08E+02,3.47E+00,4.08E-01,4.19E-03,5.20E-02,1.00E+00,9.94E-07,4.25E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.70E-04,1.72E-07
7.09E+02,3.47E+00,4.08E-01,4.19E-03,5.31E-02,1.00E+00,8.73E-07,3.84E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.70E-04,1.73E-07
7.10E+02,3.48E+00,4.08E-01,4.19E-03,5.41E-02,1.00E+00,8.13E-07,3.61E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,8.48E-04,1.89E-07,3.00E+00,7.70E-04,1.73E-07
7.11E+02,3.48E+00,4.08E-01,4.19E-03,5.40E-02,1.00E+00,7.38E-07,3.12E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.70E-04,1.73E-07
7.12E+02,3.49E+00,4.08E-01,4.19E-03,5.42E-02,1.00E+00,6.99E-07,2.97E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.70E-04,1.73E-07
7.13E+02,3.49E+00,4.08E-01,4.19E-03,5.46E-02,1.00E+00,7.34E-07,2.68E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.70E-04,1.73E-07
7.14E+02,3.49E+00,4.08E-01,4.19E-03,5.50E-02,1.00E+00,5.83E-07,2.22E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.15E+02,3.50E+00,4.09E-01,4.19E-03,5.52E-02,1.00E+00,5.12E-07,2.12E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.16E+02,3.50E+00,4.09E-01,4.19E-03,5.74E-02,1.00E+00,4.45E-07,1.73E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.17E+02,3.51E+00,4.09E-01,4.19E-03,5.87E-02,1.00E+00,3.94E-07,1.53E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.18E+02,3.51E+00,4.09E-01,4.19E-03,5.90E-02,1.00E+00,3.49E-07,1.26E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.19E+02,3.52E+00,4.09E-01,4.19E-03,5.96E-02,1.00E+00,3.43E-07,1.31E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.20E+02,3.52E+00,4.09E-01,4.19E-03,5.36E-02,1.00E+00,2.96E-07,1.10E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.21E+02,3.52E+00,4.09E-01,4.19E-03,4.76E-02,1.00E+00,9.15E-07,3.76E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,8.49E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.22E+02,3.53E+00,4.09E-01,4.19E-03,4.82E-02,1.00E+00,3.09E-06,1.39E-06,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.23E+02,3.53E+00,4.09E-01,4.19E-03,4.87E-02,1.00E+00,3.23E-06,1.33E-06,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.24E+02,3.54E+00,4.09E-01,4.19E-03,4.98E-02,1.00E+00,3.27E-06,9.14E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.25E+02,3.54E+00,4.10E-01,4.19E-03,5.01E-02,1.00E+00,2.22E-06,7.68E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.71E-04,1.73E-07
7.26E+02,3.55E+00,4.10E-01,4.19E-03,5.04E-02,1.00E+00,1.24E-06,5.29E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.27E+02,3.55E+00,4.10E-01,4.19E-03,5.07E-02,1.00E+00,1.32E-06,5.78E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.28E+02,3.55E+00,4.10E-01,4.19E-03,5.19E-02,1.00E+00,1.08E-06,4.53E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.29E+02,3.56E+00,4.10E-01,4.19E-03,5.33E-02,1.00E+00,8.84E-07,3.72E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.30E+02,3.56E+00,4.10E-01,4.19E-03,5.35E-02,1.00E+00,8.65E-07,3.76E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.31E+02,3.57E+00,4.10E-01,4.19E-03,5.39E-02,1.00E+00,7.76E-07,3.25E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.32E+02,3.57E+00,4.10E-01,4.19E-03,5.42E-02,1.00E+00,7.60E-07,3.12E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.33E+02,3.57E+00,4.10E-01,4.19E-03,5.46E-02,1.00E+00,7.49E-07,2.94E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.34E+02,3.58E+00,4.10E-01,4.19E-03,5.49E-02,1.00E+00,6.36E-07,2.60E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.35E+02,3.58E+00,4.10E-01,4.19E-03,5.53E-02,1.00E+00,6.28E-07,2.48E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.36E+02,3.59E+00,4.10E-01,4.19E-03,5.70E-02,1.00E+00,5.36E-07,2.05E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,8.50E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.37E+02,3.59E+00,4.10E-01,4.19E-03,5.90E-02,1.00E+00,4.52E-07,1.84E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.38E+02,3.60E+00,4.10E-01,4.19E-03,5.92E-02,1.00E+00,3.54E-07,1.38E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.39E+02,3.60E+00,4.10E-01,4.19E-03,5.95E-02,1.00E+00,3.44E-07,1.27E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.40E+02,3.60E+00,4.10E-01,4.19E-03,5.36E-02,1.00E+00,3.50E-07,1.20E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.41E+02,3.61E+00,4.10E-01,4.19E-03,4.74E-02,1.00E+00,9.66E-07,4.06E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.42E+02,3.61E+00,4.10E-01,4.19E-03,4.81E-02,1.00E+00,3.27E-06,1.51E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.43E+02,3.62E+00,4.11E-01,4.19E-03,4.87E-02,1.00E+00,3.48E-06,1.42E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.44E+02,3.62E+00,4.11E-01,4.19E-03,4.94E-02,1.00E+00,3.53E-06,9.83E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.45E+02,3.62E+00,4.11E-01,4.19E-03,5.01E-02,1.00E+00,2.39E-06,8.03E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.72E-04,1.73E-07
7.46E+02,3.63E+00,4.11E-01,4.19E-03,5.04E-02,1.00E+00,1.38E-06,5.33E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.47E+02,3.63E+00,4.11E-01,4.19E-03,5.07E-02,1.00E+00,1.31E-06,5.50E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.48E+02,3.64E+00,4.11E-01,4.19E-03,5.22E-02,1.00E+00,1.02E-06,4.34E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.49E+02,3.64E+00,4.11E-01,4.19E-03,5.32E-02,1.00E+00,8.98E-07,3.64E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.50E+02,3.65E+00,4.11E-01,4.19E-03,5.65E-02,1.00E+00,8.32E-07,3.50E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.51E+02,3.65E+00,4.11E-01,4.19E-03,5.38E-02,1.00E+00,8.05E-07,3.42E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.52E+02,3.65E+00,4.11E-01,4.19E-03,5.43E-02,1.00E+00,7.14E-07,3.00E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.53E+02,3.66E+00,4.11E-01,4.19E-03,5.50E-02,1.00E+00,7.51E-07,2.94E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.54E+02,3.66E+00,4.11E-01,4.19E-03,5.49E-02,1.00E+00,6.20E-07,2.43E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.55E+02,3.67E+00,4.11E-01,4.19E-03,5.53E-02,1.00E+00,5.40E-07,2.12E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.56E+02,3.67E+00,4.11E-01,4.19E-03,5.70E-02,1.00E+00,4.54E-07,1.72E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.57E+02,3.68E+00,4.11E-01,4.19E-03,5.88E-02,1.00E+00,4.29E-07,1.68E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.58E+02,3.68E+00,4.11E-01,4.19E-03,5.91E-02,1.00E+00,4.02E-07,1.43E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.59E+02,3.68E+00,4.11E-01,4.19E-03,5.95E-02,1.00E+00,4.02E-07,1.43E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.73E-07
7.60E+02,3.69E+00,4.11E-01,4.19E-03,5.37E-02,1.00E+00,3.33E-07,1.22E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.61E+02,3.69E+00,4.10E-01,4.19E-03,4.76E-02,1.00E+00,1.07E-06,4.31E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.62E+02,3.70E+00,4.10E-01,4.19E-03,4.82E-02,1.00E+00,3.47E-06,1.66E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.63E+02,3.70E+00,4.10E-01,4.19E-03,4.87E-02,1.00E+00,3.92E-06,1.53E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.64E+02,3.70E+00,4.10E-01,4.19E-03,4.94E-02,1.00E+00,3.83E-06,1.07E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.65E+02,3.71E+00,4.10E-01,4.19E-03,5.01E-02,1.00E+00,2.46E-06,8.52E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.66E+02,3.71E+00,4.10E-01,4.19E-03,5.04E-02,1.00E+00,1.39E-06,5.38E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.67E+02,3.72E+00,4.10E-01,4.19E-03,5.06E-02,1.00E+00,1.35E-06,5.79E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.68E+02,3.72E+00,4.10E-01,4.19E-03,5.19E-02,1.00E+00,1.12E-06,4.68E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.69E+02,3.73E+00,4.10E-01,4.19E-03,5.33E-02,1.00E+00,9.41E-07,3.84E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.70E+02,3.73E+00,4.10E-01,4.19E-03,5.37E-02,1.00E+00,9.18E-07,3.90E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.71E+02,3.73E+00,4.10E-01,4.19E-03,5.42E-02,1.00E+00,8.60E-07,3.55E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.72E+02,3.74E+00,4.10E-01,4.19E-03,5.43E-02,1.00E+00,7.54E-07,3.22E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.73E+02,3.74E+00,4.10E-01,4.19E-03,5.46E-02,1.00E+00,7.62E-07,3.00E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.74E+02,3.75E+00,4.10E-01,4.19E-03,5.49E-02,1.00E+00,7.31E-07,2.88E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.75E+02,3.75E+00,4.10E-01,4.19E-03,5.52E-02,1.00E+00,6.98E-07,2.69E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.76E+02,3.75E+00,4.10E-01,4.19E-03,5.71E-02,1.00E+00,5.58E-07,2.07E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.73E-04,1.74E-07
7.77E+02,3.76E+00,4.10E-01,4.19E-03,5.88E-02,1.00E+00,5.01E-07,2.01E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.78E+02,3.76E+00,4.10E-01,4.19E-03,5.92E-02,1.00E+00,4.41E-07,1.68E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.79E+02,3.77E+00,4.10E-01,4.19E-03,5.95E-02,1.00E+00,4.30E-07,1.51E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.80E+02,3.77E+00,4.09E-01,4.19E-03,5.34E-02,1.00E+00,4.14E-07,1.47E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.81E+02,3.78E+00,4.09E-01,4.19E-03,4.77E-02,1.00E+00,1.20E-06,4.56E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.82E+02,3.78E+00,4.09E-01,4.19E-03,4.82E-02,1.00E+00,3.63E-06,1.79E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.83E+02,3.78E+00,4.09E-01,4.19E-03,4.86E-02,1.00E+00,4.33E-06,1.74E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.84E+02,3.79E+00,4.09E-01,4.19E-03,4.92E-02,1.00E+00,4.11E-06,1.15E-06,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.85E+02,3.79E+00,4.09E-01,4.19E-03,5.01E-02,1.00E+00,2.80E-06,9.51E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.86E+02,3.80E+00,4.09E-01,4.19E-03,5.03E-02,1.00E+00,1.65E-06,6.22E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.87E+02,3.80E+00,4.09E-01,4.19E-03,5.07E-02,1.00E+00,1.48E-06,6.37E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.88E+02,3.81E+00,4.09E-01,4.19E-03,5.19E-02,1.00E+00,1.26E-06,5.22E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.89E+02,3.81E+00,4.09E-01,4.19E-03,5.35E-02,1.00E+00,1.03E-06,4.23E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.90E+02,3.81E+00,4.09E-01,4.19E-03,5.36E-02,1.00E+00,1.07E-06,4.46E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.91E+02,3.82E+00,4.09E-01,4.19E-03,5.39E-02,1.00E+00,9.02E-07,3.74E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.74E-04,1.74E-07
7.92E+02,3.82E+00,4.08E-01,4.19E-03,5.46E-02,1.00E+00,8.75E-07,3.66E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.75E-04,1.74E-07
7.93E+02,3.83E+00,4.08E-01,4.19E-03,5.46E-02,1.00E+00,9.38E-07,3.56E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.75E-04,1.74E-07
7.94E+02,3.83E+00,4.08E-01,4.19E-03,5.50E-02,1.00E+00,7.54E-07,3.07E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.75E-04,1.74E-07
7.95E+02,3.83E+00,4.08E-01,4.19E-03,5.53E-02,1.00E+00,7.19E-07,2.97E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.75E-04,1.74E-07
7.96E+02,3.84E+00,4.08E-01,4.19E-03,5.69E-02,1.00E+00,6.59E-07,2.61E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.75E-04,1.74E-07
7.97E+02,3.84E+00,4.08E-01,4.19E-03,5.87E-02,1.00E+00,5.78E-07,2.36E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.75E-04,1.74E-07
7.98E+02,3.85E+00,4.08E-01,4.19E-03,5.94E-02,1.00E+00,5.26E-07,1.98E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,8.51E-04,1.89E-07,3.00E+00,7.75E-04,1.74E-07
7.99E+02,3.85E+00,4.08E-01,4.19E-03,5.95E-02,1.00E+00,4.45E-07,1.77E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.75E-04,1.74E-07
8.00E+02,3.86E+00,4.07E-01,4.19E-03,5.65E-02,1.00E+00,4.49E-07,1.68E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.75E-04,1.74E-07
8.01E+02,3.86E+00,4.07E-01,4.19E-03,4.75E-02,1.00E+00,1.27E-06,4.95E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.76E-04,1.74E-07
8.02E+02,3.86E+00,4.07E-01,4.19E-03,4.81E-02,1.00E+00,3.93E-06,1.88E-06,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.76E-04,1.74E-07
8.03E+02,3.87E+00,4.07E-01,4.19E-03,4.86E-02,1.00E+00,4.41E-06,1.76E-06,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.76E-04,1.74E-07
8.04E+02,3.87E+00,4.07E-01,4.19E-03,4.94E-02,1.00E+00,4.38E-06,1.22E-06,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.76E-04,1.74E-07
8.05E+02,3.88E+00,4.07E-01,4.19E-03,5.01E-02,1.00E+00,3.00E-06,1.05E-06,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.76E-04,1.74E-07
8.06E+02,3.88E+00,4.07E-01,4.19E-03,5.05E-02,1.00E+00,1.78E-06,6.93E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.76E-04,1.74E-07
8.07E+02,3.88E+00,4.07E-01,4.19E-03,5.07E-02,1.00E+00,1.73E-06,7.31E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.77E-04,1.74E-07
8.08E+02,3.89E+00,4.06E-01,4.19E-03,5.19E-02,1.00E+00,1.38E-06,5.89E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.77E-04,1.74E-07
8.09E+02,3.89E+00,4.06E-01,4.19E-03,5.32E-02,1.00E+00,1.17E-06,4.89E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.77E-04,1.74E-07
8.10E+02,3.90E+00,4.06E-01,4.19E-03,5.36E-02,1.00E+00,1.15E-06,5.13E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.77E-04,1.74E-07
8.11E+02,3.90E+00,4.06E-01,4.19E-03,5.40E-02,1.00E+00,1.02E-06,4.21E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.77E-04,1.74E-07
8.12E+02,3.91E+00,4.06E-01,4.19E-03,5.43E-02,1.00E+00,9.87E-07,4.20E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.77E-04,1.74E-07
8.13E+02,3.91E+00,4.06E-01,4.19E-03,5.45E-02,1.00E+00,1.11E-06,4.13E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.78E-04,1.74E-07
8.14E+02,3.91E+00,4.06E-01,4.19E-03,5.49E-02,1.00E+00,8.24E-07,3.34E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.78E-04,1.74E-07
8.15E+02,3.92E+00,4.06E-01,4.19E-03,5.52E-02,1.00E+00,7.62E-07,3.12E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,8.50E-04,1.88E-07,3.00E+00,7.78E-04,1.74E-07
8.16E+02,3.92E+00,4.05E-01,4.19E-03,5.73E-02,1.00E+00,7.42E-07,2.97E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.78E-04,1.74E-07
8.17E+02,3.93E+00,4.05E-01,4.19E-03,5.88E-02,1.00E+00,6.35E-07,2.65E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.79E-04,1.75E-07
8.18E+02,3.93E+00,4.05E-01,4.19E-03,5.92E-02,1.00E+00,5.63E-07,2.10E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.79E-04,1.75E-07
8.19E+02,3.94E+00,4.05E-01,4.19E-03,5.95E-02,1.00E+00,4.61E-07,1.80E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.79E-04,1.75E-07
8.20E+02,3.94E+00,4.05E-01,4.19E-03,5.36E-02,1.00E+00,4.36E-07,1.69E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.79E-04,1.75E-07
8.21E+02,3.94E+00,4.05E-01,4.19E-03,4.76E-02,1.00E+00,1.27E-06,5.21E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.80E-04,1.75E-07
8.22E+02,3.95E+00,4.05E-01,4.19E-03,4.84E-02,1.00E+00,4.19E-06,1.95E-06,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.80E-04,1.75E-07
8.23E+02,3.95E+00,4.05E-01,4.19E-03,4.86E-02,1.00E+00,4.46E-06,1.81E-06,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.80E-04,1.75E-07
8.24E+02,3.96E+00,4.05E-01,4.19E-03,4.93E-02,1.00E+00,4.59E-06,1.27E-06,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.81E-04,1.75E-07
8.25E+02,3.96E+00,4.05E-01,4.19E-03,5.01E-02,1.00E+00,3.20E-06,1.10E-06,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.81E-04,1.75E-07
8.26E+02,3.96E+00,4.05E-01,4.19E-03,5.04E-02,1.00E+00,1.85E-06,7.19E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.81E-04,1.75E-07
8.27E+02,3.97E+00,4.05E-01,4.19E-03,5.07E-02,1.00E+00,1.78E-06,7.54E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.81E-04,1.75E-07
8.28E+02,3.97E+00,4.05E-01,4.19E-03,5.19E-02,1.00E+00,1.33E-06,5.76E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.82E-04,1.75E-07
8.29E+02,3.98E+00,4.05E-01,4.19E-03,5.32E-02,1.00E+00,1.17E-06,5.11E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,8.49E-04,1.88E-07,3.00E+00,7.82E-04,1.75E-07
8.30E+02,3.98E+00,4.05E-01,4.19E-03,5.35E-02,1.00E+00,1.11E-06,4.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.83E-04,1.75E-07
8.31E+02,3.99E+00,4.05E-01,4.19E-03,5.39E-02,1.00E+00,1.07E-06,4.44E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.83E-04,1.75E-07
8.32E+02,3.99E+00,4.05E-01,4.19E-03,5.42E-02,1.00E+00,9.26E-07,4.02E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.83E-04,1.75E-07
8.33E+02,3.99E+00,4.05E-01,4.19E-03,5.47E-02,1.00E+00,9.79E-07,3.79E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.84E-04,1.75E-07
8.34E+02,4.00E+00,4.05E-01,4.19E-03,5.48E-02,1.00E+00,7.74E-07,3.00E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.84E-04,1.76E-07
8.35E+02,4.00E+00,4.05E-01,4.19E-03,5.40E-01,1.00E+00,6.63E-07,2.73E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.84E-04,1.76E-07
8.36E+02,4.01E+00,4.06E-01,4.19E-03,5.74E-02,1.00E+00,5.70E-07,2.15E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.85E-04,1.76E-07
8.37E+02,4.01E+00,4.06E-01,4.19E-03,5.89E-02,1.00E+00,4.99E-07,1.89E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.85E-04,1.76E-07
8.38E+02,4.01E+00,4.06E-01,4.19E-03,5.92E-02,1.00E+00,4.59E-07,1.81E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.86E-04,1.76E-07
8.39E+02,4.02E+00,4.06E-01,4.19E-03,5.95E-02,1.00E+00,4.14E-07,1.58E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.86E-04,1.76E-07
8.40E+02,4.02E+00,4.06E-01,4.19E-03,5.36E-02,1.00E+00,3.79E-07,1.36E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.87E-04,1.76E-07
8.41E+02,4.03E+00,4.06E-01,4.19E-03,4.76E-02,1.00E+00,1.21E-06,5.54E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,8.48E-04,1.88E-07,3.00E+00,7.87E-04,1.76E-07
8.42E+02,4.03E+00,4.06E-01,4.19E-03,4.82E-02,1.00E+00,4.51E-06,2.09E-06,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.88E-04,1.76E-07
8.43E+02,4.04E+00,4.06E-01,4.19E-03,4.87E-02,1.00E+00,4.71E-06,1.94E-06,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.88E-04,1.76E-07
8.44E+02,4.04E+00,4.06E-01,4.19E-03,4.95E-02,1.00E+00,4.93E-06,1.37E-06,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.89E-04,1.76E-07
8.45E+02,4.04E+00,4.06E-01,4.19E-03,5.01E-02,1.00E+00,3.34E-06,1.11E-06,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.89E-04,1.77E-07
8.46E+02,4.05E+00,4.06E-01,4.19E-03,5.03E-02,1.00E+00,1.77E-06,6.95E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.90E-04,1.77E-07
8.47E+02,4.05E+00,4.06E-01,4.19E-03,5.05E-02,1.00E+00,1.67E-06,7.08E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.90E-04,1.77E-07
8.48E+02,4.06E+00,4.06E-01,4.19E-03,5.21E-02,1.00E+00,1.31E-06,5.97E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.91E-04,1.77E-07
8.49E+02,4.06E+00,4.06E-01,4.19E-03,5.31E-02,1.00E+00,1.14E-06,4.99E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.91E-04,1.77E-07
8.50E+02,4.07E+00,4.06E-01,4.19E-03,5.64E-02,1.00E+00,1.19E-06,5.05E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.92E-04,1.77E-07
8.51E+02,4.07E+00,4.06E-01,4.19E-03,5.37E-02,1.00E+00,1.10E-06,4.65E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,8.47E-04,1.88E-07,3.00E+00,7.93E-04,1.77E-07
8.52E+02,4.07E+00,4.06E-01,4.19E-03,5.42E-02,1.00E+00,9.18E-07,3.94E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.93E-04,1.77E-07
8.53E+02,4.08E+00,4.06E-01,4.19E-03,5.44E-02,1.00E+00,1.01E-06,3.84E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.94E-04,1.77E-07
8.54E+02,4.08E+00,4.06E-01,4.19E-03,5.49E-02,1.00E+00,8.03E-07,3.28E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.94E-04,1.78E-07
8.55E+02,4.09E+00,4.06E-01,4.19E-03,5.52E-02,1.00E+00,6.77E-07,2.74E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.95E-04,1.78E-07
8.56E+02,4.09E+00,4.06E-01,4.19E-03,5.70E-02,1.00E+00,6.13E-07,2.27E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.96E-04,1.78E-07
8.57E+02,4.09E+00,4.06E-01,4.19E-03,5.88E-02,1.00E+00,5.64E-07,2.32E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.96E-04,1.78E-07
8.58E+02,4.10E+00,4.06E-01,4.19E-03,5.92E-02,1.00E+00,5.42E-07,1.89E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.97E-04,1.78E-07
8.59E+02,4.10E+00,4.06E-01,4.19E-03,5.95E-02,1.00E+00,4.67E-07,1.70E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.98E-04,1.78E-07
8.60E+02,4.11E+00,4.06E-01,4.19E-03,5.36E-02,1.00E+00,4.87E-07,1.72E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.99E-04,1.78E-07
8.61E+02,4.11E+00,4.06E-01,4.19E-03,4.76E-02,1.00E+00,1.45E-06,6.41E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,8.46E-04,1.88E-07,3.00E+00,7.99E-04,1.79E-07
8.62E+02,4.12E+00,4.06E-01,4.19E-03,4.83E-02,1.00E+00,5.06E-06,2.39E-06,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.00E-04,1.79E-07
8.63E+02,4.12E+00,4.06E-01,4.19E-03,4.87E-02,1.00E+00,5.51E-06,2.28E-06,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.01E-04,1.79E-07
8.64E+02,4.12E+00,4.06E-01,4.19E-03,4.92E-02,1.00E+00,5.61E-06,1.61E-06,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.02E-04,1.79E-07
8.65E+02,4.13E+00,4.06E-01,4.19E-03,5.01E-02,1.00E+00,3.74E-06,1.28E-06,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.02E-04,1.79E-07
8.66E+02,4.13E+00,4.06E-01,4.19E-03,5.04E-02,1.00E+00,2.14E-06,8.37E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.03E-04,1.79E-07
8.67E+02,4.14E+00,4.06E-01,4.19E-03,5.12E-02,1.00E+00,1.83E-06,7.90E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.04E-04,1.80E-07
8.68E+02,4.14E+00,4.06E-01,4.19E-03,5.19E-02,1.00E+00,1.58E-06,6.96E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.05E-04,1.80E-07
8.69E+02,4.14E+00,4.06E-01,4.19E-03,5.35E-02,1.00E+00,1.38E-06,5.66E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.06E-04,1.80E-07
8.70E+02,4.15E+00,4.06E-01,4.19E-03,5.36E-02,1.00E+00,1.54E-06,6.24E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.07E-04,1.80E-07
8.71E+02,4.15E+00,4.06E-01,4.19E-03,5.39E-02,1.00E+00,1.36E-06,5.81E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.45E-04,1.88E-07,3.00E+00,8.07E-04,1.80E-07
8.72E+02,4.16E+00,4.06E-01,4.19E-03,5.43E-02,1.00E+00,1.23E-06,5.45E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.08E-04,1.80E-07
8.73E+02,4.16E+00,4.05E-01,4.19E-03,5.45E-02,1.00E+00,1.34E-06,5.44E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.09E-04,1.81E-07
8.74E+02,4.17E+00,4.05E-01,4.19E-03,5.51E-02,1.00E+00,1.05E-06,4.45E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.10E-04,1.81E-07
8.75E+02,4.17E+00,4.05E-01,4.19E-03,5.52E-02,1.00E+00,9.58E-07,3.68E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.11E-04,1.81E-07
8.76E+02,4.17E+00,4.05E-01,4.19E-03,5.71E-02,1.00E+00,8.80E-07,3.41E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.12E-04,1.81E-07
8.77E+02,4.18E+00,4.05E-01,4.19E-03,5.87E-02,1.00E+00,7.22E-07,3.08E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.44E-04,1.88E-07,3.00E+00,8.13E-04,1.81E-07
8.78E+02,4.18E+00,4.05E-01,4.19E-03,5.93E-02,1.00E+00,5.94E-07,2.23E-07,3.00E+00,8.44E-04,1.89E-07,3.00E+00,8.44E-04,1.89E-07,3.00E+00,8.14E-04,1.82E-07
8.79E+02,4.19E+00,4.05E-01,4.19E-03,5.95E-02,1.00E+00,5.51E-07,2.17E-07,3.00E+00,8.44E-04,1.89E-07,3.00E+00,8.44E-04,1.89E-07,3.00E+00,8.15E-04,1.82E-07
8.80E+02,4.19E+00,4.05E-01,4.19E-03,5.36E-02,1.00E+00,5.63E-07,2.15E-07,3.00E+00,8.44E-04,1.89E-07,3.00E+00,8.44E-04,1.89E-07,3.00E+00,8.16E-04,1.82E-07
8.81E+02,4.20E+00,4.05E-01,4.19E-03,4.76E-02,1.00E+00,1.64E-06,7.28E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.17E-04,1.82E-07
8.82E+02,4.20E+00,4.05E-01,4.19E-03,4.82E-02,1.00E+00,5.67E-06,2.70E-06,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.18E-04,1.83E-07
8.83E+02,4.20E+00,4.05E-01,4.19E-03,4.86E-02,1.00E+00,6.20E-06,2.54E-06,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.19E-04,1.83E-07
8.84E+02,4.21E+00,4.05E-01,4.19E-03,4.96E-02,1.00E+00,6.30E-06,1.85E-06,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.20E-04,1.83E-07
8.85E+02,4.21E+00,4.05E-01,4.19E-03,5.00E-02,1.00E+00,4.10E-06,1.45E-06,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.21E-04,1.83E-07
8.86E+02,4.22E+00,4.05E-01,4.19E-03,5.03E-02,1.00E+00,2.49E-06,9.37E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.22E-04,1.84E-07
8.87E+02,4.22E+00,4.05E-01,4.19E-03,5.06E-02,1.00E+00,2.10E-06,8.90E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.23E-04,1.84E-07
8.88E+02,4.22E+00,4.05E-01,4.19E-03,5.19E-02,1.00E+00,1.94E-06,8.09E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.25E-04,1.84E-07
8.89E+02,4.23E+00,4.05E-01,4.19E-03,5.30E-02,1.00E+00,1.85E-06,7.12E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.26E-04,1.84E-07
8.90E+02,4.23E+00,4.05E-01,4.19E-03,5.36E-02,1.00E+00,1.76E-06,7.29E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.27E-04,1.85E-07
8.91E+02,4.24E+00,4.04E-01,4.19E-03,5.39E-02,1.00E+00,1.47E-06,6.09E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.28E-04,1.85E-07
8.92E+02,4.24E+00,4.04E-01,4.19E-03,5.43E-02,1.00E+00,1.50E-06,6.23E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.29E-04,1.85E-07
8.93E+02,4.25E+00,4.04E-01,4.19E-03,5.46E-02,1.00E+00,1.52E-06,5.73E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.30E-04,1.85E-07
8.94E+02,4.25E+00,4.04E-01,4.19E-03,5.50E-02,1.00E+00,1.14E-06,4.38E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.31E-04,1.86E-07
8.95E+02,4.25E+00,4.04E-01,4.19E-03,5.52E-02,1.00E+00,1.07E-06,4.31E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.33E-04,1.86E-07
8.96E+02,4.26E+00,4.04E-01,4.19E-03,5.70E-02,1.00E+00,9.43E-07,3.77E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.34E-04,1.86E-07
8.97E+02,4.26E+00,4.04E-01,4.19E-03,5.87E-02,1.00E+00,8.34E-07,3.37E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.35E-04,1.87E-07
8.98E+02,4.27E+00,4.04E-01,4.19E-03,5.91E-02,1.00E+00,7.34E-07,2.88E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.36E-04,1.87E-07
8.99E+02,4.27E+00,4.04E-01,4.19E-03,5.95E-02,1.00E+00,6.92E-07,2.80E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.38E-04,1.87E-07
9.00E+02,4.27E+00,4.04E-01,4.19E-03,5.65E-02,1.00E+00,6.86E-07,2.71E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.39E-04,1.87E-07
9.01E+02,4.28E+00,4.04E-01,4.19E-03,4.76E-02,1.00E+00,1.99E-06,8.73E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.40E-04,1.88E-07
9.02E+02,4.28E+00,4.04E-01,4.19E-03,4.82E-02,1.00E+00,6.28E-06,2.93E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.88E-07
9.03E+02,4.29E+00,4.03E-01,4.19E-03,4.87E-02,1.00E+00,6.58E-06,2.72E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.43E-04,1.88E-07
9.04E+02,4.29E+00,4.03E-01,4.19E-03,4.93E-02,1.00E+00,6.82E-06,2.04E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.44E-04,1.89E-07
9.05E+02,4.30E+00,4.03E-01,4.19E-03,5.05E-02,1.00E+00,4.77E-06,1.72E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.46E-04,1.89E-07
9.06E+02,4.30E+00,4.03E-01,4.19E-03,5.03E-02,1.00E+00,2.90E-06,1.15E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.47E-04,1.89E-07
9.07E+02,4.30E+00,4.03E-01,4.19E-03,5.11E-02,1.00E+00,2.80E-06,1.15E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.48E-04,1.90E-07
9.08E+02,4.31E+00,4.03E-01,4.19E-03,5.18E-02,1.00E+00,2.34E-06,1.03E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.50E-04,1.90E-07
9.09E+02,4.31E+00,4.03E-01,4.19E-03,5.33E-02,1.00E+00,2.22E-06,1.01E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.51E-04,1.90E-07
9.10E+02,4.32E+00,4.03E-01,4.19E-03,5.36E-02,1.00E+00,2.08E-06,9.04E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.52E-04,1.90E-07
9.11E+02,4.32E+00,4.03E-01,4.19E-03,5.40E-02,1.00E+00,1.97E-06,7.88E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.54E-04,1.91E-07
9.12E+02,4.33E+00,4.03E-01,4.19E-03,5.43E-02,1.00E+00,1.79E-06,7.48E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.55E-04,1.91E-07
9.13E+02,4.33E+00,4.03E-01,4.19E-03,5.46E-02,1.00E+00,1.80E-06,7.07E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.57E-04,1.91E-07
9.14E+02,4.33E+00,4.04E-01,4.19E-03,5.49E-02,1.00E+00,1.46E-06,5.97E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.58E-04,1.92E-07
9.15E+02,4.34E+00,4.04E-01,4.19E-03,5.54E-02,1.00E+00,1.36E-06,5.67E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.59E-04,1.92E-07
9.16E+02,4.34E+00,4.04E-01,4.19E-03,5.71E-02,1.00E+00,1.16E-06,4.50E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.61E-04,1.92E-07
9.17E+02,4.35E+00,4.05E-01,4.19E-03,5.89E-02,1.00E+00,1.09E-06,4.19E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.62E-04,1.93E-07
9.18E+02,4.35E+00,4.05E-01,4.19E-03,5.92E-02,1.00E+00,1.05E-06,4.16E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.64E-04,1.93E-07
9.19E+02,4.35E+00,4.05E-01,4.19E-03,5.96E-02,1.00E+00,9.05E-07,3.81E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.65E-04,1.93E-07
9.20E+02,4.36E+00,4.05E-01,4.19E-03,5.36E-02,1.00E+00,8.88E-07,3.60E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.67E-04,1.94E-07
9.21E+02,4.36E+00,4.06E-01,4.19E-03,4.76E-02,1.00E+00,2.61E-06,9.93E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.68E-04,1.94E-07
9.22E+02,4.37E+00,4.06E-01,4.19E-03,4.82E-02,1.00E+00,7.01E-06,3.24E-06,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.42E-04,1.90E-07,3.00E+00,8.70E-04,1.94E-07
9.23E+02,4.37E+00,4.06E-01,4.19E-03,4.86E-02,1.00E+00,7.51E-06,3.03E-06,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.71E-04,1.95E-07
9.24E+02,4.38E+00,4.06E-01,4.19E-03,4.94E-02,1.00E+00,7.26E-06,2.21E-06,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.73E-04,1.95E-07
9.25E+02,4.38E+00,4.07E-01,4.19E-03,5.02E-02,1.00E+00,5.04E-06,1.87E-06,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.74E-04,1.95E-07
9.26E+02,4.38E+00,4.07E-01,4.19E-03,5.04E-02,1.00E+00,3.19E-06,1.34E-06,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.76E-04,1.96E-07
9.27E+02,4.39E+00,4.07E-01,4.19E-03,5.04E-02,1.00E+00,3.21E-06,1.36E-06,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.77E-04,1.96E-07
9.28E+02,4.39E+00,4.07E-01,4.19E-03,5.19E-02,1.00E+00,2.61E-06,1.19E-06,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.79E-04,1.96E-07
9.29E+02,4.40E+00,4.08E-01,4.19E-03,5.32E-02,1.00E+00,2.48E-06,1.04E-06,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.43E-04,1.90E-07,3.00E+00,8.81E-04,1.97E-07
9.30E+02,4.40E+00,4.08E-01,4.19E-03,5.36E-02,1.00E+00,2.61E-06,1.05E-06,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.82E-04,1.97E-07
9.31E+02,4.40E+00,4.08E-01,4.19E-03,5.40E-02,1.00E+00,2.22E-06,9.64E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.84E-04,1.97E-07
9.32E+02,4.41E+00,4.08E-01,4.19E-03,5.42E-02,1.00E+00,2.20E-06,9.83E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.85E-04,1.98E-07
9.33E+02,4.41E+00,4.09E-01,4.19E-03,5.46E-02,1.00E+00,2.54E-06,9.70E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.87E-04,1.98E-07
9.34E+02,4.42E+00,4.09E-01,4.19E-03,5.50E-02,1.00E+00,1.86E-06,7.63E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.88E-04,1.98E-07
9.35E+02,4.42E+00,4.09E-01,4.19E-03,5.50E-02,1.00E+00,1.72E-06,6.63E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.90E-04,1.99E-07
9.36E+02,4.43E+00,4.09E-01,4.19E-03,5.70E-02,1.00E+00,1.61E-06,6.26E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.92E-04,1.99E-07
9.37E+02,4.43E+00,4.09E-01,4.19E-03,5.90E-02,1.00E+00,1.44E-06,5.56E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.93E-04,1.99E-07
9.38E+02,4.43E+00,4.10E-01,4.19E-03,5.92E-02,1.00E+00,1.19E-06,4.47E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.95E-04,2.00E-07
9.39E+02,4.44E+00,4.10E-01,4.19E-03,5.96E-02,1.00E+00,1.10E-06,4.23E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.96E-04,2.00E-07
9.40E+02,4.44E+00,4.10E-01,4.19E-03,5.36E-02,1.00E+00,1.10E-06,4.24E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.98E-04,2.00E-07
9.41E+02,4.45E+00,4.10E-01,4.19E-03,4.76E-02,1.00E+00,3.28E-06,1.21E-06,3.00E+00,8.46E-04,1.90E-07,3.00E+00,8.46E-04,1.90E-07,3.00E+00,9.00E-04,2.00E-07
9.42E+02,4.45E+00,4.11E-01,4.19E-03,4.82E-02,1.00E+00,8.00E-06,3.89E-06,3.00E+00,8.46E-04,1.90E-07,3.00E+00,8.46E-04,1.90E-07,3.00E+00,9.01E-04,2.01E-07
9.43E+02,4.46E+00,4.11E-01,4.19E-03,4.87E-02,1.00E+00,9.12E-06,3.77E-06,3.00E+00,8.46E-04,1.90E-07,3.00E+00,8.46E-04,1.90E-07,3.00E+00,9.03E-04,2.01E-07
9.44E+02,4.46E+00,4.11E-01,4.19E-03,4.92E-02,1.00E+00,9.04E-06,2.87E-06,3.00E+00,8.46E-04,1.90E-07,3.00E+00,8.46E-04,1.90E-07,3.00E+00,9.05E-04,2.01E-07
9.45E+02,4.46E+00,4.11E-01,4.19E-03,5.04E-02,1.00E+00,6.02E-06,2.26E-06,3.00E+00,8.47E-04,1.90E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,9.06E-04,2.02E-07
9.46E+02,4.47E+00,4.12E-01,4.19E-03,5.09E-02,1.00E+00,4.22E-06,1.69E-06,3.00E+00,8.47E-04,1.90E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,9.08E-04,2.02E-07
9.47E+02,4.47E+00,4.12E-01,4.19E-03,5.07E-02,1.00E+00,3.95E-06,1.64E-06,3.00E+00,8.47E-04,1.90E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,9.09E-04,2.02E-07
9.48E+02,4.48E+00,4.12E-01,4.19E-03,5.19E-02,1.00E+00,3.24E-06,1.44E-06,3.00E+00,8.47E-04,1.90E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,9.11E-04,2.02E-07
9.49E+02,4.48E+00,4.12E-01,4.19E-03,5.31E-02,1.00E+00,3.25E-06,1.33E-06,3.00E+00,8.48E-04,1.90E-07,3.00E+00,8.48E-04,1.90E-07,3.00E+00,9.13E-04,2.03E-07
9.50E+02,4.48E+00,4.12E-01,4.19E-03,5.99E-02,1.00E+00,3.54E-06,1.49E-06,3.00E+00,8.48E-04,1.90E-07,3.00E+00,8.48E-04,1.90E-07,3.00E+00,9.14E-04,2.03E-07
9.51E+02,4.49E+00,4.13E-01,4.19E-03,5.38E-02,1.00E+00,3.03E-06,1.34E-06,3.00E+00,8.48E-04,1.90E-07,3.00E+00,8.48E-04,1.90E-07,3.00E+00,9.16E-04,2.03E-07
9.52E+02,4.49E+00,4.13E-01,4.19E-03,5.62E-02,1.00E+00,3.40E-06,1.44E-06,3.00E+00,8.49E-04,1.90E-07,3.00E+00,8.49E-04,1.90E-07,3.00E+00,9.17E-04,2.03E-07
9.53E+02,4.50E+00,4.13E-01,4.19E-03,5.45E-02,1.00E+00,3.11E-06,1.23E-06,3.00E+00,8.49E-04,1.90E-07,3.00E+00,8.49E-04,1.90E-07,3.00E+00,9.19E-04,2.04E-07
9.54E+02,4.50E+00,4.13E-01,4.19E-03,5.51E-02,1.00E+00,2.27E-06,9.12E-07,3.00E+00,8.49E-04,1.90E-07,3.00E+00,8.49E-04,1.90E-07,3.00E+00,9.21E-04,2.04E-07
9.55E+02,4.51E+00,4.14E-01,4.19E-03,5.53E-02,1.00E+00,2.33E-06,8.48E-07,3.00E+00,8.49E-04,1.90E-07,3.00E+00,8.49E-04,1.90E-07,3.00E+00,9.22E-04,2.04E-07
9.56E+02,4.51E+00,4.14E-01,4.19E-03,5.70E-02,1.00E+00,2.08E-06,8.30E-07,3.00E+00,8.50E-04,1.90E-07,3.00E+00,8.50E-04,1.90E-07,3.00E+00,9.24E-04,2.04E-07
9.57E+02,4.51E+00,4.14E-01,4.19E-03,7.02E-02,1.00E+00,1.89E-06,7.37E-07,3.00E+00,8.50E-04,1.90E-07,3.00E+00,8.50E-04,1.90E-07,3.00E+00,9.25E-04,2.05E-07
9.58E+02,4.52E+00,4.14E-01,4.19E-03,5.93E-02,1.00E+00,1.66E-06,6.41E-07,3.00E+00,8.50E-04,1.90E-07,3.00E+00,8.50E-04,1.90E-07,3.00E+00,9.27E-04,2.05E-07
9.59E+02,4.52E+00,4.14E-01,4.19E-03,5.99E-02,1.00E+00,1.54E-06,6.38E-07,3.00E+00,8.51E-04,1.90E-07,3.00E+00,8.51E-04,1.90E-07,3.00E+00,9.28E-04,2.05E-07
9.60E+02,4.53E+00,4.15E-01,4.19E-03,5.36E-02,1.00E+00,1.40E-06,5.35E-07,3.00E+00,8.51E-04,1.90E-07,3.00E+00,8.51E-04,1.90E-07,3.00E+00,9.30E-04,2.05E-07
9.61E+02,4.53E+00,4.15E-01,4.19E-03,5.91E-02,1.00E+00,4.22E-06,1.65E-06,3.00E+00,8.51E-04,1.90E-07,3.00E+00,8.51E-04,1.90E-07,3.00E+00,9.32E-04,2.06E-07
9.62E+02,4.53E+00,4.15E-01,4.19E-03,4.82E-02,1.00E+00,9.67E-06,5.04E-06,3.00E+00,8.52E-04,1.90E-07,3.00E+00,8.52E-04,1.90E-07,3.00E+00,9.33E-04,2.06E-07
9.63E+02,4.54E+00,4.15E-01,4.19E-03,4.86E-02,1.00E+00,1.12E-05,4.67E-06,3.00E+00,8.52E-04,1.90E-07,3.00E+00,8.52E-04,1.90E-07,3.00E+00,9.35E-04,2.06E-07
9.64E+02,4.54E+00,4.15E-01,4.19E-03,4.94E-02,1.00E+00,1.13E-05,3.60E-06,3.00E+00,8.52E-04,1.90E-07,3.00E+00,8.52E-04,1.90E-07,3.00E+00,9.36E-04,2.06E-07
9.65E+02,4.55E+00,4.16E-01,4.19E-03,5.01E-02,1.00E+00,7.77E-06,2.90E-06,3.00E+00,8.52E-04,1.90E-07,3.00E+00,8.52E-04,1.90E-07,3.00E+00,9.38E-04,2.07E-07
9.66E+02,4.55E+00,4.16E-01,4.19E-03,5.03E-02,1.00E+00,5.56E-06,2.23E-06,3.00E+00,8.53E-04,1.90E-07,3.00E+00,8.53E-04,1.90E-07,3.00E+00,9.39E-04,2.07E-07
9.67E+02,4.56E+00,4.16E-01,4.19E-03,5.07E-02,1.00E+00,5.09E-06,2.12E-06,3.00E+00,8.53E-04,1.90E-07,3.00E+00,8.53E-04,1.90E-07,3.00E+00,9.41E-04,2.07E-07
9.68E+02,4.56E+00,4.16E-01,4.19E-03,5.20E-02,1.00E+00,4.38E-06,1.88E-06,3.00E+00,8.53E-04,1.90E-07,3.00E+00,8.53E-04,1.90E-07,3.00E+00,9.42E-04,2.07E-07
9.69E+02,4.56E+00,4.16E-01,4.19E-03,5.35E-02,1.00E+00,4.32E-06,1.80E-06,3.00E+00,8.54E-04,1.90E-07,3.00E+00,8.54E-04,1.90E-07,3.00E+00,9.43E-04,2.07E-07
9.70E+02,4.57E+00,4.17E-01,4.19E-03,5.36E-02,1.00E+00,4.31E-06,1.74E-06,3.00E+00,8.54E-04,1.90E-07,3.00E+00,8.54E-04,1.90E-07,3.00E+00,9.45E-04,2.08E-07
9.71E+02,4.57E+00,4.17E-01,4.19E-03,5.39E-02,1.00E+00,3.47E-06,1.45E-06,3.00E+00,8.54E-04,1.90E-07,3.00E+00,8.54E-04,1.90E-07,3.00E+00,9.46E-04,2.08E-07
9.72E+02,4.58E+00,4.17E-01,4.19E-03,5.41E-02,1.00E+00,3.56E-06,1.46E-06,3.00E+00,8.55E-04,1.90E-07,3.00E+00,8.55E-04,1.90E-07,3.00E+00,9.48E-04,2.08E-07
9.73E+02,4.58E+00,4.17E-01,4.19E-03,5.46E-02,1.00E+00,3.40E-06,1.27E-06,3.00E+00,8.55E-04,1.90E-07,3.00E+00,8.55E-04,1.90E-07,3.00E+00,9.49E-04,2.08E-07
9.74E+02,4.59E+00,4.17E-01,4.19E-03,5.47E-02,1.00E+00,2.88E-06,1.15E-06,3.00E+00,8.55E-04,1.90E-07,3.00E+00,8.55E-04,1.90E-07,3.00E+00,9.50E-04,2.09E-07
9.75E+02,4.59E+00,4.18E-01,4.19E-03,5.53E-02,1.00E+00,2.91E-06,1.08E-06,3.00E+00,8.56E-04,1.90E-07,3.00E+00,8.56E-04,1.90E-07,3.00E+00,9.52E-04,2.09E-07
9.76E+02,4.59E+00,4.18E-01,4.19E-03,5.74E-02,1.00E+00,2.40E-06,9.11E-07,3.00E+00,8.56E-04,1.90E-07,3.00E+00,8.56E-04,1.90E-07,3.00E+00,9.53E-04,2.09E-07
9.77E+02,4.60E+00,4.18E-01,4.19E-03,5.88E-02,1.00E+00,2.10E-06,8.53E-07,3.00E+00,8.56E-04,1.90E-07,3.00E+00,8.56E-04,1.90E-07,3.00E+00,9.54E-04,2.09E-07
9.78E+02,4.60E+00,4.18E-01,4.19E-03,5.92E-02,1.00E+00,2.02E-06,7.56E-07,3.00E+00,8.57E-04,1.90E-07,3.00E+00,8.57E-04,1.90E-07,3.00E+00,9.56E-04,2.09E-07
9.79E+02,4.61E+00,4.18E-01,4.19E-03,5.93E-02,1.00E+00,1.89E-06,7.13E-07,3.00E+00,8.57E-04,1.90E-07,3.00E+00,8.57E-04,1.90E-07,3.00E+00,9.57E-04,2.10E-07
9.80E+02,4.61E+00,4.18E-01,4.19E-03,5.36E-02,1.00E+00,1.71E-06,6.46E-07,3.00E+00,8.57E-04,1.90E-07,3.00E+00,8.57E-04,1.90E-07,3.00E+00,9.58E-04,2.10E-07
9.81E+02,4.61E+00,4.19E-01,4.19E-03,4.80E-02,1.00E+00,5.33E-06,1.86E-06,3.00E+00,8.57E-04,1.90E-07,3.00E+00,8.57E-04,1.90E-07,3.00E+00,9.59E-04,2.10E-07
9.82E+02,4.62E+00,4.19E-01,4.19E-03,4.82E-02,1.00E+00,1.06E-05,6.07E-06,3.00E+00,8.58E-04,1.90E-07,3.00E+00,8.58E-04,1.90E-07,3.00E+00,9.60E-04,2.10E-07
9.83E+02,4.62E+00,4.19E-01,4.19E-03,4.87E-02,1.00E+00,1.46E-05,5.98E-06,3.00E+00,8.58E-04,1.90E-07,3.00E+00,8.58E-04,1.90E-07,3.00E+00,9.62E-04,2.10E-07
9.84E+02,4.63E+00,4.19E-01,4.19E-03,4.94E-02,1.00E+00,1.35E-05,4.22E-06,3.00E+00,8.58E-04,1.90E-07,3.00E+00,8.58E-04,1.90E-07,3.00E+00,9.63E-04,2.10E-07
9.85E+02,4.63E+00,4.19E-01,4.19E-03,5.01E-02,1.00E+00,9.21E-06,3.34E-06,3.00E+00,8.59E-04,1.90E-07,3.00E+00,8.59E-04,1.90E-07,3.00E+00,9.64E-04,2.11E-07
9.86E+02,4.64E+00,4.19E-01,4.19E-03,5.05E-02,1.00E+00,6.60E-06,2.63E-06,3.00E+00,8.59E-04,1.90E-07,3.00E+00,8.59E-04,1.90E-07,3.00E+00,9.65E-04,2.11E-07
9.87E+02,4.64E+00,4.20E-01,4.19E-03,5.07E-02,1.00E+00,6.05E-06,2.61E-06,3.00E+00,8.59E-04,1.90E-07,3.00E+00,8.59E-04,1.90E-07,3.00E+00,9.66E-04,2.11E-07
9.88E+02,4.64E+00,4.20E-01,4.19E-03,5.19E-02,1.00E+00,6.11E-06,2.40E-06,3.00E+00,8.59E-04,1.90E-07,3.00E+00,8.59E-04,1.90E-07,3.00E+00,9.67E-04,2.11E-07
9.89E+02,4.65E+00,4.20E-01,4.19E-03,5.33E-02,1.00E+00,5.29E-06,2.25E-06,3.00E+00,8.60E-04,1.90E-07,3.00E+00,8.60E-04,1.90E-07,3.00E+00,9.68E-04,2.11E-07
9.90E+02,4.65E+00,4.20E-01,4.19E-03,5.36E-02,1.00E+00,5.42E-06,2.17E-06,3.00E+00,8.60E-04,1.90E-07,3.00E+00,8.60E-04,1.90E-07,3.00E+00,9.69E-04,2.12E-07
9.91E+02,4.66E+00,4.20E-01,4.19E-03,5.41E-02,1.00E+00,4.37E-06,1.80E-06,3.00E+00,8.60E-04,1.90E-07,3.00E+00,8.60E-04,1.90E-07,3.00E+00,9.70E-04,2.12E-07
9.92E+02,4.66E+00,4.20E-01,4.19E-03,5.43E-02,1.00E+00,4.47E-06,1.86E-06,3.00E+00,8.60E-04,1.90E-07,3.00E+00,8.60E-04,1.90E-07,3.00E+00,9.71E-04,2.12E-07
9.93E+02,4.66E+00,4.20E-01,4.19E-03,5.51E-02,1.00E+00,4.32E-06,1.60E-06,3.00E+00,8.61E-04,1.90E-07,3.00E+00,8.61E-04,1.90E-07,3.00E+00,9.71E-04,2.12E-07
9.94E+02,4.67E+00,4.21E-01,4.19E-03,5.51E-02,1.00E+00,3.66E-06,1.45E-06,3.00E+00,8.61E-04,1.90E-07,3.00E+00,8.61E-04,1.90E-07,3.00E+00,9.72E-04,2.12E-07
9.95E+02,4.67E+00,4.21E-01,4.19E-03,5.57E-02,1.00E+00,3.60E-06,1.43E-06,3.00E+00,8.61E-04,1.90E-07,3.00E+00,8.61E-04,1.90E-07,3.00E+00,9.73E-04,2.13E-07
9.96E+02,4.68E+00,4.21E-01,4.19E-03,5.71E-02,1.00E+00,3.25E-06,1.27E-06,3.00E+00,8.61E-04,1.90E-07,3.00E+00,8.61E-04,1.90E-07,3.00E+00,9.74E-04,2.13E-07
9.97E+02,4.68E+00,4.21E-01,4.19E-03,5.89E-02,1.00E+00,2.99E-06,1.21E-06,3.00E+00,8.62E-04,1.90E-07,3.00E+00,8.62E-04,1.90E-07,3.00E+00,9.74E-04,2.13E-07
9.98E+02,4.69E+00,4.21E-01,4.19E-03,5.92E-02,1.00E+00,2.58E-06,1.00E-06,3.00E+00,8.62E-04,1.90E-07,3.00E+00,8.62E-04,1.90E-07,3.00E+00,9.75E-04,2.13E-07
9.99E+02,4.69E+00,4.21E-01,4.19E-03,6.00E-02,1.00E+00,2.42E-06,9.54E-07,3.00E+00,8.62E-04,1.90E-07,3.00E+00,8.62E-04,1.90E-07,3.00E+00,9.76E-04,2.13E-07
1.00E+03,4.69E+00,4.21E-01,4.19E-03,5.71E-02,1.00E+00,2.27E-06,8.41E-07,3.00E+00,8.62E-04,1.90E-07,3.00E+00,8.62E-04,1.90E-07,3.00E+00,9.76E-04,2.13E-07
1.00E+03,4.70E+00,4.22E-01,4.19E-03,4.91E-02,1.00E+00,7.04E-06,2.23E-06,3.00E+00,8.63E-04,1.90E-07,3.00E+00,8.63E-04,1.90E-07,3.00E+00,9.77E-04,2.14E-07
1.00E+03,4.70E+00,4.22E-01,4.19E-03,4.99E-02,1.00E+00,1.18E-05,7.06E-06,3.00E+00,8.63E-04,1.90E-07,3.00E+00,8.63E-04,1.90E-07,3.00E+00,9.77E-04,2.14E-07
1.00E+03,4.71E+00,4.22E-01,4.19E-03,5.00E-02,1.00E+00,1.69E-05,6.83E-06,3.00E+00,8.63E-04,1.90E-07,3.00E+00,8.63E-04,1.90E-07,3.00E+00,9.78E-04,2.14E-07
1.00E+03,4.71E+00,4.22E-01,4.19E-03,5.05E-02,1.00E+00,1.58E-05,4.87E-06,3.00E+00,8.63E-04,1.90E-07,3.00E+00,8.63E-04,1.90E-07,3.00E+00,9.78E-04,2.14E-07
1.01E+03,4.72E+00,4.22E-01,4.19E-03,5.02E-02,1.00E+00,1.08E-05,4.01E-06,3.00E+00,8.63E-04,1.90E-07,3.00E+00,8.63E-04,1.90E-07,3.00E+00,9.79E-04,2.14E-07
1.01E+03,4.72E+00,4.22E-01,4.19E-03,5.09E-02,1.00E+00,7.98E-06,3.25E-06,3.00E+00,8.64E-04,1.91E-07,3.00E+00,8.64E-04,1.91E-07,3.00E+00,9.79E-04,2.14E-07
1.01E+03,4.72E+00,4.22E-01,4.19E-03,5.06E-02,1.00E+00,7.57E-06,3.19E-06,3.00E+00,8.64E-04,1.91E-07,3.00E+00,8.64E-04,1.91E-07,3.00E+00,9.79E-04,2.15E-07
1.01E+03,4.73E+00,4.22E-01,4.19E-03,5.20E-02,1.00E+00,6.94E-06,2.74E-06,3.00E+00,8.64E-04,1.91E-07,3.00E+00,8.64E-04,1.91E-07,3.00E+00,9.80E-04,2.15E-07
1.01E+03,4.73E+00,4.22E-01,4.19E-03,5.33E-02,1.00E+00,6.64E-06,2.69E-06,3.00E+00,8.64E-04,1.91E-07,3.00E+00,8.64E-04,1.91E-07,3.00E+00,9.80E-04,2.15E-07
1.01E+03,4.74E+00,4.23E-01,4.19E-03,5.36E-02,1.00E+00,6.71E-06,2.69E-06,3.00E+00,8.64E-04,1.91E-07,3.00E+00,8.64E-04,1.91E-07,3.00E+00,9.80E-04,2.15E-07
1.01E+03,4.74E+00,4.23E-01,4.19E-03,5.39E-02,1.00E+00,5.12E-06,2.09E-06,3.00E+00,8.65E-04,1.91E-07,3.00E+00,8.65E-04,1.91E-07,3.00E+00,9.80E-04,2.15E-07
1.01E+03,4.74E+00,4.23E-01,4.19E-03,5.43E-02,1.00E+00,5.29E-06,2.18E-06,3.00E+00,8.65E-04,1.91E-07,3.00E+00,8.65E-04,1.91E-07,3.00E+00,9.81E-04,2.15E-07
1.01E+03,4.75E+00,4.23E-01,4.19E-03,5.46E-02,1.00E+00,5.11E-06,1.82E-06,3.00E+00,8.65E-04,1.91E-07,3.00E+00,8.65E-04,1.91E-07,3.00E+00,9.81E-04,2.15E-07
1.01E+03,4.75E+00,4.23E-01,4.19E-03,5.49E-02,1.00E+00,4.39E-06,1.64E-06,3.00E+00,8.65E-04,1.91E-07,3.00E+00,8.65E-04,1.91E-07,3.00E+00,9.81E-04,2.16E-07
1.02E+03,4.76E+00,4.23E-01,4.19E-03,5.54E-02,1.00E+00,4.30E-06,1.62E-06,3.00E+00,8.65E-04,1.91E-07,3.00E+00,8.65E-04,1.91E-07,3.00E+00,9.81E-04,2.16E-07
1.02E+03,4.76E+00,4.23E-01,4.19E-03,5.71E-02,1.00E+00,3.36E-06,1.38E-06,3.00E+00,8.65E-04,1.91E-07,3.00E+00,8.65E-04,1.91E-07,3.00E+00,9.81E-04,2.16E-07
1.02E+03,4.77E+00,4.23E-01,4.19E-03,5.93E-02,1.00E+00,2.99E-06,1.16E-06,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.81E-04,2.16E-07
1.02E+03,4.77E+00,4.23E-01,4.19E-03,5.92E-02,1.00E+00,2.46E-06,9.29E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.81E-04,2.16E-07
1.02E+03,4.77E+00,4.23E-01,4.19E-03,5.95E-02,1.00E+00,2.65E-06,9.97E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.81E-04,2.16E-07
1.02E+03,4.78E+00,4.23E-01,4.19E-03,5.36E-02,1.00E+00,2.29E-06,8.55E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.80E-04,2.16E-07
1.02E+03,4.78E+00,4.24E-01,4.19E-03,4.77E-02,1.00E+00,7.39E-06,2.33E-06,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.80E-04,2.16E-07
1.02E+03,4.79E+00,4.24E-01,4.19E-03,4.82E-02,1.00E+00,1.23E-05,7.37E-06,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.80E-04,2.17E-07
1.02E+03,4.79E+00,4.24E-01,4.19E-03,4.87E-02,1.00E+00,1.74E-05,7.02E-06,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.80E-04,2.17E-07
1.02E+03,4.79E+00,4.24E-01,4.19E-03,4.94E-02,1.00E+00,1.58E-05,5.04E-06,3.00E+00,8.66E-04,1.91E-07,3.00E+00,8.66E-04,1.91E-07,3.00E+00,9.79E-04,2.17E-07
1.03E+03,4.80E+00,4.24E-01,4.19E-03,5.01E-02,1.00E+00,1.10E-05,4.04E-06,3.00E+00,8.67E-04,1.91E-07,3.00E+00,8.67E-04,1.91E-07,3.00E+00,9.79E-04,2.17E-07
1.03E+03,4.80E+00,4.24E-01,4.19E-03,5.04E-02,1.00E+00,8.01E-06,3.14E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.79E-04,2.17E-07
1.03E+03,4.81E+00,4.24E-01,4.19E-03,5.06E-02,1.00E+00,7.33E-06,3.11E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.78E-04,2.17E-07
1.03E+03,4.81E+00,4.24E-01,4.19E-03,5.21E-02,1.00E+00,7.17E-06,2.74E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.78E-04,2.17E-07
1.03E+03,4.82E+00,4.25E-01,4.19E-03,5.34E-02,1.00E+00,6.39E-06,2.58E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.78E-04,2.17E-07
1.03E+03,4.82E+00,4.25E-01,4.19E-03,5.36E-02,1.00E+00,6.38E-06,2.52E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.77E-04,2.17E-07
1.03E+03,4.82E+00,4.25E-01,4.19E-03,5.40E-02,1.00E+00,5.07E-06,2.00E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.77E-04,2.17E-07
1.03E+03,4.83E+00,4.26E-01,4.19E-03,5.42E-02,1.00E+00,5.14E-06,2.01E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.76E-04,2.17E-07
1.03E+03,4.83E+00,4.26E-01,4.19E-03,5.50E-02,1.00E+00,5.33E-06,1.91E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.76E-04,2.17E-07
1.03E+03,4.84E+00,4.26E-01,4.19E-03,5.51E-02,1.00E+00,4.25E-06,1.64E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.75E-04,2.17E-07
1.04E+03,4.84E+00,4.26E-01,4.19E-03,5.52E-02,1.00E+00,3.99E-06,1.47E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.75E-04,2.18E-07
1.04E+03,4.84E+00,4.27E-01,4.19E-03,5.71E-02,1.00E+00,3.23E-06,1.23E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.74E-04,2.18E-07
1.04E+03,4.85E+00,4.27E-01,4.19E-03,5.88E-02,1.00E+00,3.25E-06,1.22E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.73E-04,2.18E-07
1.04E+03,4.85E+00,4.27E-01,4.19E-03,5.91E-02,1.00E+00,2.58E-06,9.96E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.73E-04,2.18E-07
1.04E+03,4.86E+00,4.27E-01,4.19E-03,5.95E-02,1.00E+00,2.62E-06,9.64E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.72E-04,2.18E-07
1.04E+03,4.86E+00,4.28E-01,4.19E-03,5.36E-02,1.00E+00,2.42E-06,8.87E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.71E-04,2.18E-07
1.04E+03,4.87E+00,4.28E-01,4.19E-03,4.79E-02,1.00E+00,7.39E-06,2.28E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.71E-04,2.18E-07
1.04E+03,4.87E+00,4.28E-01,4.19E-03,4.82E-02,1.00E+00,1.25E-05,7.15E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.70E-04,2.18E-07
1.04E+03,4.87E+00,4.28E-01,4.19E-03,4.88E-02,1.00E+00,1.68E-05,6.92E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.69E-04,2.18E-07
1.04E+03,4.88E+00,4.29E-01,4.19E-03,4.94E-02,1.00E+00,1.55E-05,5.32E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.68E-04,2.18E-07
1.05E+03,4.88E+00,4.29E-01,4.19E-03,5.02E-02,1.00E+00,1.09E-05,4.06E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.68E-04,2.18E-07
1.05E+03,4.89E+00,4.29E-01,4.19E-03,5.04E-02,1.00E+00,8.90E-06,3.51E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.67E-04,2.18E-07
1.05E+03,4.89E+00,4.29E-01,4.19E-03,5.07E-02,1.00E+00,7.92E-06,3.36E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.66E-04,2.18E-07
1.05E+03,4.90E+00,4.29E-01,4.19E-03,5.19E-02,1.00E+00,7.12E-06,2.98E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.65E-04,2.18E-07
1.05E+03,4.90E+00,4.30E-01,4.19E-03,5.33E-02,1.00E+00,6.91E-06,2.94E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.64E-04,2.18E-07
1.05E+03,4.90E+00,4.30E-01,4.19E-03,5.65E-02,1.00E+00,6.72E-06,2.74E-06,3.00E+00,8.67E-04,1.92E-07,3.00E+00,8.67E-04,1.92E-07,3.00E+00,9.64E-04,2.17E-07
1.05E+03,4.91E+00,4.30E-01,4.19E-03,5.38E-02,1.00E+00,5.44E-06,2.15E-06,3.00E+00,8.66E-04,1.92E-07,3.00E+00,8.66E-04,1.92E-07,3.00E+00,9.63E-04,2.17E-07
1.05E+03,4.91E+00,4.30E-01,4.19E-03,5.43E-02,1.00E+00,5.43E-06,2.24E-06,3.00E+00,8.66E-04,1.92E-07,3.00E+00,8.66E-04,1.92E-07,3.00E+00,9.62E-04,2.17E-07
1.05E+03,4.92E+00,4.31E-01,4.19E-03,5.47E-02,1.00E+00,5.50E-06,2.12E-06,3.00E+00,8.66E-04,1.92E-07,3.00E+00,8.66E-04,1.92E-07,3.00E+00,9.61E-04,2.17E-07
1.05E+03,4.92E+00,4.31E-01,4.19E-03,5.49E-02,1.00E+00,4.89E-06,1.93E-06,3.00E+00,8.66E-04,1.93E-07,3.00E+00,8.66E-04,1.93E-07,3.00E+00,9.60E-04,2.17E-07
1.06E+03,4.92E+00,4.31E-01,4.19E-03,5.52E-02,1.00E+00,4.59E-06,1.74E-06,3.00E+00,8.66E-04,1.93E-07,3.00E+00,8.66E-04,1.93E-07,3.00E+00,9.59E-04,2.17E-07
1.06E+03,4.93E+00,4.31E-01,4.19E-03,5.71E-02,1.00E+00,3.97E-06,1.52E-06,3.00E+00,8.66E-04,1.93E-07,3.00E+00,8.66E-04,1.93E-07,3.00E+00,9.59E-04,2.17E-07
1.06E+03,4.93E+00,4.31E-01,4.19E-03,5.88E-02,1.00E+00,3.92E-06,1.49E-06,3.00E+00,8.66E-04,1.93E-07,3.00E+00,8.66E-04,1.93E-07,3.00E+00,9.58E-04,2.17E-07
1.06E+03,4.94E+00,4.32E-01,4.19E-03,5.93E-02,1.00E+00,3.39E-06,1.28E-06,3.00E+00,8.66E-04,1.93E-07,3.00E+00,8.66E-04,1.93E-07,3.00E+00,9.57E-04,2.17E-07
1.06E+03,4.94E+00,4.32E-01,4.19E-03,5.95E-02,1.00E+00,2.93E-06,1.14E-06,3.00E+00,8.65E-04,1.93E-07,3.00E+00,8.65E-04,1.93E-07,3.00E+00,9.56E-04,2.17E-07
1.06E+03,4.95E+00,4.32E-01,4.19E-03,5.36E-02,1.00E+00,2.88E-06,1.02E-06,3.00E+00,8.65E-04,1.93E-07,3.00E+00,8.65E-04,1.93E-07,3.00E+00,9.55E-04,2.17E-07
1.06E+03,4.95E+00,4.32E-01,4.19E-03,4.77E-02,1.00E+00,8.57E-06,2.27E-06,3.00E+00,8.65E-04,1.93E-07,3.00E+00,8.65E-04,1.93E-07,3.00E+00,9.54E-04,2.17E-07
1.06E+03,4.95E+00,4.32E-01,4.19E-03,4.82E-02,1.00E+00,1.23E-05,6.92E-06,3.00E+00,8.65E-04,1.93E-07,3.00E+00,8.65E-04,1.93E-07,3.00E+00,9.53E-04,2.16E-07
1.06E+03,4.96E+00,4.33E-01,4.19E-03,4.86E-02,1.00E+00,1.62E-05,6.55E-06,3.00E+00,8.65E-04,1.93E-07,3.00E+00,8.65E-04,1.93E-07,3.00E+00,9.53E-04,2.16E-07
1.06E+03,4.96E+00,4.33E-01,4.19E-03,4.93E-02,1.00E+00,1.50E-05,5.02E-06,3.00E+00,8.65E-04,1.93E-07,3.00E+00,8.65E-04,1.93E-07,3.00E+00,9.52E-04,2.16E-07
1.07E+03,4.97E+00,4.33E-01,4.19E-03,5.01E-02,1.00E+00,1.10E-05,4.08E-06,3.00E+00,8.64E-04,1.93E-07,3.00E+00,8.64E-04,1.93E-07,3.00E+00,9.51E-04,2.16E-07
1.07E+03,4.97E+00,4.33E-01,4.19E-03,5.04E-02,1.00E+00,8.52E-06,3.35E-06,3.00E+00,8.64E-04,1.93E-07,3.00E+00,8.64E-04,1.93E-07,3.00E+00,9.50E-04,2.16E-07
1.07E+03,4.97E+00,4.33E-01,4.19E-03,5.06E-02,1.00E+00,7.38E-06,3.10E-06,3.00E+00,8.64E-04,1.93E-07,3.00E+00,8.64E-04,1.93E-07,3.00E+00,9.49E-04,2.16E-07
1.07E+03,4.98E+00,4.34E-01,4.19E-03,5.20E-02,1.00E+00,7.03E-06,2.80E-06,3.00E+00,8.64E-04,1.93E-07,3.00E+00,8.64E-04,1.93E-07,3.00E+00,9.48E-04,2.16E-07
1.07E+03,4.98E+00,4.34E-01,4.19E-03,5.33E-02,1.00E+00,6.33E-06,2.66E-06,3.00E+00,8.63E-04,1.93E-07,3.00E+00,8.63E-04,1.93E-07,3.00E+00,9.47E-04,2.16E-07
1.07E+03,4.99E+00,4.34E-01,4.19E-03,5.36E-02,1.00E+00,6.57E-06,2.63E-06,3.00E+00,8.63E-04,1.93E-07,3.00E+00,8.63E-04,1.93E-07,3.00E+00,9.47E-04,2.15E-07
1.07E+03,4.99E+00,4.34E-01,4.19E-03,5.39E-02,1.00E+00,5.39E-06,2.26E-06,3.00E+00,8.63E-04,1.93E-07,3.00E+00,8.63E-04,1.93E-07,3.00E+00,9.46E-04,2.15E-07
1.07E+03,5.00E+00,4.34E-01,4.19E-03,5.43E-02,1.00E+00,5.71E-06,2.37E-06,3.00E+00,8.63E-04,1.93E-07,3.00E+00,8.63E-04,1.93E-07,3.00E+00,9.45E-04,2.15E-07
1.07E+03,5.00E+00,4.34E-01,4.19E-03,3.86E-01,1.00E+00,5.43E-06,2.10E-06,3.00E+00,8.62E-04,1.93E-07,3.00E+00,8.62E-04,1.93E-07,3.00E+00,9.44E-04,2.15E-07
1.07E+03,5.00E+00,4.35E-01,4.19E-03,5.50E-02,1.00E+00,4.52E-06,1.78E-06,3.00E+00,8.62E-04,1.93E-07,3.00E+00,8.62E-04,1.93E-07,3.00E+00,9.43E-04,2.15E-07
1.08E+03,5.01E+00,4.35E-01,4.19E-03,5.54E-02,1.00E+00,4.37E-06,1.78E-06,3.00E+00,8.62E-04,1.93E-07,3.00E+00,8.62E-04,1.93E-07,3.00E+00,9.42E-04,2.15E-07
1.08E+03,5.01E+00,4.35E-01,4.19E-03,5.71E-02,1.00E+00,3.95E-06,1.58E-06,3.00E+00,8.62E-04,1.93E-07,3.00E+00,8.62E-04,1.93E-07,3.00E+00,9.42E-04,2.14E-07
1.08E+03,5.02E+00,4.35E-01,4.19E-03,5.89E-02,1.00E+00,4.04E-06,1.47E-06,3.00E+00,8.61E-04,1.93E-07,3.00E+00,8.61E-04,1.93E-07,3.00E+00,9.41E-04,2.14E-07
1.08E+03,5.02E+00,4.35E-01,4.19E-03,5.92E-02,1.00E+00,3.18E-06,1.30E-06,3.00E+00,8.61E-04,1.93E-07,3.00E+00,8.61E-04,1.93E-07,3.00E+00,9.40E-04,2.14E-07
1.08E+03,5.03E+00,4.36E-01,4.19E-03,5.98E-02,1.00E+00,2.91E-06,1.11E-06,3.00E+00,8.61E-04,1.93E-07,3.00E+00,8.61E-04,1.93E-07,3.00E+00,9.39E-04,2.14E-07
1.08E+03,5.03E+00,4.36E-01,4.19E-03,5.35E-02,1.00E+00,2.58E-06,9.40E-07,3.00E+00,8.61E-04,1.93E-07,3.00E+00,8.61E-04,1.93E-07,3.00E+00,9.39E-04,2.14E-07
1.08E+03,5.03E+00,4.36E-01,4.19E-03,4.75E-02,1.00E+00,7.87E-06,2.17E-06,3.00E+00,8.60E-04,1.92E-07,3.00E+00,8.60E-04,1.92E-07,3.00E+00,9.38E-04,2.13E-07
1.08E+03,5.04E+00,4.36E-01,4.19E-03,4.82E-02,1.00E+00,1.22E-05,6.60E-06,3.00E+00,8.60E-04,1.92E-07,3.00E+00,8.60E-04,1.92E-07,3.00E+00,9.37E-04,2.13E-07
1.08E+03,5.04E+00,4.37E-01,4.19E-03,4.87E-02,1.00E+00,1.54E-05,6.52E-06,3.00E+00,8.60E-04,1.92E-07,3.00E+00,8.60E-04,1.92E-07,3.00E+00,9.36E-04,2.13E-07
1.08E+03,5.05E+00,4.37E-01,4.19E-03,4.95E-02,1.00E+00,1.45E-05,4.83E-06,3.00E+00,8.59E-04,1.92E-07,3.00E+00,8.59E-04,1.92E-07,3.00E+00,9.36E-04,2.13E-07
1.09E+03,5.05E+00,4.37E-01,4.19E-03,5.02E-02,1.00E+00,1.11E-05,4.12E-06,3.00E+00,8.59E-04,1.92E-07,3.00E+00,8.59E-04,1.92E-07,3.00E+00,9.35E-04,2.13E-07
1.09E+03,5.05E+00,4.37E-01,4.19E-03,5.04E-02,1.00E+00,8.85E-06,3.55E-06,3.00E+00,8.59E-04,1.92E-07,3.00E+00,8.59E-04,1.92E-07,3.00E+00,9.34E-04,2.13E-07
1.09E+03,5.06E+00,4.37E-01,4.19E-03,5.07E-02,1.00E+00,7.79E-06,3.23E-06,3.00E+00,8.58E-04,1.92E-07,3.00E+00,8.58E-04,1.92E-07,3.00E+00,9.33E-04,2.12E-07
1.09E+03,5.06E+00,4.38E-01,4.19E-03,5.19E-02,1.00E+00,6.49E-06,2.73E-06,3.00E+00,8.58E-04,1.92E-07,3.00E+00,8.58E-04,1.92E-07,3.00E+00,9.33E-04,2.12E-07
1.09E+03,5.07E+00,4.38E-01,4.19E-03,5.35E-02,1.00E+00,6.07E-06,2.56E-06,3.00E+00,8.58E-04,1.92E-07,3.00E+00,8.58E-04,1.92E-07,3.00E+00,9.32E-04,2.12E-07
1.09E+03,5.07E+00,4.38E-01,4.19E-03,5.36E-02,1.00E+00,6.53E-06,2.62E-06,3.00E+00,8.57E-04,1.92E-07,3.00E+00,8.57E-04,1.92E-07,3.00E+00,9.31E-04,2.12E-07
1.09E+03,5.08E+00,4.38E-01,4.19E-03,5.38E-02,1.00E+00,5.18E-06,2.12E-06,3.00E+00,8.57E-04,1.92E-07,3.00E+00,8.57E-04,1.92E-07,3.00E+00,9.31E-04,2.11E-07
1.09E+03,5.08E+00,4.39E-01,4.19E-03,5.43E-02,1.00E+00,5.23E-06,2.28E-06,3.00E+00,8.57E-04,1.92E-07,3.00E+00,8.57E-04,1.92E-07,3.00E+00,9.30E-04,2.11E-07
1.09E+03,5.08E+00,4.39E-01,4.19E-03,5.46E-02,1.00E+00,5.14E-06,2.08E-06,3.00E+00,8.56E-04,1.92E-07,3.00E+00,8.56E-04,1.92E-07,3.00E+00,9.29E-04,2.11E-07
1.09E+03,5.09E+00,4.39E-01,4.19E-03,5.49E-02,1.00E+00,4.62E-06,1.93E-06,3.00E+00,8.56E-04,1.92E-07,3.00E+00,8.56E-04,1.92E-07,3.00E+00,9.29E-04,2.11E-07
1.10E+03,5.09E+00,4.39E-01,4.19E-03,5.54E-02,1.00E+00,4.24E-06,1.60E-06,3.00E+00,8.56E-04,1.92E-07,3.00E+00,8.56E-04,1.92E-07,3.00E+00,9.28E-04,2.11E-07
1.10E+03,5.10E+00,4.39E-01,4.19E-03,5.71E-02,1.00E+00,3.97E-06,1.51E-06,3.00E+00,8.55E-04,1.92E-07,3.00E+00,8.55E-04,1.92E-07,3.00E+00,9.28E-04,2.10E-07
1.10E+03,5.10E+00,4.40E-01,4.19E-03,5.90E-02,1.00E+00,3.72E-06,1.49E-06,3.00E+00,8.55E-04,1.92E-07,3.00E+00,8.55E-04,1.92E-07,3.00E+00,9.27E-04,2.10E-07
1.10E+03,5.10E+00,4.40E-01,4.19E-03,5.91E-02,1.00E+00,3.10E-06,1.15E-06,3.00E+00,8.55E-04,1.92E-07,3.00E+00,8.55E-04,1.92E-07,3.00E+00,9.27E-04,2.10E-07
1.10E+03,5.11E+00,4.40E-01,4.19E-03,5.95E-02,1.00E+00,2.80E-06,1.06E-06,3.00E+00,8.54E-04,1.92E-07,3.00E+00,8.54E-04,1.92E-07,3.00E+00,9.26E-04,2.10E-07
1.10E+03,5.11E+00,4.40E-01,4.19E-03,5.66E-02,1.00E+00,2.52E-06,9.34E-07,3.00E+00,8.54E-04,1.92E-07,3.00E+00,8.54E-04,1.92E-07,3.00E+00,9.25E-04,2.10E-07
1.10E+03,5.12E+00,4.41E-01,4.19E-03,4.74E-02,1.00E+00,7.71E-06,2.07E-06,3.00E+00,8.54E-04,1.92E-07,3.00E+00,8.54E-04,1.92E-07,3.00E+00,9.25E-04,2.09E-07
1.10E+03,5.12E+00,4.41E-01,4.19E-03,4.82E-02,1.00E+00,1.20E-05,6.68E-06,3.00E+00,8.53E-04,1.92E-07,3.00E+00,8.53E-04,1.92E-07,3.00E+00,9.24E-04,2.09E-07
1.10E+03,5.13E+00,4.41E-01,4.19E-03,4.86E-02,1.00E+00,1.60E-05,6.76E-06,3.00E+00,8.53E-04,1.92E-07,3.00E+00,8.53E-04,1.92E-07,3.00E+00,9.24E-04,2.09E-07
1.10E+03,5.13E+00,4.41E-01,4.19E-03,4.93E-02,1.00E+00,1.49E-05,4.78E-06,3.00E+00,8.53E-04,1.91E-07,3.00E+00,8.53E-04,1.91E-07,3.00E+00,9.23E-04,2.09E-07
1.11E+03,5.13E+00,4.42E-01,4.19E-03,5.01E-02,1.00E+00,1.13E-05,4.00E-06,3.00E+00,8.52E-04,1.91E-07,3.00E+00,8.52E-04,1.91E-07,3.00E+00,9.23E-04,2.09E-07
1.11E+03,5.14E+00,4.42E-01,4.19E-03,5.04E-02,1.00E+00,8.61E-06,3.27E-06,3.00E+00,8.52E-04,1.91E-07,3.00E+00,8.52E-04,1.91E-07,3.00E+00,9.22E-04,2.08E-07
1.11E+03,5.14E+00,4.42E-01,4.19E-03,5.06E-02,1.00E+00,7.00E-06,2.97E-06,3.00E+00,8.51E-04,1.91E-07,3.00E+00,8.51E-04,1.91E-07,3.00E+00,9.22E-04,2.08E-07
1.11E+03,5.15E+00,4.42E-01,4.19E-03,5.21E-02,1.00E+00,6.02E-06,2.45E-06,3.00E+00,8.51E-04,1.91E-07,3.00E+00,8.51E-04,1.91E-07,3.00E+00,9.21E-04,2.08E-07
1.11E+03,5.15E+00,4.43E-01,4.19E-03,5.32E-02,1.00E+00,5.03E-06,2.12E-06,3.00E+00,8.51E-04,1.91E-07,3.00E+00,8.51E-04,1.91E-07,3.00E+00,9.21E-04,2.08E-07
1.11E+03,5.16E+00,4.43E-01,4.19E-03,5.36E-02,1.00E+00,5.48E-06,2.19E-06,3.00E+00,8.50E-04,1.91E-07,3.00E+00,8.50E-04,1.91E-07,3.00E+00,9.21E-04,2.07E-07
1.11E+03,5.16E+00,4.43E-01,4.19E-03,5.41E-02,1.00E+00,4.49E-06,1.79E-06,3.00E+00,8.50E-04,1.91E-07,3.00E+00,8.50E-04,1.91E-07,3.00E+00,9.20E-04,2.07E-07
1.11E+03,5.16E+00,4.44E-01,4.19E-03,5.43E-02,1.00E+00,4.13E-06,1.78E-06,3.00E+00,8.50E-04,1.91E-07,3.00E+00,8.50E-04,1.91E-07,3.00E+00,9.20E-04,2.07E-07
1.11E+03,5.17E+00,4.44E-01,4.19E-03,5.47E-02,1.00E+00,4.30E-06,1.67E-06,3.00E+00,8.49E-04,1.91E-07,3.00E+00,8.49E-04,1.91E-07,3.00E+00,9.19E-04,2.07E-07
1.11E+03,5.17E+00,4.44E-01,4.19E-03,5.49E-02,1.00E+00,3.69E-06,1.49E-06,3.00E+00,8.49E-04,1.91E-07,3.00E+00,8.49E-04,1.91E-07,3.00E+00,9.19E-04,2.07E-07
1.12E+03,5.18E+00,4.44E-01,4.19E-03,5.53E-02,1.00E+00,3.31E-06,1.29E-06,3.00E+00,8.49E-04,1.91E-07,3.00E+00,8.49E-04,1.91E-07,3.00E+00,9.19E-04,2.06E-07
1.12E+03,5.18E+00,4.45E-01,4.19E-03,5.69E-02,1.00E+00,2.84E-06,1.10E-06,3.00E+00,8.48E-04,1.91E-07,3.00E+00,8.48E-04,1.91E-07,3.00E+00,9.18E-04,2.06E-07
1.12E+03,5.18E+00,4.45E-01,4.19E-03,5.88E-02,1.00E+00,2.99E-06,1.13E-06,3.00E+00,8.48E-04,1.91E-07,3.00E+00,8.48E-04,1.91E-07,3.00E+00,9.18E-04,2.06E-07
1.12E+03,5.19E+00,4.45E-01,4.19E-03,5.92E-02,1.00E+00,2.42E-06,9.63E-07,3.00E+00,8.48E-04,1.91E-07,3.00E+00,8.48E-04,1.91E-07,3.00E+00,9.17E-04,2.06E-07
1.12E+03,5.19E+00,4.46E-01,4.19E-03,5.95E-02,1.00E+00,2.22E-06,8.04E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,9.17E-04,2.06E-07
1.12E+03,5.20E+00,4.46E-01,4.19E-03,5.35E-02,1.00E+00,2.19E-06,8.03E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,9.17E-04,2.05E-07
1.12E+03,5.20E+00,4.46E-01,4.19E-03,4.75E-02,1.00E+00,6.29E-06,1.97E-06,3.00E+00,8.47E-04,1.90E-07,3.00E+00,8.47E-04,1.90E-07,3.00E+00,9.16E-04,2.05E-07
1.12E+03,5.21E+00,4.46E-01,4.19E-03,4.81E-02,1.00E+00,1.21E-05,6.65E-06,3.00E+00,8.46E-04,1.90E-07,3.00E+00,8.46E-04,1.90E-07,3.00E+00,9.16E-04,2.05E-07
1.12E+03,5.21E+00,4.47E-01,4.19E-03,4.87E-02,1.00E+00,1.61E-05,6.61E-06,3.00E+00,8.46E-04,1.90E-07,3.00E+00,8.46E-04,1.90E-07,3.00E+00,9.16E-04,2.05E-07
1.12E+03,5.21E+00,4.47E-01,4.19E-03,4.94E-02,1.00E+00,1.45E-05,4.64E-06,3.00E+00,8.46E-04,1.90E-07,3.00E+00,8.46E-04,1.90E-07,3.00E+00,9.15E-04,2.05E-07
1.13E+03,5.22E+00,4.47E-01,4.19E-03,4.99E-02,1.00E+00,1.01E-05,3.70E-06,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,9.15E-04,2.04E-07
1.13E+03,5.22E+00,4.48E-01,4.19E-03,5.04E-02,1.00E+00,7.77E-06,2.79E-06,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,9.15E-04,2.04E-07
1.13E+03,5.23E+00,4.48E-01,4.19E-03,5.06E-02,1.00E+00,5.90E-06,2.40E-06,3.00E+00,8.45E-04,1.90E-07,3.00E+00,8.45E-04,1.90E-07,3.00E+00,9.14E-04,2.04E-07
1.13E+03,5.23E+00,4.48E-01,4.19E-03,5.21E-02,1.00E+00,5.62E-06,2.23E-06,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,9.14E-04,2.04E-07
1.13E+03,5.23E+00,4.49E-01,4.19E-03,5.31E-02,1.00E+00,4.89E-06,2.10E-06,3.00E+00,8.44E-04,1.90E-07,3.00E+00,8.44E-04,1.90E-07,3.00E+00,9.14E-04,2.04E-07
1.13E+03,5.24E+00,4.49E-01,4.19E-03,5.36E-02,1.00E+00,5.32E-06,2.13E-06,3.00E+00,8.44E-04,1.89E-07,3.00E+00,8.44E-04,1.89E-07,3.00E+00,9.14E-04,2.04E-07
1.13E+03,5.24E+00,4.49E-01,4.19E-03,5.40E-02,1.00E+00,4.13E-06,1.76E-06,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,9.13E-04,2.03E-07
1.13E+03,5.25E+00,4.50E-01,4.19E-03,5.43E-02,1.00E+00,4.12E-06,1.94E-06,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,9.13E-04,2.03E-07
1.13E+03,5.25E+00,4.50E-01,4.19E-03,5.47E-02,1.00E+00,3.89E-06,1.62E-06,3.00E+00,8.43E-04,1.89E-07,3.00E+00,8.43E-04,1.89E-07,3.00E+00,9.13E-04,2.03E-07
1.13E+03,5.26E+00,4.50E-01,4.19E-03,5.48E-02,1.00E+00,3.41E-06,1.42E-06,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,9.13E-04,2.03E-07
1.14E+03,5.26E+00,4.51E-01,4.19E-03,5.52E-02,1.00E+00,3.09E-06,1.20E-06,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,9.12E-04,2.03E-07
1.14E+03,5.26E+00,4.51E-01,4.19E-03,5.71E-02,1.00E+00,2.94E-06,1.10E-06,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,9.12E-04,2.03E-07
1.14E+03,5.27E+00,4.51E-01,4.19E-03,5.88E-02,1.00E+00,2.73E-06,1.08E-06,3.00E+00,8.42E-04,1.89E-07,3.00E+00,8.42E-04,1.89E-07,3.00E+00,9.12E-04,2.02E-07
1.14E+03,5.27E+00,4.52E-01,4.19E-03,5.91E-02,1.00E+00,2.21E-06,8.53E-07,3.00E+00,8.41E-04,1.89E-07,3.00E+00,8.41E-04,1.89E-07,3.00E+00,9.12E-04,2.02E-07
1.14E+03,5.28E+00,4.52E-01,4.19E-03,5.95E-02,1.00E+00,1.96E-06,7.27E-07,3.00E+00,8.41E-04,1.89E-07,3.00E+00,8.41E-04,1.89E-07,3.00E+00,9.11E-04,2.02E-07
1.14E+03,5.28E+00,4.52E-01,4.19E-03,5.36E-02,1.00E+00,1.91E-06,6.89E-07,3.00E+00,8.41E-04,1.89E-07,3.00E+00,8.41E-04,1.89E-07,3.00E+00,9.11E-04,2.02E-07
1.14E+03,5.29E+00,4.53E-01,4.19E-03,4.76E-02,1.00E+00,5.61E-06,1.90E-06,3.00E+00,8.40E-04,1.89E-07,3.00E+00,8.40E-04,1.89E-07,3.00E+00,9.11E-04,2.02E-07
1.14E+03,5.29E+00,4.53E-01,4.19E-03,4.82E-02,1.00E+00,1.17E-05,6.67E-06,3.00E+00,8.40E-04,1.88E-07,3.00E+00,8.40E-04,1.88E-07,3.00E+00,9.11E-04,2.02E-07
1.14E+03,5.29E+00,4.53E-01,4.19E-03,4.87E-02,1.00E+00,1.63E-05,6.56E-06,3.00E+00,8.40E-04,1.88E-07,3.00E+00,8.40E-04,1.88E-07,3.00E+00,9.11E-04,2.01E-07
1.14E+03,5.30E+00,4.54E-01,4.19E-03,4.99E-02,1.00E+00,1.50E-05,4.64E-06,3.00E+00,8.40E-04,1.88E-07,3.00E+00,8.40E-04,1.88E-07,3.00E+00,9.10E-04,2.01E-07
1.15E+03,5.30E+00,4.54E-01,4.19E-03,5.01E-02,1.00E+00,1.03E-05,3.65E-06,3.00E+00,8.39E-04,1.88E-07,3.00E+00,8.39E-04,1.88E-07,3.00E+00,9.10E-04,2.01E-07
1.15E+03,5.31E+00,4.54E-01,4.19E-03,5.04E-02,1.00E+00,7.51E-06,2.68E-06,3.00E+00,8.39E-04,1.88E-07,3.00E+00,8.39E-04,1.88E-07,3.00E+00,9.10E-04,2.01E-07
1.15E+03,5.31E+00,4.55E-01,4.19E-03,5.05E-02,1.00E+00,6.06E-06,2.59E-06,3.00E+00,8.39E-04,1.88E-07,3.00E+00,8.39E-04,1.88E-07,3.00E+00,9.10E-04,2.01E-07
1.15E+03,5.31E+00,4.55E-01,4.19E-03,5.19E-02,1.00E+00,5.08E-06,2.02E-06,3.00E+00,8.39E-04,1.88E-07,3.00E+00,8.39E-04,1.88E-07,3.00E+00,9.10E-04,2.01E-07
1.15E+03,5.32E+00,4.56E-01,4.19E-03,5.33E-02,1.00E+00,4.46E-06,1.81E-06,3.00E+00,8.38E-04,1.88E-07,3.00E+00,8.38E-04,1.88E-07,3.00E+00,9.09E-04,2.01E-07
1.15E+03,5.32E+00,4.56E-01,4.19E-03,5.66E-02,1.00E+00,4.67E-06,1.86E-06,3.00E+00,8.38E-04,1.88E-07,3.00E+00,8.38E-04,1.88E-07,3.00E+00,9.09E-04,2.01E-07
1.15E+03,5.33E+00,4.56E-01,4.19E-03,5.40E-02,1.00E+00,3.66E-06,1.52E-06,3.00E+00,8.38E-04,1.88E-07,3.00E+00,8.38E-04,1.88E-07,3.00E+00,9.09E-04,2.00E-07
1.15E+03,5.33E+00,4.57E-01,4.19E-03,5.42E-02,1.00E+00,3.34E-06,1.49E-06,3.00E+00,8.38E-04,1.88E-07,3.00E+00,8.38E-04,1.88E-07,3.00E+00,9.09E-04,2.00E-07
1.15E+03,5.34E+00,4.57E-01,4.19E-03,5.45E-02,1.00E+00,3.46E-06,1.35E-06,3.00E+00,8.37E-04,1.87E-07,3.00E+00,8.37E-04,1.87E-07,3.00E+00,9.09E-04,2.00E-07
1.15E+03,5.34E+00,4.57E-01,4.19E-03,5.49E-02,1.00E+00,2.85E-06,1.15E-06,3.00E+00,8.37E-04,1.87E-07,3.00E+00,8.37E-04,1.87E-07,3.00E+00,9.08E-04,2.00E-07
1.16E+03,5.34E+00,4.58E-01,4.19E-03,5.54E-02,1.00E+00,2.63E-06,1.07E-06,3.00E+00,8.37E-04,1.87E-07,3.00E+00,8.37E-04,1.87E-07,3.00E+00,9.08E-04,2.00E-07
1.16E+03,5.35E+00,4.58E-01,4.19E-03,5.71E-02,1.00E+00,2.18E-06,8.79E-07,3.00E+00,8.37E-04,1.87E-07,3.00E+00,8.37E-04,1.87E-07,3.00E+00,9.08E-04,2.00E-07
1.16E+03,5.35E+00,4.58E-01,4.19E-03,5.89E-02,1.00E+00,2.04E-06,7.43E-07,3.00E+00,8.37E-04,1.87E-07,3.00E+00,8.37E-04,1.87E-07,3.00E+00,9.08E-04,2.00E-07
1.16E+03,5.36E+00,4.59E-01,4.19E-03,5.92E-02,1.00E+00,1.80E-06,6.33E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,9.08E-04,2.00E-07
1.16E+03,5.36E+00,4.59E-01,4.19E-03,5.94E-02,1.00E+00,1.79E-06,6.65E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,9.08E-04,2.00E-07
1.16E+03,5.36E+00,4.60E-01,4.19E-03,5.36E-02,1.00E+00,1.45E-06,5.49E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,9.07E-04,2.00E-07
1.16E+03,5.37E+00,4.60E-01,4.19E-03,4.76E-02,1.00E+00,4.78E-06,1.81E-06,3.00E+00,8.36E-04,1.87E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,9.07E-04,1.99E-07
1.16E+03,5.37E+00,4.60E-01,4.19E-03,4.82E-02,1.00E+00,1.12E-05,6.31E-06,3.00E+00,8.36E-04,1.87E-07,3.00E+00,8.36E-04,1.87E-07,3.00E+00,9.07E-04,1.99E-07
1.16E+03,5.38E+00,4.61E-01,4.19E-03,4.86E-02,1.00E+00,1.48E-05,5.81E-06,3.00E+00,8.35E-04,1.87E-07,3.00E+00,8.35E-04,1.87E-07,3.00E+00,9.07E-04,1.99E-07
1.16E+03,5.38E+00,4.61E-01,4.19E-03,4.96E-02,1.00E+00,1.36E-05,4.19E-06,3.00E+00,8.35E-04,1.87E-07,3.00E+00,8.35E-04,1.87E-07,3.00E+00,9.07E-04,1.99E-07
1.17E+03,5.39E+00,4.61E-01,4.19E-03,5.01E-02,1.00E+00,8.75E-06,3.22E-06,3.00E+00,8.35E-04,1.87E-07,3.00E+00,8.35E-04,1.87E-07,3.00E+00,9.07E-04,1.99E-07
1.17E+03,5.39E+00,4.62E-01,4.19E-03,5.03E-02,1.00E+00,6.06E-06,2.19E-06,3.00E+00,8.35E-04,1.87E-07,3.00E+00,8.35E-04,1.87E-07,3.00E+00,9.06E-04,1.99E-07
1.17E+03,5.39E+00,4.62E-01,4.19E-03,5.05E-02,1.00E+00,4.96E-06,2.07E-06,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,9.06E-04,1.99E-07
1.17E+03,5.40E+00,4.62E-01,4.19E-03,5.21E-02,1.00E+00,4.80E-06,1.88E-06,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,9.06E-04,1.99E-07
1.17E+03,5.40E+00,4.63E-01,4.19E-03,5.33E-02,1.00E+00,4.21E-06,1.73E-06,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,9.06E-04,1.99E-07
1.17E+03,5.41E+00,4.63E-01,4.19E-03,5.36E-02,1.00E+00,4.39E-06,1.82E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.06E-04,1.99E-07
1.17E+03,5.41E+00,4.64E-01,4.19E-03,5.37E-02,1.00E+00,3.33E-06,1.41E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.06E-04,1.99E-07
1.17E+03,5.42E+00,4.64E-01,4.19E-03,5.42E-02,1.00E+00,3.09E-06,1.47E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.06E-04,1.99E-07
1.17E+03,5.42E+00,4.64E-01,4.19E-03,5.45E-02,1.00E+00,3.09E-06,1.24E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.05E-04,1.99E-07
1.17E+03,5.42E+00,4.65E-01,4.19E-03,5.49E-02,1.00E+00,2.50E-06,1.04E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.05E-04,1.98E-07
1.18E+03,5.43E+00,4.65E-01,4.19E-03,5.54E-02,1.00E+00,2.65E-06,1.08E-06,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.05E-04,1.98E-07
1.18E+03,5.43E+00,4.65E-01,4.19E-03,5.71E-02,1.00E+00,2.23E-06,9.03E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.05E-04,1.98E-07
1.18E+03,5.44E+00,4.66E-01,4.19E-03,5.89E-02,1.00E+00,2.14E-06,8.19E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,9.05E-04,1.98E-07
1.18E+03,5.44E+00,4.66E-01,4.19E-03,5.91E-02,1.00E+00,1.70E-06,6.70E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.05E-04,1.98E-07
1.18E+03,5.44E+00,4.66E-01,4.19E-03,5.95E-02,1.00E+00,1.67E-06,6.22E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.04E-04,1.98E-07
1.18E+03,5.45E+00,4.67E-01,4.19E-03,5.35E-02,1.00E+00,1.52E-06,5.44E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.04E-04,1.98E-07
1.18E+03,5.45E+00,4.67E-01,4.19E-03,4.76E-02,1.00E+00,4.46E-06,1.58E-06,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.04E-04,1.98E-07
1.18E+03,5.46E+00,4.67E-01,4.19E-03,4.80E-02,1.00E+00,9.63E-06,5.57E-06,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.04E-04,1.98E-07
1.18E+03,5.46E+00,4.68E-01,4.19E-03,4.86E-02,1.00E+00,1.36E-05,5.46E-06,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.04E-04,1.98E-07
1.18E+03,5.47E+00,4.68E-01,4.19E-03,4.93E-02,1.00E+00,1.26E-05,3.92E-06,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.04E-04,1.98E-07
1.19E+03,5.47E+00,4.68E-01,4.19E-03,5.01E-02,1.00E+00,8.83E-06,3.17E-06,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.04E-04,1.98E-07
1.19E+03,5.47E+00,4.69E-01,4.19E-03,5.04E-02,1.00E+00,6.20E-06,2.22E-06,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.03E-04,1.98E-07
1.19E+03,5.48E+00,4.69E-01,4.19E-03,5.06E-02,1.00E+00,4.94E-06,2.06E-06,3.00E+00,8.33E-04,1.86E-07,3.00E+00,8.33E-04,1.86E-07,3.00E+00,9.03E-04,1.98E-07
1.19E+03,5.48E+00,4.69E-01,4.19E-03,5.21E-02,1.00E+00,4.07E-06,1.65E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,9.03E-04,1.97E-07
1.19E+03,5.49E+00,4.70E-01,4.19E-03,5.32E-02,1.00E+00,3.61E-06,1.47E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,9.03E-04,1.97E-07
1.19E+03,5.49E+00,4.70E-01,4.19E-03,5.36E-02,1.00E+00,3.56E-06,1.53E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,9.03E-04,1.97E-07
1.19E+03,5.49E+00,4.70E-01,4.19E-03,5.38E-02,1.00E+00,3.06E-06,1.25E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,9.03E-04,1.97E-07
1.19E+03,5.50E+00,4.70E-01,4.19E-03,5.42E-02,1.00E+00,2.52E-06,1.19E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,9.02E-04,1.97E-07
1.19E+03,5.50E+00,4.71E-01,4.19E-03,5.45E-02,1.00E+00,2.74E-06,1.06E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,9.02E-04,1.97E-07
1.19E+03,5.51E+00,4.71E-01,4.19E-03,5.49E-02,1.00E+00,2.25E-06,9.28E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.02E-04,1.97E-07
1.20E+03,5.51E+00,4.71E-01,4.19E-03,5.52E-02,1.00E+00,2.23E-06,9.00E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.02E-04,1.97E-07
1.20E+03,5.52E+00,4.72E-01,4.19E-03,5.70E-02,1.00E+00,1.89E-06,7.51E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.02E-04,1.97E-07
1.20E+03,5.52E+00,4.72E-01,4.19E-03,5.88E-02,1.00E+00,1.84E-06,7.37E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.02E-04,1.97E-07
1.20E+03,5.52E+00,4.72E-01,4.19E-03,5.91E-02,1.00E+00,1.61E-06,5.96E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.02E-04,1.97E-07
1.20E+03,5.53E+00,4.73E-01,4.19E-03,5.95E-02,1.00E+00,1.51E-06,5.72E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.01E-04,1.97E-07
1.20E+03,5.53E+00,4.73E-01,4.19E-03,5.67E-02,1.00E+00,1.43E-06,5.12E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.01E-04,1.97E-07
1.20E+03,5.54E+00,4.73E-01,4.19E-03,4.75E-02,1.00E+00,4.16E-06,1.49E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.01E-04,1.97E-07
1.20E+03,5.54E+00,4.73E-01,4.19E-03,4.83E-02,1.00E+00,8.82E-06,4.96E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.01E-04,1.97E-07
1.20E+03,5.55E+00,4.74E-01,4.19E-03,4.87E-02,1.00E+00,1.18E-05,4.66E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.01E-04,1.97E-07
1.20E+03,5.55E+00,4.74E-01,4.19E-03,4.94E-02,1.00E+00,1.09E-05,3.36E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.01E-04,1.97E-07
1.21E+03,5.55E+00,4.74E-01,4.19E-03,5.00E-02,1.00E+00,7.43E-06,2.66E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.00E-04,1.97E-07
1.21E+03,5.56E+00,4.74E-01,4.19E-03,5.05E-02,1.00E+00,5.15E-06,1.98E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.00E-04,1.96E-07
1.21E+03,5.56E+00,4.75E-01,4.19E-03,5.06E-02,1.00E+00,4.49E-06,1.88E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.00E-04,1.96E-07
1.21E+03,5.57E+00,4.75E-01,4.19E-03,5.19E-02,1.00E+00,3.98E-06,1.56E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.00E-04,1.96E-07
1.21E+03,5.57E+00,4.75E-01,4.19E-03,5.33E-02,1.00E+00,3.36E-06,1.44E-06,3.00E+00,8.32E-04,1.85E-07,3.00E+00,8.32E-04,1.85E-07,3.00E+00,9.00E-04,1.96E-07
1.21E+03,5.57E+00,4.75E-01,4.19E-03,5.40E-02,1.00E+00,3.36E-06,1.42E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,9.00E-04,1.96E-07
1.21E+03,5.58E+00,4.76E-01,4.19E-03,5.39E-02,1.00E+00,2.90E-06,1.17E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.99E-04,1.96E-07
1.21E+03,5.58E+00,4.76E-01,4.19E-03,5.42E-02,1.00E+00,2.33E-06,1.09E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.99E-04,1.96E-07
1.21E+03,5.59E+00,4.76E-01,4.19E-03,5.45E-02,1.00E+00,2.65E-06,1.02E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.99E-04,1.96E-07
1.21E+03,5.59E+00,4.76E-01,4.19E-03,5.50E-02,1.00E+00,2.09E-06,8.71E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.99E-04,1.96E-07
1.22E+03,5.60E+00,4.76E-01,4.19E-03,5.52E-02,1.00E+00,2.16E-06,9.16E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.99E-04,1.96E-07
1.22E+03,5.60E+00,4.77E-01,4.19E-03,5.71E-02,1.00E+00,1.80E-06,7.28E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.99E-04,1.96E-07
1.22E+03,5.60E+00,4.77E-01,4.19E-03,5.91E-02,1.00E+00,1.86E-06,7.38E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.99E-04,1.96E-07
1.22E+03,5.61E+00,4.77E-01,4.19E-03,5.92E-02,1.00E+00,1.48E-06,5.82E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.98E-04,1.96E-07
1.22E+03,5.61E+00,4.77E-01,4.19E-03,5.95E-02,1.00E+00,1.43E-06,5.38E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.98E-04,1.96E-07
1.22E+03,5.62E+00,4.77E-01,4.19E-03,5.36E-02,1.00E+00,1.29E-06,4.67E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.98E-04,1.96E-07
1.22E+03,5.62E+00,4.78E-01,4.19E-03,4.76E-02,1.00E+00,3.91E-06,1.24E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.98E-04,1.96E-07
1.22E+03,5.62E+00,4.78E-01,4.19E-03,4.83E-02,1.00E+00,7.48E-06,4.27E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.98E-04,1.96E-07
1.22E+03,5.63E+00,4.78E-01,4.19E-03,4.88E-02,1.00E+00,1.05E-05,4.26E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.98E-04,1.96E-07
1.22E+03,5.63E+00,4.78E-01,4.19E-03,4.93E-02,1.00E+00,9.68E-06,3.02E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.97E-04,1.96E-07
1.23E+03,5.64E+00,4.78E-01,4.19E-03,4.98E-02,1.00E+00,6.93E-06,2.44E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.97E-04,1.96E-07
1.23E+03,5.64E+00,4.78E-01,4.19E-03,5.04E-02,1.00E+00,4.63E-06,1.73E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.97E-04,1.96E-07
1.23E+03,5.65E+00,4.78E-01,4.19E-03,5.05E-02,1.00E+00,3.93E-06,1.67E-06,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.33E-04,1.85E-07,3.00E+00,8.97E-04,1.96E-07
1.23E+03,5.65E+00,4.79E-01,4.19E-03,5.18E-02,1.00E+00,3.29E-06,1.31E-06,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.97E-04,1.96E-07
1.23E+03,5.65E+00,4.79E-01,4.19E-03,5.33E-02,1.00E+00,2.97E-06,1.20E-06,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.97E-04,1.96E-07
1.23E+03,5.66E+00,4.79E-01,4.19E-03,5.35E-02,1.00E+00,2.99E-06,1.27E-06,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.96E-04,1.96E-07
1.23E+03,5.66E+00,4.79E-01,4.19E-03,5.41E-02,1.00E+00,2.46E-06,1.03E-06,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.34E-04,1.85E-07,3.00E+00,8.96E-04,1.96E-07
1.23E+03,5.67E+00,4.79E-01,4.19E-03,5.44E-02,1.00E+00,2.17E-06,9.80E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.96E-04,1.96E-07
1.23E+03,5.67E+00,4.79E-01,4.19E-03,5.46E-02,1.00E+00,2.26E-06,8.65E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.96E-04,1.96E-07
1.23E+03,5.68E+00,4.79E-01,4.19E-03,5.51E-02,1.00E+00,1.77E-06,7.10E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.96E-04,1.96E-07
1.24E+03,5.68E+00,4.79E-01,4.19E-03,5.52E-02,1.00E+00,1.80E-06,7.35E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.96E-04,1.96E-07
1.24E+03,5.68E+00,4.80E-01,4.19E-03,5.71E-02,1.00E+00,1.51E-06,5.99E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.95E-04,1.96E-07
1.24E+03,5.69E+00,4.80E-01,4.19E-03,5.93E-02,1.00E+00,1.36E-06,5.44E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.95E-04,1.96E-07
1.24E+03,5.69E+00,4.80E-01,4.19E-03,5.92E-02,1.00E+00,1.09E-06,4.04E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.34E-04,1.86E-07,3.00E+00,8.95E-04,1.96E-07
1.24E+03,5.70E+00,4.80E-01,4.19E-03,5.95E-02,1.00E+00,1.06E-06,4.01E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.95E-04,1.96E-07
1.24E+03,5.70E+00,4.80E-01,4.19E-03,5.36E-02,1.00E+00,1.05E-06,3.76E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.95E-04,1.96E-07
1.24E+03,5.70E+00,4.80E-01,4.19E-03,4.76E-02,1.00E+00,2.98E-06,1.14E-06,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.35E-04,1.86E-07,3.00E+00,8.95E-04,1.96E-07
1.24E+03,5.71E+00,4.00E-01,3.49E-03,5.37E-02,2.00E+00,2.45E-04,6.23E-05,3.00E+00,7.96E-04,1.25E-07,3.00E+00,7.96E-04,1.25E-07,3.00E+00,8.53E-04,1.31E-07
1.24E+03,5.71E+00,4.00E-01,3.49E-03,5.27E-02,2.00E+00,1.86E-04,6.20E-05,3.00E+00,8.25E-04,1.18E-07,3.00E+00,8.25E-04,1.18E-07,3.00E+00,8.84E-04,1.24E-07
1.24E+03,5.71E+00,4.00E-01,3.49E-03,4.55E-02,1.00E+00,1.17E-04,9.17E-05,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.94E-04,1.22E-07
1.25E+03,5.72E+00,4.00E-01,3.49E-03,5.99E-02,3.00E+00,2.62E-04,2.60E-05,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.94E-04,1.22E-07
1.25E+03,5.72E+00,4.00E-01,3.49E-03,4.55E-02,1.00E+00,1.34E-04,4.73E-05,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.94E-04,1.22E-07
1.25E+03,5.73E+00,4.00E-01,3.49E-03,5.38E-02,2.00E+00,1.64E-04,6.63E-05,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.94E-04,1.22E-07
1.25E+03,5.73E+00,4.00E-01,3.49E-03,4.76E-02,1.00E+00,2.63E-04,8.07E-05,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.94E-04,1.22E-07
1.25E+03,5.73E+00,4.00E-01,3.49E-03,4.87E-02,1.00E+00,1.91E-04,6.57E-05,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.35E-04,1.16E-07,3.00E+00,8.94E-04,1.22E-07
1.25E+03,5.74E+00,4.00E-01,3.49E-03,5.16E-02,1.00E+00,1.22E-04,3.51E-05,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.25E+03,5.74E+00,4.00E-01,3.49E-03,4.96E-02,1.00E+00,9.33E-05,2.88E-05,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.25E+03,5.74E+00,4.00E-01,3.49E-03,5.01E-02,1.00E+00,6.36E-05,2.74E-05,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.25E+03,5.75E+00,4.00E-01,3.49E-03,5.04E-02,1.00E+00,4.57E-05,1.85E-05,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.25E+03,5.75E+00,4.01E-01,3.49E-03,5.07E-02,1.00E+00,3.18E-05,1.45E-05,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.26E+03,5.75E+00,4.01E-01,3.49E-03,5.19E-02,1.00E+00,3.33E-05,1.29E-05,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.26E+03,5.76E+00,4.01E-01,3.49E-03,5.33E-02,1.00E+00,2.70E-05,1.07E-05,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.26E+03,5.76E+00,4.01E-01,3.49E-03,5.36E-02,1.00E+00,2.08E-05,8.01E-06,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.93E-04,1.22E-07
1.26E+03,5.76E+00,4.01E-01,3.49E-03,5.40E-02,1.00E+00,2.13E-05,7.84E-06,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.36E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.26E+03,5.77E+00,4.01E-01,3.49E-03,5.43E-02,1.00E+00,1.75E-05,6.35E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.26E+03,5.77E+00,4.01E-01,3.49E-03,5.45E-02,1.00E+00,1.37E-05,5.18E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.26E+03,5.77E+00,4.01E-01,3.49E-03,5.48E-02,1.00E+00,1.20E-05,4.06E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.26E+03,5.78E+00,4.01E-01,3.49E-03,5.52E-02,1.00E+00,1.04E-05,3.47E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.26E+03,5.78E+00,4.01E-01,3.49E-03,5.70E-02,1.00E+00,8.27E-06,2.81E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.26E+03,5.78E+00,4.01E-01,3.49E-03,5.89E-02,1.00E+00,6.39E-06,2.27E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.27E+03,5.79E+00,4.01E-01,3.49E-03,5.92E-02,1.00E+00,5.04E-06,1.86E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.27E+03,5.79E+00,4.01E-01,3.49E-03,5.96E-02,1.00E+00,3.69E-06,1.42E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.27E+03,5.80E+00,4.01E-01,3.49E-03,5.35E-02,1.00E+00,3.05E-06,1.21E-06,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.37E-04,1.16E-07,3.00E+00,8.92E-04,1.22E-07
1.27E+03,5.80E+00,4.01E-01,3.49E-03,4.77E-02,1.00E+00,1.01E-05,1.29E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.27E+03,5.80E+00,4.01E-01,3.49E-03,4.81E-02,1.00E+00,4.97E-06,2.84E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.27E+03,5.81E+00,4.01E-01,3.49E-03,4.87E-02,1.00E+00,7.82E-06,3.78E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.27E+03,5.81E+00,4.01E-01,3.49E-03,4.92E-02,1.00E+00,6.73E-06,2.79E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.27E+03,5.81E+00,4.01E-01,3.49E-03,5.01E-02,1.00E+00,6.73E-06,2.51E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.27E+03,5.82E+00,4.01E-01,3.49E-03,5.04E-02,1.00E+00,5.90E-06,2.29E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.27E+03,5.82E+00,4.01E-01,3.49E-03,5.04E-02,1.00E+00,5.43E-06,2.27E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.28E+03,5.82E+00,4.01E-01,3.49E-03,5.19E-02,1.00E+00,4.46E-06,1.79E-06,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.38E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.28E+03,5.83E+00,4.01E-01,3.49E-03,5.32E-02,1.00E+00,3.83E-06,1.46E-06,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.28E+03,5.83E+00,4.01E-01,3.49E-03,5.33E-02,1.00E+00,3.62E-06,1.44E-06,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.28E+03,5.83E+00,4.01E-01,3.49E-03,5.39E-02,1.00E+00,2.82E-06,1.14E-06,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.91E-04,1.22E-07
1.28E+03,5.84E+00,4.01E-01,3.49E-03,5.42E-02,1.00E+00,2.20E-06,8.97E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.28E+03,5.84E+00,4.01E-01,3.49E-03,5.45E-02,1.00E+00,2.09E-06,8.73E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.28E+03,5.84E+00,4.01E-01,3.49E-03,5.50E-02,1.00E+00,1.79E-06,7.83E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.28E+03,5.85E+00,4.01E-01,3.49E-03,5.52E-02,1.00E+00,1.75E-06,7.03E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.28E+03,5.85E+00,4.01E-01,3.49E-03,5.71E-02,1.00E+00,1.38E-06,5.66E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.39E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.28E+03,5.85E+00,4.01E-01,3.49E-03,5.89E-02,1.00E+00,1.25E-06,4.68E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.86E+00,4.01E-01,3.49E-03,5.92E-02,1.00E+00,1.22E-06,4.46E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.86E+00,4.00E-01,3.49E-03,5.95E-02,1.00E+00,1.12E-06,3.92E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.87E+00,4.00E-01,3.49E-03,5.36E-02,1.00E+00,1.16E-06,3.64E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.87E+00,4.00E-01,3.49E-03,4.76E-02,1.00E+00,2.94E-06,7.12E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.87E+00,4.00E-01,3.49E-03,4.82E-02,1.00E+00,3.73E-06,2.28E-06,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.88E+00,4.00E-01,3.49E-03,4.87E-02,1.00E+00,5.84E-06,2.51E-06,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.88E+00,4.00E-01,3.49E-03,4.93E-02,1.00E+00,5.09E-06,1.70E-06,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.40E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.88E+00,4.00E-01,3.49E-03,5.01E-02,1.00E+00,4.14E-06,1.42E-06,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.89E+00,4.00E-01,3.49E-03,5.05E-02,1.00E+00,2.95E-06,1.11E-06,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.90E-04,1.22E-07
1.29E+03,5.89E+00,4.00E-01,3.49E-03,5.07E-02,1.00E+00,2.19E-06,8.77E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.89E+00,4.00E-01,3.49E-03,5.20E-02,1.00E+00,2.41E-06,8.57E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.90E+00,4.00E-01,3.49E-03,5.33E-02,1.00E+00,1.96E-06,7.93E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.41E-04,1.16E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.90E+00,4.00E-01,3.49E-03,5.35E-02,1.00E+00,2.10E-06,8.48E-07,3.00E+00,8.41E-04,1.17E-07,3.00E+00,8.41E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.90E+00,4.00E-01,3.49E-03,5.40E-02,1.00E+00,1.74E-06,6.83E-07,3.00E+00,8.41E-04,1.17E-07,3.00E+00,8.41E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.91E+00,4.00E-01,3.49E-03,5.43E-02,1.00E+00,1.38E-06,6.32E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.91E+00,4.00E-01,3.49E-03,5.75E-02,1.00E+00,1.45E-06,5.84E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.91E+00,4.00E-01,3.49E-03,5.50E-02,1.00E+00,1.11E-06,4.65E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.92E+00,4.00E-01,3.49E-03,5.53E-02,1.00E+00,1.11E-06,4.52E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.92E+00,4.00E-01,3.49E-03,5.71E-02,1.00E+00,1.02E-06,4.04E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.30E+03,5.92E+00,4.00E-01,3.49E-03,5.88E-02,1.00E+00,9.04E-07,3.61E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.93E+00,4.00E-01,3.49E-03,5.91E-02,1.00E+00,6.93E-07,2.48E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.42E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.93E+00,4.00E-01,3.49E-03,5.95E-02,1.00E+00,6.86E-07,2.44E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.94E+00,4.00E-01,3.49E-03,5.35E-02,1.00E+00,6.07E-07,2.19E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.94E+00,4.00E-01,3.49E-03,4.81E-02,1.00E+00,1.83E-06,6.21E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.94E+00,4.00E-01,3.49E-03,4.83E-02,1.00E+00,3.74E-06,2.02E-06,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.95E+00,4.00E-01,3.49E-03,4.88E-02,1.00E+00,4.68E-06,1.94E-06,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.95E+00,4.00E-01,3.49E-03,4.94E-02,1.00E+00,4.45E-06,1.42E-06,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.95E+00,4.00E-01,3.49E-03,5.01E-02,1.00E+00,3.03E-06,1.11E-06,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.43E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.96E+00,4.00E-01,3.49E-03,5.04E-02,1.00E+00,2.25E-06,8.30E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.31E+03,5.96E+00,4.00E-01,3.49E-03,5.07E-02,1.00E+00,1.98E-06,8.36E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.96E+00,4.00E-01,3.49E-03,5.20E-02,1.00E+00,1.62E-06,6.69E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.97E+00,4.00E-01,3.49E-03,5.32E-02,1.00E+00,1.48E-06,6.41E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.97E+00,4.00E-01,3.49E-03,5.38E-02,1.00E+00,1.70E-06,6.39E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.97E+00,4.00E-01,3.49E-03,5.39E-02,1.00E+00,1.19E-06,5.00E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.44E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.98E+00,4.00E-01,3.49E-03,5.43E-02,1.00E+00,1.15E-06,5.21E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.98E+00,4.00E-01,3.49E-03,5.46E-02,1.00E+00,1.16E-06,4.86E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.98E+00,4.00E-01,3.49E-03,5.49E-02,1.00E+00,9.16E-07,3.79E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.99E+00,4.00E-01,3.49E-03,5.53E-02,1.00E+00,9.19E-07,3.46E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.99E+00,4.00E-01,3.49E-03,5.72E-02,1.00E+00,8.44E-07,3.36E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.32E+03,5.99E+00,4.00E-01,3.49E-03,5.89E-02,1.00E+00,8.06E-07,3.00E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.00E+00,4.00E-01,3.49E-03,5.92E-02,1.00E+00,6.23E-07,2.32E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.45E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.00E+00,4.00E-01,3.49E-03,5.47E-01,1.00E+00,5.82E-07,2.20E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.00E+00,4.00E-01,3.49E-03,5.37E-02,1.00E+00,5.18E-07,1.88E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.01E+00,4.00E-01,3.49E-03,4.79E-02,1.00E+00,1.58E-06,5.74E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.01E+00,4.00E-01,3.49E-03,4.82E-02,1.00E+00,3.56E-06,1.86E-06,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.02E+00,4.00E-01,3.49E-03,4.88E-02,1.00E+00,4.30E-06,1.74E-06,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.02E+00,4.00E-01,3.49E-03,4.93E-02,1.00E+00,4.22E-06,1.33E-06,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.46E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.02E+00,4.00E-01,3.49E-03,5.00E-02,1.00E+00,2.89E-06,1.07E-06,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.03E+00,4.00E-01,3.49E-03,5.04E-02,1.00E+00,2.04E-06,7.38E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.33E+03,6.03E+00,4.00E-01,3.49E-03,5.06E-02,1.00E+00,1.69E-06,7.12E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.03E+00,4.00E-01,3.49E-03,5.19E-02,1.00E+00,1.40E-06,5.87E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.04E+00,4.00E-01,3.49E-03,5.32E-02,1.00E+00,1.34E-06,5.39E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.04E+00,4.00E-01,3.49E-03,5.36E-02,1.00E+00,1.38E-06,5.67E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.47E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.04E+00,4.00E-01,3.49E-03,5.40E-02,1.00E+00,1.05E-06,4.27E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.05E+00,4.00E-01,3.49E-03,5.42E-02,1.00E+00,9.74E-07,4.40E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.05E+00,4.00E-01,3.49E-03,5.48E-02,1.00E+00,9.74E-07,3.71E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.05E+00,4.00E-01,3.49E-03,5.49E-02,1.00E+00,7.45E-07,3.06E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.89E-04,1.22E-07
1.34E+03,6.06E+00,4.00E-01,3.49E-03,5.53E-02,1.00E+00,7.03E-07,2.89E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.48E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.34E+03,6.06E+00,4.00E-01,3.49E-03,5.71E-02,1.00E+00,6.65E-07,2.59E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.34E+03,6.06E+00,4.00E-01,3.49E-03,5.88E-02,1.00E+00,6.00E-07,2.38E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.07E+00,4.00E-01,3.49E-03,5.93E-02,1.00E+00,4.86E-07,1.75E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.07E+00,4.00E-01,3.49E-03,5.96E-02,1.00E+00,4.91E-07,1.71E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.07E+00,4.00E-01,3.49E-03,5.36E-02,1.00E+00,4.55E-07,1.62E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.08E+00,4.00E-01,3.49E-03,4.76E-02,1.00E+00,1.33E-06,5.57E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.49E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.08E+00,4.00E-01,3.49E-03,4.81E-02,1.00E+00,3.46E-06,1.77E-06,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.09E+00,4.00E-01,3.49E-03,5.21E-02,1.00E+00,3.93E-06,1.58E-06,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.09E+00,4.00E-01,3.49E-03,4.92E-02,1.00E+00,3.82E-06,1.19E-06,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.89E-04,1.23E-07
1.35E+03,6.09E+00,4.00E-01,3.49E-03,5.01E-02,1.00E+00,2.43E-06,8.71E-07,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.90E-04,1.23E-07
1.35E+03,6.10E+00,4.00E-01,3.49E-03,5.03E-02,1.00E+00,1.77E-06,6.80E-07,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.50E-04,1.17E-07,3.00E+00,8.90E-04,1.23E-07
1.35E+03,6.10E+00,4.00E-01,3.49E-03,5.06E-02,1.00E+00,1.54E-06,6.64E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.10E+00,4.00E-01,3.49E-03,5.19E-02,1.00E+00,1.34E-06,5.65E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.11E+00,4.00E-01,3.49E-03,5.32E-02,1.00E+00,1.25E-06,5.29E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.11E+00,4.00E-01,3.49E-03,5.36E-02,1.00E+00,1.28E-06,5.17E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.51E-04,1.17E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.11E+00,4.00E-01,3.49E-03,5.39E-02,1.00E+00,9.73E-07,3.92E-07,3.00E+00,8.51E-04,1.18E-07,3.00E+00,8.51E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.12E+00,4.00E-01,3.49E-03,5.43E-02,1.00E+00,8.68E-07,3.98E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.12E+00,4.00E-01,3.49E-03,5.46E-02,1.00E+00,8.78E-07,3.56E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.12E+00,4.00E-01,3.49E-03,5.49E-02,1.00E+00,7.94E-07,3.29E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.13E+00,4.00E-01,3.49E-03,5.53E-02,1.00E+00,7.63E-07,3.12E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.13E+00,4.00E-01,3.49E-03,5.74E-02,1.00E+00,6.54E-07,2.57E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.52E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.36E+03,6.13E+00,4.00E-01,3.49E-03,5.89E-02,1.00E+00,6.93E-07,2.63E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.14E+00,4.00E-01,3.49E-03,5.91E-02,1.00E+00,5.70E-07,2.16E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.14E+00,4.00E-01,3.49E-03,5.94E-02,1.00E+00,5.71E-07,2.00E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.14E+00,4.00E-01,3.49E-03,5.36E-02,1.00E+00,5.28E-07,1.83E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.15E+00,4.00E-01,3.49E-03,4.76E-02,1.00E+00,1.59E-06,5.04E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.53E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.15E+00,4.00E-01,3.49E-03,4.82E-02,1.00E+00,3.14E-06,1.75E-06,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.16E+00,4.01E-01,3.49E-03,4.86E-02,1.00E+00,4.26E-06,1.71E-06,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.16E+00,4.01E-01,3.49E-03,4.94E-02,1.00E+00,3.89E-06,1.20E-06,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.16E+00,4.01E-01,3.49E-03,5.01E-02,1.00E+00,2.64E-06,9.46E-07,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.17E+00,4.01E-01,3.49E-03,5.04E-02,1.00E+00,1.85E-06,6.85E-07,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.54E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.37E+03,6.17E+00,4.01E-01,3.49E-03,5.06E-02,1.00E+00,1.53E-06,6.57E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.38E+03,6.17E+00,4.01E-01,3.49E-03,5.19E-02,1.00E+00,1.37E-06,5.68E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.38E+03,6.18E+00,4.01E-01,3.49E-03,5.33E-02,1.00E+00,1.21E-06,4.88E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.90E-04,1.23E-07
1.38E+03,6.18E+00,4.01E-01,3.49E-03,5.35E-02,1.00E+00,1.27E-06,5.30E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.55E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.38E+03,6.18E+00,4.01E-01,3.49E-03,5.41E-02,1.00E+00,9.78E-07,4.00E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.38E+03,6.19E+00,4.01E-01,3.49E-03,5.44E-02,1.00E+00,8.71E-07,4.20E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.38E+03,6.19E+00,4.01E-01,3.49E-03,5.46E-02,1.00E+00,9.26E-07,3.64E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.38E+03,6.19E+00,4.01E-01,3.49E-03,5.49E-02,1.00E+00,7.49E-07,3.19E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.38E+03,6.20E+00,4.01E-01,3.49E-03,5.53E-02,1.00E+00,7.62E-07,3.08E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.56E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.38E+03,6.20E+00,4.01E-01,3.49E-03,5.70E-02,1.00E+00,7.13E-07,2.88E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.38E+03,6.20E+00,4.01E-01,3.49E-03,5.89E-02,1.00E+00,6.65E-07,2.60E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.21E+00,4.01E-01,3.49E-03,5.92E-02,1.00E+00,5.30E-07,1.93E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.21E+00,4.01E-01,3.49E-03,5.95E-02,1.00E+00,4.73E-07,1.73E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.57E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.21E+00,4.01E-01,3.49E-03,5.35E-02,1.00E+00,4.73E-07,1.68E-07,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.22E+00,4.01E-01,3.49E-03,4.76E-02,1.00E+00,1.36E-06,4.97E-07,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.22E+00,4.01E-01,3.49E-03,4.82E-02,1.00E+00,3.14E-06,1.69E-06,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.22E+00,4.02E-01,3.49E-03,4.93E-02,1.00E+00,3.96E-06,1.59E-06,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.58E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.23E+00,4.02E-01,3.49E-03,4.94E-02,1.00E+00,3.81E-06,1.16E-06,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.23E+00,4.02E-01,3.49E-03,5.01E-02,1.00E+00,2.62E-06,9.35E-07,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.24E+00,4.02E-01,3.49E-03,5.07E-02,1.00E+00,1.82E-06,6.67E-07,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.39E+03,6.24E+00,4.02E-01,3.49E-03,5.08E-02,1.00E+00,1.56E-06,6.54E-07,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.59E-04,1.18E-07,3.00E+00,8.91E-04,1.23E-07
1.40E+03,6.24E+00,4.02E-01,3.49E-03,5.22E-02,1.00E+00,1.29E-06,5.43E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.25E+00,4.02E-01,3.49E-03,5.33E-02,1.00E+00,1.16E-06,4.77E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.25E+00,4.02E-01,3.49E-03,5.35E-02,1.00E+00,1.23E-06,5.06E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.25E+00,4.02E-01,3.49E-03,5.40E-02,1.00E+00,9.27E-07,3.87E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.60E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.26E+00,4.02E-01,3.49E-03,5.43E-02,1.00E+00,8.11E-07,3.75E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.26E+00,4.02E-01,3.49E-03,5.75E-02,1.00E+00,8.73E-07,3.43E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.26E+00,4.02E-01,3.49E-03,5.47E-02,1.00E+00,6.96E-07,2.88E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.27E+00,4.02E-01,3.49E-03,5.52E-02,1.00E+00,6.37E-07,2.56E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.61E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.27E+00,4.02E-01,3.49E-03,5.70E-02,1.00E+00,6.09E-07,2.44E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.40E+03,6.27E+00,4.02E-01,3.49E-03,5.88E-02,1.00E+00,6.03E-07,2.40E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.92E-04,1.23E-07
1.41E+03,6.28E+00,4.02E-01,3.49E-03,5.95E-02,1.00E+00,4.88E-07,1.80E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.92E-04,1.24E-07
1.41E+03,6.28E+00,4.02E-01,3.49E-03,6.01E-02,1.00E+00,4.39E-07,1.59E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.62E-04,1.19E-07,3.00E+00,8.92E-04,1.24E-07
1.41E+03,6.28E+00,4.03E-01,3.49E-03,5.49E-02,1.00E+00,4.40E-07,1.52E-07,3.00E+00,8.63E-04,1.19E-07,3.00E+00,8.63E-04,1.19E-07,3.00E+00,8.92E-04,1.24E-07
1.41E+03,6.29E+00,4.03E-01,3.49E-03,4.85E-02,1.00E+00,1.25E-06,4.72E-07,3.00E+00,8.63E-04,1.19E-07,3.00E+00,8.63E-04,1.19E-07,3.00E+00,8.92E-04,1.24E-07
1.41E+03,6.29E+00,4.03E-01,3.49E-03,4.85E-02,1.00E+00,3.03E-06,1.63E-06,3.00E+00,8.63E-04,1.19E-07,3.00E+00,8.63E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.41E+03,6.29E+00,4.03E-01,3.49E-03,4.91E-02,1.00E+00,3.83E-06,1.56E-06,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.41E+03,6.30E+00,4.03E-01,3.49E-03,4.95E-02,1.00E+00,3.68E-06,1.10E-06,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.41E+03,6.30E+00,4.03E-01,3.49E-03,5.00E-02,1.00E+00,2.56E-06,8.70E-07,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.41E+03,6.31E+00,4.03E-01,3.49E-03,5.08E-02,1.00E+00,1.68E-06,6.14E-07,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.64E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.41E+03,6.31E+00,4.03E-01,3.49E-03,5.07E-02,1.00E+00,1.37E-06,5.76E-07,3.00E+00,8.65E-04,1.19E-07,3.00E+00,8.65E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.42E+03,6.31E+00,4.03E-01,3.49E-03,5.19E-02,1.00E+00,1.18E-06,5.07E-07,3.00E+00,8.65E-04,1.19E-07,3.00E+00,8.65E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.42E+03,6.32E+00,4.03E-01,3.49E-03,5.32E-02,1.00E+00,1.06E-06,4.39E-07,3.00E+00,8.65E-04,1.19E-07,3.00E+00,8.65E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.42E+03,6.32E+00,4.03E-01,3.49E-03,5.35E-02,1.00E+00,1.13E-06,4.55E-07,3.00E+00,8.66E-04,1.19E-07,3.00E+00,8.66E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.42E+03,6.32E+00,4.03E-01,3.49E-03,5.40E-02,1.00E+00,8.57E-07,3.52E-07,3.00E+00,8.66E-04,1.19E-07,3.00E+00,8.66E-04,1.19E-07,3.00E+00,8.93E-04,1.24E-07
1.42E+03,6.33E+00,4.03E-01,3.49E-03,5.42E-02,1.00E+00,8.76E-07,3.83E-07,3.00E+00,8.66E-04,1.20E-07,3.00E+00,8.66E-04,1.20E-07,3.00E+00,8.93E-04,1.24E-07
1.42E+03,6.33E+00,4.03E-01,3.49E-03,5.45E-02,1.00E+00,9.22E-07,3.65E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.42E+03,6.33E+00,4.03E-01,3.49E-03,5.49E-02,1.00E+00,7.23E-07,2.92E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.42E+03,6.34E+00,4.03E-01,3.49E-03,5.52E-02,1.00E+00,6.33E-07,2.69E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.42E+03,6.34E+00,4.04E-01,3.49E-03,5.70E-02,1.00E+00,5.62E-07,2.30E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.67E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.42E+03,6.34E+00,4.04E-01,3.49E-03,5.88E-02,1.00E+00,4.64E-07,1.85E-07,3.00E+00,8.68E-04,1.20E-07,3.00E+00,8.68E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.43E+03,6.35E+00,4.04E-01,3.49E-03,5.92E-02,1.00E+00,3.76E-07,1.37E-07,3.00E+00,8.68E-04,1.20E-07,3.00E+00,8.68E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.43E+03,6.35E+00,4.04E-01,3.49E-03,5.95E-02,1.00E+00,4.08E-07,1.46E-07,3.00E+00,8.68E-04,1.20E-07,3.00E+00,8.68E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.43E+03,6.35E+00,4.04E-01,3.49E-03,5.35E-02,1.00E+00,3.74E-07,1.34E-07,3.00E+00,8.69E-04,1.20E-07,3.00E+00,8.69E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.43E+03,6.36E+00,4.04E-01,3.49E-03,4.76E-02,1.00E+00,1.12E-06,4.62E-07,3.00E+00,8.69E-04,1.20E-07,3.00E+00,8.69E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.43E+03,6.36E+00,4.04E-01,3.49E-03,4.82E-02,1.00E+00,3.08E-06,1.59E-06,3.00E+00,8.69E-04,1.20E-07,3.00E+00,8.69E-04,1.20E-07,3.00E+00,8.94E-04,1.24E-07
1.43E+03,6.36E+00,4.04E-01,3.49E-03,4.86E-02,1.00E+00,3.56E-06,1.44E-06,3.00E+00,8.70E-04,1.20E-07,3.00E+00,8.70E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.43E+03,6.37E+00,4.04E-01,3.49E-03,4.92E-02,1.00E+00,3.55E-06,1.05E-06,3.00E+00,8.70E-04,1.20E-07,3.00E+00,8.70E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.43E+03,6.37E+00,4.04E-01,3.49E-03,5.02E-02,1.00E+00,2.40E-06,8.39E-07,3.00E+00,8.70E-04,1.20E-07,3.00E+00,8.70E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.43E+03,6.38E+00,4.04E-01,3.49E-03,5.09E-02,1.00E+00,1.52E-06,5.76E-07,3.00E+00,8.71E-04,1.20E-07,3.00E+00,8.71E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.43E+03,6.38E+00,4.04E-01,3.49E-03,5.07E-02,1.00E+00,1.35E-06,5.55E-07,3.00E+00,8.71E-04,1.20E-07,3.00E+00,8.71E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.44E+03,6.38E+00,4.04E-01,3.49E-03,5.19E-02,1.00E+00,1.12E-06,4.72E-07,3.00E+00,8.71E-04,1.20E-07,3.00E+00,8.71E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.44E+03,6.39E+00,4.04E-01,3.49E-03,5.32E-02,1.00E+00,9.87E-07,4.43E-07,3.00E+00,8.72E-04,1.20E-07,3.00E+00,8.72E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.44E+03,6.39E+00,4.04E-01,3.49E-03,5.40E-02,1.00E+00,1.13E-06,4.80E-07,3.00E+00,8.72E-04,1.20E-07,3.00E+00,8.72E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.44E+03,6.39E+00,4.04E-01,3.49E-03,5.40E-02,1.00E+00,8.87E-07,3.59E-07,3.00E+00,8.72E-04,1.20E-07,3.00E+00,8.72E-04,1.20E-07,3.00E+00,8.95E-04,1.24E-07
1.44E+03,6.40E+00,4.04E-01,3.49E-03,5.43E-02,1.00E+00,8.00E-07,3.60E-07,3.00E+00,8.73E-04,1.21E-07,3.00E+00,8.73E-04,1.21E-07,3.00E+00,8.96E-04,1.24E-07
1.44E+03,6.40E+00,4.04E-01,3.49E-03,5.47E-02,1.00E+00,7.45E-07,2.96E-07,3.00E+00,8.73E-04,1.21E-07,3.00E+00,8.73E-04,1.21E-07,3.00E+00,8.96E-04,1.24E-07
1.44E+03,6.40E+00,4.04E-01,3.49E-03,5.49E-02,1.00E+00,6.28E-07,2.58E-07,3.00E+00,8.74E-04,1.21E-07,3.00E+00,8.74E-04,1.21E-07,3.00E+00,8.96E-04,1.24E-07
1.44E+03,6.41E+00,4.04E-01,3.49E-03,5.53E-02,1.00E+00,6.21E-07,2.53E-07,3.00E+00,8.74E-04,1.21E-07,3.00E+00,8.74E-04,1.21E-07,3.00E+00,8.96E-04,1.24E-07
1.44E+03,6.41E+00,4.04E-01,3.49E-03,5.71E-02,1.00E+00,5.99E-07,2.45E-07,3.00E+00,8.74E-04,1.21E-07,3.00E+00,8.74E-04,1.21E-07,3.00E+00,8.96E-04,1.24E-07
1.44E+03,6.41E+00,4.05E-01,3.49E-03,5.89E-02,1.00E+00,5.71E-07,2.25E-07,3.00E+00,8.75E-04,1.21E-07,3.00E+00,8.75E-04,1.21E-07,3.00E+00,8.96E-04,1.25E-07
1.45E+03,6.42E+00,4.05E-01,3.49E-03,5.94E-02,1.00E+00,4.80E-07,1.85E-07,3.00E+00,8.75E-04,1.21E-07,3.00E+00,8.75E-04,1.21E-07,3.00E+00,8.96E-04,1.25E-07
1.45E+03,6.42E+00,4.05E-01,3.49E-03,5.93E-02,1.00E+00,4.15E-07,1.53E-07,3.00E+00,8.75E-04,1.21E-07,3.00E+00,8.75E-04,1.21E-07,3.00E+00,8.96E-04,1.25E-07
1.45E+03,6.42E+00,4.05E-01,3.49E-03,5.36E-02,1.00E+00,3.87E-07,1.37E-07,3.00E+00,8.76E-04,1.21E-07,3.00E+00,8.76E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.45E+03,6.43E+00,4.05E-01,3.49E-03,4.76E-02,1.00E+00,1.20E-06,4.56E-07,3.00E+00,8.76E-04,1.21E-07,3.00E+00,8.76E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.45E+03,6.43E+00,4.05E-01,3.49E-03,4.82E-02,1.00E+00,3.00E-06,1.58E-06,3.00E+00,8.76E-04,1.21E-07,3.00E+00,8.76E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.45E+03,6.43E+00,4.05E-01,3.49E-03,5.16E-02,1.00E+00,3.65E-06,1.47E-06,3.00E+00,8.77E-04,1.21E-07,3.00E+00,8.77E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.45E+03,6.44E+00,4.05E-01,3.49E-03,4.90E-02,1.00E+00,3.50E-06,1.03E-06,3.00E+00,8.77E-04,1.21E-07,3.00E+00,8.77E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.45E+03,6.44E+00,4.05E-01,3.49E-03,5.01E-02,1.00E+00,2.37E-06,8.11E-07,3.00E+00,8.78E-04,1.21E-07,3.00E+00,8.78E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.45E+03,6.44E+00,4.05E-01,3.49E-03,5.03E-02,1.00E+00,1.60E-06,5.80E-07,3.00E+00,8.78E-04,1.21E-07,3.00E+00,8.78E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.45E+03,6.45E+00,4.05E-01,3.49E-03,5.06E-02,1.00E+00,1.30E-06,5.48E-07,3.00E+00,8.78E-04,1.21E-07,3.00E+00,8.78E-04,1.21E-07,3.00E+00,8.97E-04,1.25E-07
1.46E+03,6.45E+00,4.05E-01,3.49E-03,5.19E-02,1.00E+00,1.10E-06,4.68E-07,3.00E+00,8.79E-04,1.21E-07,3.00E+00,8.79E-04,1.21E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.46E+00,4.05E-01,3.49E-03,5.33E-02,1.00E+00,9.91E-07,4.18E-07,3.00E+00,8.79E-04,1.21E-07,3.00E+00,8.79E-04,1.21E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.46E+00,4.05E-01,3.49E-03,5.36E-02,1.00E+00,1.01E-06,4.02E-07,3.00E+00,8.80E-04,1.22E-07,3.00E+00,8.80E-04,1.22E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.46E+00,4.05E-01,3.49E-03,5.41E-02,1.00E+00,7.68E-07,3.31E-07,3.00E+00,8.80E-04,1.22E-07,3.00E+00,8.80E-04,1.22E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.47E+00,4.05E-01,3.49E-03,5.42E-02,1.00E+00,7.38E-07,3.23E-07,3.00E+00,8.80E-04,1.22E-07,3.00E+00,8.80E-04,1.22E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.47E+00,4.05E-01,3.49E-03,5.50E-02,1.00E+00,8.01E-07,3.26E-07,3.00E+00,8.81E-04,1.22E-07,3.00E+00,8.81E-04,1.22E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.47E+00,4.05E-01,3.49E-03,5.49E-02,1.00E+00,6.39E-07,2.60E-07,3.00E+00,8.81E-04,1.22E-07,3.00E+00,8.81E-04,1.22E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.48E+00,4.05E-01,3.49E-03,5.53E-02,1.00E+00,5.38E-07,2.21E-07,3.00E+00,8.82E-04,1.22E-07,3.00E+00,8.82E-04,1.22E-07,3.00E+00,8.98E-04,1.25E-07
1.46E+03,6.48E+00,4.05E-01,3.49E-03,5.70E-02,1.00E+00,5.12E-07,1.96E-07,3.00E+00,8.82E-04,1.22E-07,3.00E+00,8.82E-04,1.22E-07,3.00E+00,8.99E-04,1.25E-07
1.46E+03,6.48E+00,4.05E-01,3.49E-03,5.88E-02,1.00E+00,4.92E-07,1.90E-07,3.00E+00,8.83E-04,1.22E-07,3.00E+00,8.83E-04,1.22E-07,3.00E+00,8.99E-04,1.25E-07
1.47E+03,6.49E+00,4.05E-01,3.49E-03,5.94E-02,1.00E+00,3.95E-07,1.43E-07,3.00E+00,8.83E-04,1.22E-07,3.00E+00,8.83E-04,1.22E-07,3.00E+00,8.99E-04,1.25E-07
1.47E+03,6.49E+00,4.05E-01,3.49E-03,5.95E-02,1.00E+00,4.04E-07,1.41E-07,3.00E+00,8.83E-04,1.22E-07,3.00E+00,8.83E-04,1.22E-07,3.00E+00,8.99E-04,1.25E-07
1.47E+03,6.49E+00,4.05E-01,3.49E-03,5.36E-02,1.00E+00,3.70E-07,1.34E-07,3.00E+00,8.84E-04,1.22E-07,3.00E+00,8.84E-04,1.22E-07,3.00E+00,8.99E-04,1.25E-07
1.47E+03,6.50E+00,4.05E-01,3.49E-03,4.76E-02,1.00E+00,1.13E-06,4.40E-07,3.00E+00,8.84E-04,1.22E-07,3.00E+00,8.84E-04,1.22E-07,3.00E+00,8.99E-04,1.25E-07
1.47E+03,6.50E+00,4.05E-01,3.49E-03,4.82E-02,1.00E+00,3.05E-06,1.56E-06,3.00E+00,8.85E-04,1.22E-07,3.00E+00,8.85E-04,1.22E-07,3.00E+00,8.99E-04,1.25E-07
1.47E+03,6.50E+00,4.05E-01,3.49E-03,4.87E-02,1.00E+00,3.54E-06,1.42E-06,3.00E+00,8.85E-04,1.22E-07,3.00E+00,8.85E-04,1.22E-07,3.00E+00,9.00E-04,1.25E-07
1.47E+03,6.51E+00,4.05E-01,3.49E-03,4.92E-02,1.00E+00,3.50E-06,1.02E-06,3.00E+00,8.86E-04,1.22E-07,3.00E+00,8.86E-04,1.22E-07,3.00E+00,9.00E-04,1.25E-07
1.47E+03,6.51E+00,4.05E-01,3.49E-03,5.01E-02,1.00E+00,2.32E-06,7.86E-07,3.00E+00,8.86E-04,1.22E-07,3.00E+00,8.86E-04,1.22E-07,3.00E+00,9.00E-04,1.25E-07
1.47E+03,6.51E+00,4.05E-01,3.49E-03,5.03E-02,1.00E+00,1.49E-06,5.63E-07,3.00E+00,8.87E-04,1.23E-07,3.00E+00,8.87E-04,1.23E-07,3.00E+00,9.00E-04,1.25E-07
1.47E+03,6.52E+00,4.05E-01,3.49E-03,5.07E-02,1.00E+00,1.22E-06,5.20E-07,3.00E+00,8.87E-04,1.23E-07,3.00E+00,8.87E-04,1.23E-07,3.00E+00,9.00E-04,1.25E-07
1.48E+03,6.52E+00,4.05E-01,3.49E-03,5.20E-02,1.00E+00,1.06E-06,4.54E-07,3.00E+00,8.88E-04,1.23E-07,3.00E+00,8.88E-04,1.23E-07,3.00E+00,9.00E-04,1.25E-07
1.48E+03,6.53E+00,4.05E-01,3.49E-03,5.32E-02,1.00E+00,9.25E-07,3.84E-07,3.00E+00,8.88E-04,1.23E-07,3.00E+00,8.88E-04,1.23E-07,3.00E+00,9.00E-04,1.25E-07
1.48E+03,6.53E+00,4.05E-01,3.49E-03,5.36E-02,1.00E+00,9.99E-07,4.32E-07,3.00E+00,8.88E-04,1.23E-07,3.00E+00,8.88E-04,1.23E-07,3.00E+00,9.01E-04,1.25E-07
1.48E+03,6.53E+00,4.05E-01,3.49E-03,5.38E-02,1.00E+00,8.47E-07,3.61E-07,3.00E+00,8.89E-04,1.23E-07,3.00E+00,8.89E-04,1.23E-07,3.00E+00,9.01E-04,1.25E-07
1.48E+03,6.54E+00,4.05E-01,3.49E-03,5.43E-02,1.00E+00,8.42E-07,3.86E-07,3.00E+00,8.89E-04,1.23E-07,3.00E+00,8.89E-04,1.23E-07,3.00E+00,9.01E-04,1.25E-07
1.48E+03,6.54E+00,4.05E-01,3.49E-03,5.46E-02,1.00E+00,8.79E-07,3.52E-07,3.00E+00,8.90E-04,1.23E-07,3.00E+00,8.90E-04,1.23E-07,3.00E+00,9.01E-04,1.25E-07
1.48E+03,6.54E+00,4.05E-01,3.49E-03,5.50E-02,1.00E+00,6.39E-07,2.69E-07,3.00E+00,8.90E-04,1.23E-07,3.00E+00,8.90E-04,1.23E-07,3.00E+00,9.01E-04,1.25E-07
1.48E+03,6.55E+00,4.05E-01,3.49E-03,5.51E-02,1.00E+00,6.32E-07,2.59E-07,3.00E+00,8.91E-04,1.23E-07,3.00E+00,8.91E-04,1.23E-07,3.00E+00,9.01E-04,1.25E-07
1.48E+03,6.55E+00,4.05E-01,3.49E-03,5.70E-02,1.00E+00,5.81E-07,2.36E-07,3.00E+00,8.91E-04,1.23E-07,3.00E+00,8.91E-04,1.23E-07,3.00E+00,9.01E-04,1.25E-07
1.48E+03,6.55E+00,4.05E-01,3.49E-03,5.86E-02,1.00E+00,5.35E-07,2.11E-07,3.00E+00,8.92E-04,1.23E-07,3.00E+00,8.92E-04,1.23E-07,3.00E+00,9.02E-04,1.25E-07
1.49E+03,6.56E+00,4.05E-01,3.49E-03,5.92E-02,1.00E+00,4.83E-07,1.79E-07,3.00E+00,8.92E-04,1.23E-07,3.00E+00,8.92E-04,1.23E-07,3.00E+00,9.02E-04,1.25E-07
1.49E+03,6.56E+00,4.05E-01,3.49E-03,5.95E-02,1.00E+00,4.09E-07,1.52E-07,3.00E+00,8.93E-04,1.23E-07,3.00E+00,8.93E-04,1.23E-07,3.00E+00,9.02E-04,1.25E-07
1.49E+03,6.56E+00,4.04E-01,3.49E-03,5.35E-02,1.00E+00,3.67E-07,1.33E-07,3.00E+00,8.93E-04,1.24E-07,3.00E+00,8.93E-04,1.24E-07,3.00E+00,9.02E-04,1.25E-07
1.49E+03,6.57E+00,4.04E-01,3.49E-03,4.76E-02,1.00E+00,1.16E-06,4.61E-07,3.00E+00,8.94E-04,1.24E-07,3.00E+00,8.94E-04,1.24E-07,3.00E+00,9.02E-04,1.26E-07
1.49E+03,6.57E+00,4.04E-01,3.49E-03,4.81E-02,1.00E+00,3.12E-06,1.58E-06,3.00E+00,8.94E-04,1.24E-07,3.00E+00,8.94E-04,1.24E-07,3.00E+00,9.02E-04,1.26E-07
1.49E+03,6.57E+00,4.04E-01,3.49E-03,4.87E-02,1.00E+00,3.53E-06,1.36E-06,3.00E+00,8.95E-04,1.24E-07,3.00E+00,8.95E-04,1.24E-07,3.00E+00,9.03E-04,1.26E-07
1.49E+03,6.58E+00,4.04E-01,3.49E-03,4.93E-02,1.00E+00,3.60E-06,1.06E-06,3.00E+00,8.95E-04,1.24E-07,3.00E+00,8.95E-04,1.24E-07,3.00E+00,9.03E-04,1.26E-07
1.49E+03,6.58E+00,4.04E-01,3.49E-03,5.01E-02,1.00E+00,2.41E-06,8.29E-07,3.00E+00,8.96E-04,1.24E-07,3.00E+00,8.96E-04,1.24E-07,3.00E+00,9.03E-04,1.26E-07
1.49E+03,6.58E+00,4.04E-01,3.49E-03,5.04E-02,1.00E+00,1.62E-06,5.72E-07,3.00E+00,8.96E-04,1.24E-07,3.00E+00,8.96E-04,1.24E-07,3.00E+00,9.03E-04,1.26E-07
1.49E+03,6.59E+00,4.04E-01,3.49E-03,5.07E-02,1.00E+00,1.29E-06,5.29E-07,3.00E+00,8.97E-04,1.24E-07,3.00E+00,8.97E-04,1.24E-07,3.00E+00,9.03E-04,1.26E-07
1.50E+03,6.59E+00,4.04E-01,3.49E-03,5.20E-02,1.00E+00,9.83E-07,4.19E-07,3.00E+00,8.97E-04,1.24E-07,3.00E+00,8.97E-04,1.24E-07,3.00E+00,9.03E-04,1.26E-07
1.50E+03,6.60E+00,4.04E-01,3.49E-03,5.32E-02,1.00E+00,9.54E-07,3.80E-07,3.00E+00,8.98E-04,1.24E-07,3.00E+00,8.98E-04,1.24E-07,3.00E+00,9.04E-04,1.26E-07
1.50E+03,6.60E+00,4.04E-01,3.49E-03,5.36E-02,1.00E+00,9.23E-07,3.94E-07,3.00E+00,8.99E-04,1.24E-07,3.00E+00,8.99E-04,1.24E-07,3.00E+00,9.04E-04,1.26E-07
1.50E+03,6.60E+00,4.04E-01,3.49E-03,5.40E-02,1.00E+00,8.04E-07,3.37E-07,3.00E+00,8.99E-04,1.24E-07,3.00E+00,8.99E-04,1.24E-07,3.00E+00,9.04E-04,1.26E-07
1.50E+03,6.61E+00,4.04E-01,3.49E-03,5.42E-02,1.00E+00,7.21E-07,3.23E-07,3.00E+00,9.00E-04,1.24E-07,3.00E+00,9.00E-04,1.24E-07,3.00E+00,9.04E-04,1.26E-07
1.50E+03,6.61E+00,4.04E-01,3.49E-03,5.75E-02,1.00E+00,8.03E-07,3.18E-07,3.00E+00,9.00E-04,1.24E-07,3.00E+00,9.00E-04,1.24E-07,3.00E+00,9.04E-04,1.26E-07
1.50E+03,6.61E+00,4.04E-01,3.49E-03,5.48E-02,1.00E+00,5.92E-07,2.36E-07,3.00E+00,9.01E-04,1.25E-07,3.00E+00,9.01E-04,1.25E-07,3.00E+00,9.04E-04,1.26E-07
1.50E+03,6.62E+00,4.04E-01,3.49E-03,5.52E-02,1.00E+00,5.34E-07,2.22E-07,3.00E+00,9.01E-04,1.25E-07,3.00E+00,9.01E-04,1.25E-07,3.00E+00,9.05E-04,1.26E-07
1.50E+03,6.62E+00,4.03E-01,3.49E-03,5.70E-02,1.00E+00,4.99E-07,2.02E-07,3.00E+00,9.02E-04,1.25E-07,3.00E+00,9.02E-04,1.25E-07,3.00E+00,9.05E-04,1.26E-07
1.50E+03,6.62E+00,4.03E-01,3.49E-03,5.90E-02,1.00E+00,4.50E-07,1.76E-07,3.00E+00,9.02E-04,1.25E-07,3.00E+00,9.02E-04,1.25E-07,3.00E+00,9.05E-04,1.26E-07
1.51E+03,6.63E+00,4.03E-01,3.49E-03,5.92E-02,1.00E+00,3.78E-07,1.39E-07,3.00E+00,9.03E-04,1.25E-07,3.00E+00,9.03E-04,1.25E-07,3.00E+00,9.05E-04,1.26E-07
1.51E+03,6.63E+00,4.03E-01,3.49E-03,5.95E-02,1.00E+00,3.42E-07,1.26E-07,3.00E+00,9.04E-04,1.25E-07,3.00E+00,9.04E-04,1.25E-07,3.00E+00,9.05E-04,1.26E-07
1.51E+03,6.63E+00,4.03E-01,3.49E-03,5.36E-02,1.00E+00,3.33E-07,1.21E-07,3.00E+00,9.04E-04,1.25E-07,3.00E+00,9.04E-04,1.25E-07,3.00E+00,9.05E-04,1.26E-07
1.51E+03,6.64E+00,4.03E-01,3.49E-03,4.78E-02,1.00E+00,1.01E-06,4.66E-07,3.00E+00,9.05E-04,1.25E-07,3.00E+00,9.05E-04,1.25E-07,3.00E+00,9.06E-04,1.26E-07
1.51E+03,6.64E+00,4.03E-01,3.49E-03,4.81E-02,1.00E+00,3.20E-06,1.59E-06,3.00E+00,9.05E-04,1.25E-07,3.00E+00,9.05E-04,1.25E-07,3.00E+00,9.06E-04,1.26E-07
1.51E+03,6.64E+00,4.03E-01,3.49E-03,4.88E-02,1.00E+00,3.45E-06,1.35E-06,3.00E+00,9.06E-04,1.25E-07,3.00E+00,9.06E-04,1.25E-07,3.00E+00,9.06E-04,1.26E-07
1.51E+03,6.65E+00,4.03E-01,3.49E-03,4.93E-02,1.00E+00,3.61E-06,1.06E-06,3.00E+00,9.06E-04,1.25E-07,3.00E+00,9.06E-04,1.25E-07,3.00E+00,9.06E-04,1.26E-07
1.51E+03,6.65E+00,4.03E-01,3.49E-03,5.04E-02,1.00E+00,2.37E-06,7.93E-07,3.00E+00,9.07E-04,1.25E-07,3.00E+00,9.07E-04,1.25E-07,3.00E+00,9.06E-04,1.26E-07
1.51E+03,6.65E+00,4.02E-01,3.49E-03,5.07E-02,1.00E+00,1.53E-06,5.31E-07,3.00E+00,9.08E-04,1.26E-07,3.00E+00,9.08E-04,1.26E-07,3.00E+00,9.06E-04,1.26E-07
1.51E+03,6.66E+00,4.02E-01,3.49E-03,5.11E-02,1.00E+00,1.14E-06,4.71E-07,3.00E+00,9.08E-04,1.26E-07,3.00E+00,9.08E-04,1.26E-07,3.00E+00,9.07E-04,1.26E-07
1.52E+03,6.66E+00,4.02E-01,3.49E-03,5.19E-02,1.00E+00,9.35E-07,4.12E-07,3.00E+00,9.09E-04,1.26E-07,3.00E+00,9.09E-04,1.26E-07,3.00E+00,9.07E-04,1.26E-07
1.52E+03,6.66E+00,4.02E-01,3.49E-03,5.32E-02,1.00E+00,8.15E-07,3.57E-07,3.00E+00,9.09E-04,1.26E-07,3.00E+00,9.09E-04,1.26E-07,3.00E+00,9.07E-04,1.26E-07
1.52E+03,6.67E+00,4.02E-01,3.49E-03,5.36E-02,1.00E+00,8.79E-07,3.66E-07,3.00E+00,9.10E-04,1.26E-07,3.00E+00,9.10E-04,1.26E-07,3.00E+00,9.07E-04,1.26E-07
1.52E+03,6.67E+00,4.02E-01,3.49E-03,5.40E-02,1.00E+00,7.06E-07,3.07E-07,3.00E+00,9.11E-04,1.26E-07,3.00E+00,9.11E-04,1.26E-07,3.00E+00,9.07E-04,1.26E-07
1.52E+03,6.68E+00,4.02E-01,3.49E-03,5.42E-02,1.00E+00,6.72E-07,2.85E-07,3.00E+00,9.11E-04,1.26E-07,3.00E+00,9.11E-04,1.26E-07,3.00E+00,9.07E-04,1.26E-07
1.52E+03,6.68E+00,4.02E-01,3.49E-03,5.46E-02,1.00E+00,7.51E-07,2.89E-07,3.00E+00,9.12E-04,1.26E-07,3.00E+00,9.12E-04,1.26E-07,3.00E+00,9.08E-04,1.26E-07
1.52E+03,6.68E+00,4.01E-01,3.49E-03,5.50E-02,1.00E+00,5.46E-07,2.20E-07,3.00E+00,9.12E-04,1.26E-07,3.00E+00,9.12E-04,1.26E-07,3.00E+00,9.08E-04,1.26E-07
1.52E+03,6.69E+00,4.01E-01,3.49E-03,5.53E-02,1.00E+00,4.79E-07,1.94E-07,3.00E+00,9.13E-04,1.26E-07,3.00E+00,9.13E-04,1.26E-07,3.00E+00,9.08E-04,1.26E-07
1.52E+03,6.69E+00,4.01E-01,3.49E-03,5.70E-02,1.00E+00,4.64E-07,1.83E-07,3.00E+00,9.14E-04,1.26E-07,3.00E+00,9.14E-04,1.26E-07,3.00E+00,9.08E-04,1.26E-07
1.52E+03,6.69E+00,4.01E-01,3.49E-03,5.89E-02,1.00E+00,4.44E-07,1.70E-07,3.00E+00,9.14E-04,1.26E-07,3.00E+00,9.14E-04,1.26E-07,3.00E+00,9.08E-04,1.26E-07
1.53E+03,6.70E+00,4.01E-01,3.49E-03,5.93E-02,1.00E+00,3.80E-07,1.32E-07,3.00E+00,9.15E-04,1.27E-07,3.00E+00,9.15E-04,1.27E-07,3.00E+00,9.09E-04,1.26E-07
1.53E+03,6.70E+00,4.01E-01,3.49E-03,5.97E-02,1.00E+00,3.60E-07,1.28E-07,3.00E+00,9.16E-04,1.27E-07,3.00E+00,9.16E-04,1.27E-07,3.00E+00,9.09E-04,1.26E-07
1.53E+03,6.70E+00,4.01E-01,3.49E-03,5.36E-02,1.00E+00,3.16E-07,1.15E-07,3.00E+00,9.16E-04,1.27E-07,3.00E+00,9.16E-04,1.27E-07,3.00E+00,9.09E-04,1.26E-07
1.53E+03,6.71E+00,4.00E-01,3.49E-03,4.74E-02,1.00E+00,1.05E-06,4.65E-07,3.00E+00,9.17E-04,1.27E-07,3.00E+00,9.17E-04,1.27E-07,3.00E+00,9.09E-04,1.26E-07
1.53E+03,6.71E+00,4.00E-01,3.49E-03,4.82E-02,1.00E+00,3.25E-06,1.64E-06,3.00E+00,9.17E-04,1.27E-07,3.00E+00,9.17E-04,1.27E-07,3.00E+00,9.09E-04,1.26E-07
1.53E+03,6.71E+00,4.00E-01,3.49E-03,4.88E-02,1.00E+00,3.59E-06,1.37E-06,3.00E+00,9.18E-04,1.27E-07,3.00E+00,9.18E-04,1.27E-07,3.00E+00,9.09E-04,1.26E-07
1.53E+03,6.72E+00,4.00E-01,3.49E-03,4.94E-02,1.00E+00,3.75E-06,1.09E-06,3.00E+00,9.19E-04,1.27E-07,3.00E+00,9.19E-04,1.27E-07,3.00E+00,9.10E-04,1.27E-07
1.53E+03,6.72E+00,4.00E-01,3.49E-03,5.01E-02,1.00E+00,2.35E-06,7.85E-07,3.00E+00,9.19E-04,1.27E-07,3.00E+00,9.19E-04,1.27E-07,3.00E+00,9.10E-04,1.27E-07
1.53E+03,6.72E+00,4.00E-01,3.49E-03,5.04E-02,1.00E+00,1.54E-06,5.49E-07,3.00E+00,9.20E-04,1.27E-07,3.00E+00,9.20E-04,1.27E-07,3.00E+00,9.10E-04,1.27E-07
1.53E+03,6.73E+00,4.00E-01,3.49E-03,5.07E-02,1.00E+00,1.21E-06,5.09E-07,3.00E+00,9.21E-04,1.27E-07,3.00E+00,9.21E-04,1.27E-07,3.00E+00,9.10E-04,1.27E-07
1.54E+03,6.73E+00,3.99E-01,3.49E-03,5.20E-02,1.00E+00,1.06E-06,4.42E-07,3.00E+00,9.21E-04,1.28E-07,3.00E+00,9.21E-04,1.28E-07,3.00E+00,9.10E-04,1.27E-07
1.54E+03,6.73E+00,3.99E-01,3.49E-03,5.32E-02,1.00E+00,9.11E-07,3.86E-07,3.00E+00,9.22E-04,1.28E-07,3.00E+00,9.22E-04,1.28E-07,3.00E+00,9.11E-04,1.27E-07
1.54E+03,6.74E+00,3.99E-01,3.49E-03,5.36E-02,1.00E+00,8.76E-07,3.76E-07,3.00E+00,9.23E-04,1.28E-07,3.00E+00,9.23E-04,1.28E-07,3.00E+00,9.11E-04,1.27E-07
1.54E+03,6.74E+00,3.99E-01,3.49E-03,5.40E-02,1.00E+00,8.05E-07,3.18E-07,3.00E+00,9.23E-04,1.28E-07,3.00E+00,9.23E-04,1.28E-07,3.00E+00,9.11E-04,1.27E-07
1.54E+03,6.75E+00,3.99E-01,3.49E-03,5.42E-02,1.00E+00,6.88E-07,2.93E-07,3.00E+00,9.24E-04,1.28E-07,3.00E+00,9.24E-04,1.28E-07,3.00E+00,9.11E-04,1.27E-07
1.54E+03,6.75E+00,3.98E-01,3.49E-03,5.46E-02,1.00E+00,7.30E-07,2.83E-07,3.00E+00,9.25E-04,1.28E-07,3.00E+00,9.25E-04,1.28E-07,3.00E+00,9.11E-04,1.27E-07
1.54E+03,6.75E+00,3.98E-01,3.49E-03,5.49E-02,1.00E+00,5.37E-07,2.12E-07,3.00E+00,9.25E-04,1.28E-07,3.00E+00,9.25E-04,1.28E-07,3.00E+00,9.12E-04,1.27E-07
1.54E+03,6.76E+00,3.98E-01,3.49E-03,5.53E-02,1.00E+00,5.20E-07,2.17E-07,3.00E+00,9.26E-04,1.28E-07,3.00E+00,9.26E-04,1.28E-07,3.00E+00,9.12E-04,1.27E-07
1.54E+03,6.76E+00,3.98E-01,3.49E-03,5.71E-02,1.00E+00,4.71E-07,1.89E-07,3.00E+00,9.27E-04,1.28E-07,3.00E+00,9.27E-04,1.28E-07,3.00E+00,9.12E-04,1.27E-07
1.54E+03,6.76E+00,3.98E-01,3.49E-03,5.88E-02,1.00E+00,4.45E-07,1.77E-07,3.00E+00,9.27E-04,1.28E-07,3.00E+00,9.27E-04,1.28E-07,3.00E+00,9.12E-04,1.27E-07
1.55E+03,6.77E+00,3.98E-01,3.49E-03,5.93E-02,1.00E+00,3.82E-07,1.45E-07,3.00E+00,9.28E-04,1.29E-07,3.00E+00,9.28E-04,1.29E-07,3.00E+00,9.12E-04,1.27E-07
1.55E+03,6.77E+00,3.97E-01,3.49E-03,5.95E-02,1.00E+00,3.71E-07,1.36E-07,3.00E+00,9.29E-04,1.29E-07,3.00E+00,9.29E-04,1.29E-07,3.00E+00,9.13E-04,1.27E-07
1.55E+03,6.77E+00,3.97E-01,3.49E-03,5.36E-02,1.00E+00,3.41E-07,1.27E-07,3.00E+00,9.30E-04,1.29E-07,3.00E+00,9.30E-04,1.29E-07,3.00E+00,9.13E-04,1.27E-07
1.55E+03,6.78E+00,3.97E-01,3.49E-03,4.76E-02,1.00E+00,1.10E-06,4.83E-07,3.00E+00,9.30E-04,1.29E-07,3.00E+00,9.30E-04,1.29E-07,3.00E+00,9.13E-04,1.27E-07
1.55E+03,6.78E+00,3.97E-01,3.49E-03,4.82E-02,1.00E+00,3.34E-06,1.69E-06,3.00E+00,9.31E-04,1.29E-07,3.00E+00,9.31E-04,1.29E-07,3.00E+00,9.13E-04,1.27E-07
1.55E+03,6.78E+00,3.97E-01,3.49E-03,5.15E-02,1.00E+00,3.75E-06,1.42E-06,3.00E+00,9.32E-04,1.29E-07,3.00E+00,9.32E-04,1.29E-07,3.00E+00,9.13E-04,1.27E-07
1.55E+03,6.79E+00,3.96E-01,3.49E-03,4.92E-02,1.00E+00,3.83E-06,1.12E-06,3.00E+00,9.32E-04,1.29E-07,3.00E+00,9.32E-04,1.29E-07,3.00E+00,9.14E-04,1.27E-07
1.55E+03,6.79E+00,3.96E-01,3.49E-03,5.02E-02,1.00E+00,2.39E-06,8.07E-07,3.00E+00,9.33E-04,1.29E-07,3.00E+00,9.33E-04,1.29E-07,3.00E+00,9.14E-04,1.27E-07
1.55E+03,6.79E+00,3.96E-01,3.49E-03,5.03E-02,1.00E+00,1.58E-06,5.58E-07,3.00E+00,9.34E-04,1.29E-07,3.00E+00,9.34E-04,1.29E-07,3.00E+00,9.14E-04,1.27E-07
1.55E+03,6.80E+00,3.96E-01,3.49E-03,5.06E-02,1.00E+00,1.23E-06,5.15E-07,3.00E+00,9.34E-04,1.29E-07,3.00E+00,9.34E-04,1.29E-07,3.00E+00,9.14E-04,1.27E-07
1.56E+03,6.80E+00,3.95E-01,3.49E-03,5.20E-02,1.00E+00,1.07E-06,4.36E-07,3.00E+00,9.35E-04,1.30E-07,3.00E+00,9.35E-04,1.30E-07,3.00E+00,9.14E-04,1.27E-07
1.56E+03,6.80E+00,3.95E-01,3.49E-03,5.33E-02,1.00E+00,9.56E-07,4.01E-07,3.00E+00,9.36E-04,1.30E-07,3.00E+00,9.36E-04,1.30E-07,3.00E+00,9.15E-04,1.27E-07
1.56E+03,6.81E+00,3.95E-01,3.49E-03,5.35E-02,1.00E+00,8.74E-07,3.70E-07,3.00E+00,9.37E-04,1.30E-07,3.00E+00,9.37E-04,1.30E-07,3.00E+00,9.15E-04,1.27E-07
1.56E+03,6.81E+00,3.95E-01,3.49E-03,5.39E-02,1.00E+00,8.18E-07,3.26E-07,3.00E+00,9.37E-04,1.30E-07,3.00E+00,9.37E-04,1.30E-07,3.00E+00,9.15E-04,1.27E-07
1.56E+03,6.82E+00,3.95E-01,3.49E-03,5.47E-02,1.00E+00,6.87E-07,2.97E-07,3.00E+00,9.38E-04,1.30E-07,3.00E+00,9.38E-04,1.30E-07,3.00E+00,9.15E-04,1.27E-07
1.56E+03,6.82E+00,3.94E-01,3.49E-03,5.46E-02,1.00E+00,7.21E-07,2.82E-07,3.00E+00,9.39E-04,1.30E-07,3.00E+00,9.39E-04,1.30E-07,3.00E+00,9.16E-04,1.27E-07
1.56E+03,6.82E+00,3.94E-01,3.49E-03,5.50E-02,1.00E+00,5.24E-07,2.03E-07,3.00E+00,9.40E-04,1.30E-07,3.00E+00,9.40E-04,1.30E-07,3.00E+00,9.16E-04,1.27E-07
1.56E+03,6.83E+00,3.94E-01,3.49E-03,5.52E-02,1.00E+00,4.78E-07,1.91E-07,3.00E+00,9.40E-04,1.30E-07,3.00E+00,9.40E-04,1.30E-07,3.00E+00,9.16E-04,1.27E-07
1.56E+03,6.83E+00,3.94E-01,3.49E-03,5.70E-02,1.00E+00,3.98E-07,1.53E-07,3.00E+00,9.41E-04,1.30E-07,3.00E+00,9.41E-04,1.30E-07,3.00E+00,9.16E-04,1.27E-07
1.56E+03,6.83E+00,3.93E-01,3.49E-03,5.89E-02,1.00E+00,3.60E-07,1.34E-07,3.00E+00,9.42E-04,1.31E-07,3.00E+00,9.42E-04,1.31E-07,3.00E+00,9.16E-04,1.27E-07
1.57E+03,6.84E+00,3.93E-01,3.49E-03,5.92E-02,1.00E+00,3.29E-07,1.19E-07,3.00E+00,9.43E-04,1.31E-07,3.00E+00,9.43E-04,1.31E-07,3.00E+00,9.17E-04,1.27E-07
1.57E+03,6.84E+00,3.93E-01,3.49E-03,5.97E-02,1.00E+00,3.26E-07,1.17E-07,3.00E+00,9.43E-04,1.31E-07,3.00E+00,9.43E-04,1.31E-07,3.00E+00,9.17E-04,1.27E-07
1.57E+03,6.84E+00,3.93E-01,3.49E-03,5.36E-02,1.00E+00,3.34E-07,1.13E-07,3.00E+00,9.44E-04,1.31E-07,3.00E+00,9.44E-04,1.31E-07,3.00E+00,9.17E-04,1.27E-07
1.57E+03,6.85E+00,3.92E-01,3.49E-03,4.76E-02,1.00E+00,1.02E-06,4.84E-07,3.00E+00,9.45E-04,1.31E-07,3.00E+00,9.45E-04,1.31E-07,3.00E+00,9.17E-04,1.27E-07
1.57E+03,6.85E+00,3.92E-01,3.49E-03,4.82E-02,1.00E+00,3.34E-06,1.67E-06,3.00E+00,9.46E-04,1.31E-07,3.00E+00,9.46E-04,1.31E-07,3.00E+00,9.18E-04,1.28E-07
1.57E+03,6.85E+00,3.92E-01,3.49E-03,4.91E-02,1.00E+00,3.64E-06,1.40E-06,3.00E+00,9.46E-04,1.31E-07,3.00E+00,9.46E-04,1.31E-07,3.00E+00,9.18E-04,1.28E-07
1.57E+03,6.86E+00,3.92E-01,3.49E-03,4.94E-02,1.00E+00,3.73E-06,1.10E-06,3.00E+00,9.47E-04,1.31E-07,3.00E+00,9.47E-04,1.31E-07,3.00E+00,9.18E-04,1.28E-07
1.57E+03,6.86E+00,3.91E-01,3.49E-03,5.01E-02,1.00E+00,2.29E-06,7.74E-07,3.00E+00,9.48E-04,1.31E-07,3.00E+00,9.48E-04,1.31E-07,3.00E+00,9.18E-04,1.28E-07
1.57E+03,6.86E+00,3.91E-01,3.49E-03,5.04E-02,1.00E+00,1.51E-06,5.39E-07,3.00E+00,9.49E-04,1.32E-07,3.00E+00,9.49E-04,1.32E-07,3.00E+00,9.18E-04,1.28E-07
1.57E+03,6.87E+00,3.91E-01,3.49E-03,5.07E-02,1.00E+00,1.10E-06,4.68E-07,3.00E+00,9.49E-04,1.32E-07,3.00E+00,9.49E-04,1.32E-07,3.00E+00,9.19E-04,1.28E-07
1.58E+03,6.87E+00,3.91E-01,3.49E-03,5.20E-02,1.00E+00,9.90E-07,4.30E-07,3.00E+00,9.50E-04,1.32E-07,3.00E+00,9.50E-04,1.32E-07,3.00E+00,9.19E-04,1.28E-07
1.58E+03,6.87E+00,3.90E-01,3.49E-03,5.37E-02,1.00E+00,8.59E-07,3.70E-07,3.00E+00,9.51E-04,1.32E-07,3.00E+00,9.51E-04,1.32E-07,3.00E+00,9.19E-04,1.28E-07
1.58E+03,6.88E+00,3.90E-01,3.49E-03,5.36E-02,1.00E+00,9.54E-07,3.89E-07,3.00E+00,9.52E-04,1.32E-07,3.00E+00,9.52E-04,1.32E-07,3.00E+00,9.19E-04,1.28E-07
1.58E+03,6.88E+00,3.90E-01,3.49E-03,5.37E-02,1.00E+00,7.47E-07,3.18E-07,3.00E+00,9.53E-04,1.32E-07,3.00E+00,9.53E-04,1.32E-07,3.00E+00,9.20E-04,1.28E-07
1.58E+03,6.89E+00,3.90E-01,3.49E-03,5.43E-02,1.00E+00,7.01E-07,3.16E-07,3.00E+00,9.53E-04,1.32E-07,3.00E+00,9.53E-04,1.32E-07,3.00E+00,9.20E-04,1.28E-07
1.58E+03,6.89E+00,3.89E-01,3.49E-03,5.46E-02,1.00E+00,8.01E-07,3.20E-07,3.00E+00,9.54E-04,1.32E-07,3.00E+00,9.54E-04,1.32E-07,3.00E+00,9.20E-04,1.28E-07
1.58E+03,6.89E+00,3.89E-01,3.49E-03,5.49E-02,1.00E+00,5.69E-07,2.29E-07,3.00E+00,9.55E-04,1.33E-07,3.00E+00,9.55E-04,1.33E-07,3.00E+00,9.20E-04,1.28E-07
1.58E+03,6.90E+00,3.89E-01,3.49E-03,5.53E-02,1.00E+00,5.47E-07,2.12E-07,3.00E+00,9.56E-04,1.33E-07,3.00E+00,9.56E-04,1.33E-07,3.00E+00,9.21E-04,1.28E-07
1.58E+03,6.90E+00,3.88E-01,3.49E-03,5.71E-02,1.00E+00,5.30E-07,2.04E-07,3.00E+00,9.57E-04,1.33E-07,3.00E+00,9.57E-04,1.33E-07,3.00E+00,9.21E-04,1.28E-07
1.58E+03,6.90E+00,3.88E-01,3.49E-03,5.89E-02,1.00E+00,4.81E-07,1.92E-07,3.00E+00,9.57E-04,1.33E-07,3.00E+00,9.57E-04,1.33E-07,3.00E+00,9.21E-04,1.28E-07
1.59E+03,6.91E+00,3.88E-01,3.49E-03,5.92E-02,1.00E+00,3.84E-07,1.37E-07,3.00E+00,9.58E-04,1.33E-07,3.00E+00,9.58E-04,1.33E-07,3.00E+00,9.21E-04,1.28E-07
1.59E+03,6.91E+00,3.88E-01,3.49E-03,5.99E-02,1.00E+00,3.45E-07,1.27E-07,3.00E+00,9.59E-04,1.33E-07,3.00E+00,9.59E-04,1.33E-07,3.00E+00,9.22E-04,1.28E-07
1.59E+03,6.91E+00,3.87E-01,3.49E-03,5.39E-02,1.00E+00,3.46E-07,1.23E-07,3.00E+00,9.60E-04,1.33E-07,3.00E+00,9.60E-04,1.33E-07,3.00E+00,9.22E-04,1.28E-07
1.59E+03,6.92E+00,3.87E-01,3.49E-03,4.76E-02,1.00E+00,1.08E-06,4.97E-07,3.00E+00,9.61E-04,1.33E-07,3.00E+00,9.61E-04,1.33E-07,3.00E+00,9.22E-04,1.28E-07
1.59E+03,6.92E+00,3.87E-01,3.49E-03,4.82E-02,1.00E+00,3.38E-06,1.73E-06,3.00E+00,9.61E-04,1.34E-07,3.00E+00,9.61E-04,1.34E-07,3.00E+00,9.22E-04,1.28E-07
1.59E+03,6.92E+00,3.86E-01,3.49E-03,4.88E-02,1.00E+00,3.76E-06,1.45E-06,3.00E+00,9.62E-04,1.34E-07,3.00E+00,9.62E-04,1.34E-07,3.00E+00,9.23E-04,1.28E-07
1.59E+03,6.93E+00,3.86E-01,3.49E-03,4.94E-02,1.00E+00,3.87E-06,1.16E-06,3.00E+00,9.63E-04,1.34E-07,3.00E+00,9.63E-04,1.34E-07,3.00E+00,9.23E-04,1.28E-07
1.59E+03,6.93E+00,3.86E-01,3.49E-03,5.01E-02,1.00E+00,2.40E-06,8.24E-07,3.00E+00,9.64E-04,1.34E-07,3.00E+00,9.64E-04,1.34E-07,3.00E+00,9.23E-04,1.28E-07
1.59E+03,6.93E+00,3.86E-01,3.49E-03,5.05E-02,1.00E+00,1.69E-06,5.79E-07,3.00E+00,9.65E-04,1.34E-07,3.00E+00,9.65E-04,1.34E-07,3.00E+00,9.23E-04,1.28E-07
1.59E+03,6.94E+00,3.85E-01,3.49E-03,5.03E-02,1.00E+00,1.22E-06,4.97E-07,3.00E+00,9.66E-04,1.34E-07,3.00E+00,9.66E-04,1.34E-07,3.00E+00,9.24E-04,1.28E-07
1.60E+03,6.94E+00,3.85E-01,3.49E-03,5.20E-02,1.00E+00,1.02E-06,4.45E-07,3.00E+00,9.66E-04,1.34E-07,3.00E+00,9.66E-04,1.34E-07,3.00E+00,9.24E-04,1.28E-07
1.60E+03,6.94E+00,3.85E-01,3.49E-03,5.33E-02,1.00E+00,9.57E-07,4.04E-07,3.00E+00,9.67E-04,1.34E-07,3.00E+00,9.67E-04,1.34E-07,3.00E+00,9.24E-04,1.28E-07
1.60E+03,6.95E+00,3.84E-01,3.49E-03,5.36E-02,1.00E+00,8.96E-07,3.69E-07,3.00E+00,9.68E-04,1.35E-07,3.00E+00,9.68E-04,1.35E-07,3.00E+00,9.24E-04,1.28E-07
1.60E+03,6.95E+00,3.84E-01,3.49E-03,5.38E-02,1.00E+00,8.11E-07,3.28E-07,3.00E+00,9.69E-04,1.35E-07,3.00E+00,9.69E-04,1.35E-07,3.00E+00,9.25E-04,1.28E-07
1.60E+03,6.95E+00,3.84E-01,3.49E-03,5.41E-02,1.00E+00,6.88E-07,3.01E-07,3.00E+00,9.70E-04,1.35E-07,3.00E+00,9.70E-04,1.35E-07,3.00E+00,9.25E-04,1.28E-07
1.60E+03,6.96E+00,3.83E-01,3.49E-03,5.76E-02,1.00E+00,7.53E-07,2.90E-07,3.00E+00,9.71E-04,1.35E-07,3.00E+00,9.71E-04,1.35E-07,3.00E+00,9.25E-04,1.29E-07
1.60E+03,6.96E+00,3.83E-01,3.49E-03,5.47E-02,1.00E+00,5.68E-07,2.22E-07,3.00E+00,9.72E-04,1.35E-07,3.00E+00,9.72E-04,1.35E-07,3.00E+00,9.25E-04,1.29E-07
1.60E+03,6.97E+00,3.83E-01,3.49E-03,5.54E-02,1.00E+00,4.98E-07,2.03E-07,3.00E+00,9.72E-04,1.35E-07,3.00E+00,9.72E-04,1.35E-07,3.00E+00,9.26E-04,1.29E-07
1.60E+03,6.97E+00,3.82E-01,3.49E-03,5.71E-02,1.00E+00,4.16E-07,1.61E-07,3.00E+00,9.73E-04,1.35E-07,3.00E+00,9.73E-04,1.35E-07,3.00E+00,9.26E-04,1.29E-07
1.60E+03,6.97E+00,3.82E-01,3.49E-03,5.88E-02,1.00E+00,3.99E-07,1.52E-07,3.00E+00,9.74E-04,1.35E-07,3.00E+00,9.74E-04,1.35E-07,3.00E+00,9.26E-04,1.29E-07
1.61E+03,6.98E+00,3.82E-01,3.49E-03,5.93E-02,1.00E+00,3.96E-07,1.45E-07,3.00E+00,9.75E-04,1.36E-07,3.00E+00,9.75E-04,1.36E-07,3.00E+00,9.26E-04,1.29E-07
1.61E+03,6.98E+00,3.81E-01,3.49E-03,5.94E-02,1.00E+00,3.64E-07,1.28E-07,3.00E+00,9.76E-04,1.36E-07,3.00E+00,9.76E-04,1.36E-07,3.00E+00,9.27E-04,1.29E-07
1.61E+03,6.98E+00,3.81E-01,3.49E-03,5.36E-02,1.00E+00,3.55E-07,1.29E-07,3.00E+00,9.77E-04,1.36E-07,3.00E+00,9.77E-04,1.36E-07,3.00E+00,9.27E-04,1.29E-07
1.61E+03,6.99E+00,3.81E-01,3.49E-03,4.76E-02,1.00E+00,1.09E-06,5.05E-07,3.00E+00,9.78E-04,1.36E-07,3.00E+00,9.78E-04,1.36E-07,3.00E+00,9.27E-04,1.29E-07
1.61E+03,6.99E+00,3.80E-01,3.49E-03,4.82E-02,1.00E+00,3.43E-06,1.73E-06,3.00E+00,9.78E-04,1.36E-07,3.00E+00,9.78E-04,1.36E-07,3.00E+00,9.28E-04,1.29E-07
1.61E+03,6.99E+00,3.80E-01,3.49E-03,4.87E-02,1.00E+00,3.79E-06,1.44E-06,3.00E+00,9.79E-04,1.36E-07,3.00E+00,9.79E-04,1.36E-07,3.00E+00,9.28E-04,1.29E-07
1.61E+03,7.00E+00,3.80E-01,3.49E-03,4.94E-02,1.00E+00,3.84E-06,1.13E-06,3.00E+00,9.80E-04,1.36E-07,3.00E+00,9.80E-04,1.36E-07,3.00E+00,9.28E-04,1.29E-07
1.61E+03,7.00E+00,3.80E-01,3.49E-03,5.09E-01,1.00E+00,2.30E-06,8.08E-07,3.00E+00,9.81E-04,1.36E-07,3.00E+00,9.81E-04,1.36E-07,3.00E+00,9.28E-04,1.29E-07
1.61E+03,7.00E+00,3.79E-01,3.49E-03,5.05E-02,1.00E+00,1.57E-06,5.79E-07,3.00E+00,9.82E-04,1.37E-07,3.00E+00,9.82E-04,1.37E-07,3.00E+00,9.29E-04,1.29E-07
1.61E+03,7.01E+00,3.79E-01,3.49E-03,5.07E-02,1.00E+00,1.25E-06,5.30E-07,3.00E+00,9.83E-04,1.37E-07,3.00E+00,9.83E-04,1.37E-07,3.00E+00,9.29E-04,1.29E-07
1.62E+03,7.01E+00,3.79E-01,3.49E-03,5.20E-02,1.00E+00,1.16E-06,4.72E-07,3.00E+00,9.84E-04,1.37E-07,3.00E+00,9.84E-04,1.37E-07,3.00E+00,9.29E-04,1.29E-07
1.62E+03,7.01E+00,3.78E-01,3.49E-03,5.32E-02,1.00E+00,9.96E-07,4.17E-07,3.00E+00,9.85E-04,1.37E-07,3.00E+00,9.85E-04,1.37E-07,3.00E+00,9.30E-04,1.29E-07
1.62E+03,7.02E+00,3.78E-01,3.49E-03,5.36E-02,1.00E+00,1.06E-06,4.43E-07,3.00E+00,9.86E-04,1.37E-07,3.00E+00,9.86E-04,1.37E-07,3.00E+00,9.30E-04,1.29E-07
1.62E+03,7.02E+00,3.78E-01,3.49E-03,5.41E-02,1.00E+00,7.86E-07,3.38E-07,3.00E+00,9.86E-04,1.37E-07,3.00E+00,9.86E-04,1.37E-07,3.00E+00,9.30E-04,1.29E-07
1.62E+03,7.02E+00,3.77E-01,3.49E-03,5.42E-02,1.00E+00,7.65E-07,3.58E-07,3.00E+00,9.87E-04,1.37E-07,3.00E+00,9.87E-04,1.37E-07,3.00E+00,9.30E-04,1.29E-07
1.62E+03,7.03E+00,3.77E-01,3.49E-03,5.46E-02,1.00E+00,8.35E-07,3.41E-07,3.00E+00,9.88E-04,1.38E-07,3.00E+00,9.88E-04,1.38E-07,3.00E+00,9.31E-04,1.29E-07
1.62E+03,7.03E+00,3.76E-01,3.49E-03,5.48E-02,1.00E+00,5.87E-07,2.43E-07,3.00E+00,9.89E-04,1.38E-07,3.00E+00,9.89E-04,1.38E-07,3.00E+00,9.31E-04,1.29E-07
1.62E+03,7.04E+00,3.76E-01,3.49E-03,5.53E-02,1.00E+00,6.20E-07,2.51E-07,3.00E+00,9.90E-04,1.38E-07,3.00E+00,9.90E-04,1.38E-07,3.00E+00,9.31E-04,1.29E-07
1.62E+03,7.04E+00,3.76E-01,3.49E-03,5.71E-02,1.00E+00,5.85E-07,2.25E-07,3.00E+00,9.91E-04,1.38E-07,3.00E+00,9.91E-04,1.38E-07,3.00E+00,9.32E-04,1.29E-07
1.62E+03,7.04E+00,3.75E-01,3.49E-03,5.88E-02,1.00E+00,5.23E-07,2.05E-07,3.00E+00,9.92E-04,1.38E-07,3.00E+00,9.92E-04,1.38E-07,3.00E+00,9.32E-04,1.29E-07
1.63E+03,7.05E+00,3.75E-01,3.49E-03,5.92E-02,1.00E+00,4.13E-07,1.57E-07,3.00E+00,9.93E-04,1.38E-07,3.00E+00,9.93E-04,1.38E-07,3.00E+00,9.32E-04,1.30E-07
1.63E+03,7.05E+00,3.75E-01,3.49E-03,5.97E-02,1.00E+00,3.89E-07,1.45E-07,3.00E+00,9.94E-04,1.38E-07,3.00E+00,9.94E-04,1.38E-07,3.00E+00,9.32E-04,1.30E-07
1.63E+03,7.05E+00,3.74E-01,3.49E-03,5.35E-02,1.00E+00,3.78E-07,1.34E-07,3.00E+00,9.95E-04,1.38E-07,3.00E+00,9.95E-04,1.38E-07,3.00E+00,9.33E-04,1.30E-07
1.63E+03,7.06E+00,3.74E-01,3.49E-03,4.76E-02,1.00E+00,1.15E-06,5.03E-07,3.00E+00,9.95E-04,1.39E-07,3.00E+00,9.95E-04,1.39E-07,3.00E+00,9.33E-04,1.30E-07
1.63E+03,7.06E+00,3.74E-01,3.49E-03,4.81E-02,1.00E+00,3.39E-06,1.76E-06,3.00E+00,9.96E-04,1.39E-07,3.00E+00,9.96E-04,1.39E-07,3.00E+00,9.33E-04,1.30E-07
1.63E+03,7.06E+00,3.73E-01,3.49E-03,4.86E-02,1.00E+00,3.90E-06,1.51E-06,3.00E+00,9.97E-04,1.39E-07,3.00E+00,9.97E-04,1.39E-07,3.00E+00,9.34E-04,1.30E-07
1.63E+03,7.07E+00,3.73E-01,3.49E-03,4.93E-02,1.00E+00,3.99E-06,1.17E-06,3.00E+00,9.98E-04,1.39E-07,3.00E+00,9.98E-04,1.39E-07,3.00E+00,9.34E-04,1.30E-07
1.63E+03,7.07E+00,3.73E-01,3.49E-03,5.01E-02,1.00E+00,2.49E-06,8.52E-07,3.00E+00,9.99E-04,1.39E-07,3.00E+00,9.99E-04,1.39E-07,3.00E+00,9.34E-04,1.30E-07
1.63E+03,7.07E+00,3.72E-01,3.49E-03,5.02E-02,1.00E+00,1.73E-06,6.05E-07,3.00E+00,1.00E-03,1.39E-07,3.00E+00,1.00E-03,1.39E-07,3.00E+00,9.35E-04,1.30E-07
1.63E+03,7.08E+00,3.72E-01,3.49E-03,5.04E-02,1.00E+00,1.31E-06,5.30E-07,3.00E+00,1.00E-03,1.39E-07,3.00E+00,1.00E-03,1.39E-07,3.00E+00,9.35E-04,1.30E-07
1.64E+03,7.08E+00,3.71E-01,3.49E-03,5.19E-02,1.00E+00,1.12E-06,4.67E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,9.35E-04,1.30E-07
1.64E+03,7.08E+00,3.71E-01,3.49E-03,5.32E-02,1.00E+00,1.06E-06,4.17E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,9.35E-04,1.30E-07
1.64E+03,7.09E+00,3.71E-01,3.49E-03,5.36E-02,1.00E+00,1.04E-06,4.33E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,9.36E-04,1.30E-07
1.64E+03,7.09E+00,3.70E-01,3.49E-03,5.40E-02,1.00E+00,8.19E-07,3.56E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,1.00E-03,1.40E-07,3.00E+00,9.36E-04,1.30E-07
1.64E+03,7.09E+00,3.70E-01,3.49E-03,5.43E-02,1.00E+00,8.06E-07,3.83E-07,3.00E+00,1.01E-03,1.40E-07,3.00E+00,1.01E-03,1.40E-07,3.00E+00,9.36E-04,1.30E-07
1.64E+03,7.10E+00,3.70E-01,3.49E-03,5.46E-02,1.00E+00,8.93E-07,3.62E-07,3.00E+00,1.01E-03,1.40E-07,3.00E+00,1.01E-03,1.40E-07,3.00E+00,9.37E-04,1.30E-07
1.64E+03,7.10E+00,3.69E-01,3.49E-03,5.49E-02,1.00E+00,6.36E-07,2.58E-07,3.00E+00,1.01E-03,1.40E-07,3.00E+00,1.01E-03,1.40E-07,3.00E+00,9.37E-04,1.30E-07
1.64E+03,7.11E+00,3.69E-01,3.49E-03,5.53E-02,1.00E+00,5.86E-07,2.37E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,9.37E-04,1.30E-07
1.64E+03,7.11E+00,3.69E-01,3.49E-03,5.71E-02,1.00E+00,5.75E-07,2.35E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,9.38E-04,1.30E-07
1.64E+03,7.11E+00,3.68E-01,3.49E-03,5.90E-02,1.00E+00,5.34E-07,2.14E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,9.38E-04,1.30E-07
1.65E+03,7.12E+00,3.68E-01,3.49E-03,5.94E-02,1.00E+00,4.28E-07,1.60E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,9.38E-04,1.30E-07
1.65E+03,7.12E+00,3.67E-01,3.49E-03,5.95E-02,1.00E+00,3.86E-07,1.46E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,9.39E-04,1.30E-07
1.65E+03,7.12E+00,3.67E-01,3.49E-03,5.37E-02,1.00E+00,3.59E-07,1.32E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,9.39E-04,1.30E-07
1.65E+03,7.13E+00,3.67E-01,3.49E-03,4.75E-02,1.00E+00,1.13E-06,5.08E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,1.01E-03,1.41E-07,3.00E+00,9.39E-04,1.30E-07
1.65E+03,7.13E+00,3.66E-01,3.49E-03,4.81E-02,1.00E+00,3.41E-06,1.77E-06,3.00E+00,1.02E-03,1.42E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,9.40E-04,1.30E-07
1.65E+03,7.13E+00,3.66E-01,3.49E-03,5.16E-02,1.00E+00,3.90E-06,1.51E-06,3.00E+00,1.02E-03,1.42E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,9.40E-04,1.31E-07
1.65E+03,7.14E+00,3.66E-01,3.49E-03,4.92E-02,1.00E+00,3.98E-06,1.17E-06,3.00E+00,1.02E-03,1.42E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,9.40E-04,1.31E-07
1.65E+03,7.14E+00,3.65E-01,3.49E-03,5.01E-02,1.00E+00,2.45E-06,8.37E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,9.41E-04,1.31E-07
1.65E+03,7.14E+00,3.65E-01,3.49E-03,5.03E-02,1.00E+00,1.66E-06,5.97E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,9.41E-04,1.31E-07
1.65E+03,7.15E+00,3.65E-01,3.49E-03,5.06E-02,1.00E+00,1.29E-06,5.01E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,9.41E-04,1.31E-07
1.66E+03,7.15E+00,3.64E-01,3.49E-03,5.19E-02,1.00E+00,1.19E-06,4.82E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,1.02E-03,1.42E-07,3.00E+00,9.42E-04,1.31E-07
1.66E+03,7.15E+00,3.64E-01,3.49E-03,5.32E-02,1.00E+00,9.80E-07,4.30E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,9.42E-04,1.31E-07
1.66E+03,7.16E+00,3.63E-01,3.49E-03,5.36E-02,1.00E+00,1.07E-06,4.47E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,9.42E-04,1.31E-07
1.66E+03,7.16E+00,3.63E-01,3.49E-03,5.39E-02,1.00E+00,8.03E-07,3.45E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,9.43E-04,1.31E-07
1.66E+03,7.16E+00,3.63E-01,3.49E-03,5.43E-02,1.00E+00,8.85E-07,3.65E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,1.02E-03,1.43E-07,3.00E+00,9.43E-04,1.31E-07
1.66E+03,7.17E+00,3.62E-01,3.49E-03,5.44E-02,1.00E+00,7.87E-07,3.20E-07,3.00E+00,1.03E-03,1.43E-07,3.00E+00,1.03E-03,1.43E-07,3.00E+00,9.43E-04,1.31E-07
1.66E+03,7.17E+00,3.62E-01,3.49E-03,5.49E-02,1.00E+00,5.66E-07,2.24E-07,3.00E+00,1.03E-03,1.43E-07,3.00E+00,1.03E-03,1.43E-07,3.00E+00,9.44E-04,1.31E-07
1.66E+03,7.17E+00,3.62E-01,3.49E-03,5.52E-02,1.00E+00,6.21E-07,2.42E-07,3.00E+00,1.03E-03,1.43E-07,3.00E+00,1.03E-03,1.43E-07,3.00E+00,9.44E-04,1.31E-07
1.66E+03,7.18E+00,3.61E-01,3.49E-03,5.71E-02,1.00E+00,5.31E-07,2.17E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,9.44E-04,1.31E-07
1.66E+03,7.18E+00,3.61E-01,3.49E-03,5.88E-02,1.00E+00,5.01E-07,1.88E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,9.45E-04,1.31E-07
1.67E+03,7.19E+00,3.60E-01,3.49E-03,5.92E-02,1.00E+00,4.35E-07,1.62E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,9.45E-04,1.31E-07
1.67E+03,7.19E+00,3.60E-01,3.49E-03,5.94E-02,1.00E+00,3.90E-07,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,9.45E-04,1.31E-07
1.67E+03,7.19E+00,3.60E-01,3.49E-03,5.35E-02,1.00E+00,3.60E-07,1.28E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,9.46E-04,1.31E-07
1.67E+03,7.20E+00,3.59E-01,3.49E-03,4.76E-02,1.00E+00,1.11E-06,5.15E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,9.46E-04,1.31E-07
1.67E+03,7.20E+00,3.59E-01,3.49E-03,4.81E-02,1.00E+00,3.44E-06,1.76E-06,3.00E+00,1.03E-03,1.44E-07,3.00E+00,1.03E-03,1.44E-07,3.00E+00,9.46E-04,1.31E-07
1.67E+03,7.20E+00,3.58E-01,3.49E-03,4.85E-02,1.00E+00,3.84E-06,1.47E-06,3.00E+00,1.04E-03,1.45E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,9.47E-04,1.31E-07
1.67E+03,7.21E+00,3.58E-01,3.49E-03,4.94E-02,1.00E+00,4.00E-06,1.17E-06,3.00E+00,1.04E-03,1.45E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,9.47E-04,1.31E-07
1.67E+03,7.21E+00,3.58E-01,3.49E-03,5.01E-02,1.00E+00,2.53E-06,8.38E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,9.47E-04,1.31E-07
1.67E+03,7.21E+00,3.57E-01,3.49E-03,5.04E-02,1.00E+00,1.67E-06,5.94E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,9.48E-04,1.31E-07
1.67E+03,7.22E+00,3.57E-01,3.49E-03,5.07E-02,1.00E+00,1.27E-06,5.19E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,9.48E-04,1.31E-07
1.68E+03,7.22E+00,3.57E-01,3.49E-03,5.18E-02,1.00E+00,1.13E-06,4.59E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,9.48E-04,1.32E-07
1.68E+03,7.22E+00,3.56E-01,3.49E-03,5.32E-02,1.00E+00,9.74E-07,4.32E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,1.04E-03,1.45E-07,3.00E+00,9.49E-04,1.32E-07
1.68E+03,7.23E+00,3.56E-01,3.49E-03,5.36E-02,1.00E+00,9.78E-07,4.18E-07,3.00E+00,1.04E-03,1.46E-07,3.00E+00,1.04E-03,1.46E-07,3.00E+00,9.49E-04,1.32E-07
1.68E+03,7.23E+00,3.55E-01,3.49E-03,5.39E-02,1.00E+00,8.49E-07,3.42E-07,3.00E+00,1.04E-03,1.46E-07,3.00E+00,1.04E-03,1.46E-07,3.00E+00,9.49E-04,1.32E-07
1.68E+03,7.23E+00,3.55E-01,3.49E-03,5.41E-02,1.00E+00,7.41E-07,3.05E-07,3.00E+00,1.04E-03,1.46E-07,3.00E+00,1.04E-03,1.46E-07,3.00E+00,9.50E-04,1.32E-07
1.68E+03,7.24E+00,3.55E-01,3.49E-03,5.46E-02,1.00E+00,7.96E-07,3.01E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,9.50E-04,1.32E-07
1.68E+03,7.24E+00,3.54E-01,3.49E-03,5.49E-02,1.00E+00,5.67E-07,2.22E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,9.50E-04,1.32E-07
1.68E+03,7.24E+00,3.54E-01,3.49E-03,5.52E-02,1.00E+00,5.40E-07,2.25E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,9.51E-04,1.32E-07
1.68E+03,7.25E+00,3.54E-01,3.49E-03,5.71E-02,1.00E+00,4.26E-07,1.67E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,1.05E-03,1.46E-07,3.00E+00,9.51E-04,1.32E-07
1.68E+03,7.25E+00,3.53E-01,3.49E-03,5.89E-02,1.00E+00,3.73E-07,1.45E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,9.52E-04,1.32E-07
1.69E+03,7.26E+00,3.53E-01,3.49E-03,5.95E-02,1.00E+00,3.43E-07,1.27E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,9.52E-04,1.32E-07
1.69E+03,7.26E+00,3.52E-01,3.49E-03,5.96E-02,1.00E+00,3.60E-07,1.31E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,9.52E-04,1.32E-07
1.69E+03,7.26E+00,3.52E-01,3.49E-03,5.36E-02,1.00E+00,3.29E-07,1.23E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,9.53E-04,1.32E-07
1.69E+03,7.27E+00,3.52E-01,3.49E-03,4.76E-02,1.00E+00,1.05E-06,5.05E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,9.53E-04,1.32E-07
1.69E+03,7.27E+00,3.51E-01,3.49E-03,4.82E-02,1.00E+00,3.46E-06,1.75E-06,3.00E+00,1.05E-03,1.47E-07,3.00E+00,1.05E-03,1.47E-07,3.00E+00,9.53E-04,1.32E-07
1.69E+03,7.27E+00,3.51E-01,3.49E-03,4.86E-02,1.00E+00,3.81E-06,1.46E-06,3.00E+00,1.06E-03,1.47E-07,3.00E+00,1.06E-03,1.47E-07,3.00E+00,9.54E-04,1.32E-07
1.69E+03,7.28E+00,3.50E-01,3.49E-03,4.93E-02,1.00E+00,3.96E-06,1.18E-06,3.00E+00,1.06E-03,1.48E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,9.54E-04,1.32E-07
1.69E+03,7.28E+00,3.50E-01,3.49E-03,5.01E-02,1.00E+00,2.45E-06,8.32E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,9.54E-04,1.32E-07
1.69E+03,7.28E+00,3.50E-01,3.49E-03,5.04E-02,1.00E+00,1.57E-06,5.75E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,9.55E-04,1.32E-07
1.69E+03,7.29E+00,3.49E-01,3.49E-03,5.06E-02,1.00E+00,1.24E-06,5.02E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,9.55E-04,1.32E-07
1.70E+03,7.29E+00,3.49E-01,3.49E-03,5.19E-02,1.00E+00,1.08E-06,4.69E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,9.56E-04,1.32E-07
1.70E+03,7.29E+00,3.49E-01,3.49E-03,5.34E-02,1.00E+00,8.82E-07,4.02E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,9.56E-04,1.32E-07
1.70E+03,7.30E+00,3.48E-01,3.49E-03,5.36E-02,1.00E+00,1.04E-06,4.38E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,1.06E-03,1.48E-07,3.00E+00,9.56E-04,1.32E-07
1.70E+03,7.30E+00,3.48E-01,3.49E-03,5.39E-02,1.00E+00,8.22E-07,3.44E-07,3.00E+00,1.06E-03,1.49E-07,3.00E+00,1.06E-03,1.49E-07,3.00E+00,9.57E-04,1.33E-07
1.70E+03,7.30E+00,3.47E-01,3.49E-03,5.42E-02,1.00E+00,7.78E-07,3.46E-07,3.00E+00,1.06E-03,1.49E-07,3.00E+00,1.06E-03,1.49E-07,3.00E+00,9.57E-04,1.33E-07
1.70E+03,7.31E+00,3.47E-01,3.49E-03,5.75E-02,1.00E+00,8.19E-07,3.15E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,9.57E-04,1.33E-07
1.70E+03,7.31E+00,3.47E-01,3.49E-03,5.48E-02,1.00E+00,6.41E-07,2.62E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,9.58E-04,1.33E-07
1.70E+03,7.31E+00,3.46E-01,3.49E-03,5.52E-02,1.00E+00,6.14E-07,2.65E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,9.58E-04,1.33E-07
1.70E+03,7.32E+00,3.46E-01,3.49E-03,5.70E-02,1.00E+00,5.75E-07,2.39E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,9.59E-04,1.33E-07
1.70E+03,7.32E+00,3.45E-01,3.49E-03,5.91E-02,1.00E+00,5.51E-07,2.16E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,1.07E-03,1.49E-07,3.00E+00,9.59E-04,1.33E-07
1.71E+03,7.33E+00,3.45E-01,3.49E-03,5.92E-02,1.00E+00,4.81E-07,1.83E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,9.59E-04,1.33E-07
1.71E+03,7.33E+00,3.45E-01,3.49E-03,5.95E-02,1.00E+00,4.70E-07,1.75E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,9.60E-04,1.33E-07
1.71E+03,7.33E+00,3.44E-01,3.49E-03,5.34E-02,1.00E+00,4.08E-07,1.46E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,9.60E-04,1.33E-07
1.71E+03,7.34E+00,3.44E-01,3.49E-03,4.76E-02,1.00E+00,1.30E-06,5.23E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,1.07E-03,1.50E-07,3.00E+00,9.60E-04,1.33E-07
1.71E+03,7.34E+00,3.44E-01,3.49E-03,4.82E-02,1.00E+00,3.52E-06,1.83E-06,3.00E+00,1.08E-03,1.50E-07,3.00E+00,1.08E-03,1.50E-07,3.00E+00,9.61E-04,1.33E-07
1.71E+03,7.34E+00,3.43E-01,3.49E-03,4.86E-02,1.00E+00,4.16E-06,1.58E-06,3.00E+00,1.08E-03,1.50E-07,3.00E+00,1.08E-03,1.50E-07,3.00E+00,9.61E-04,1.33E-07
1.71E+03,7.35E+00,3.43E-01,3.49E-03,4.94E-02,1.00E+00,4.18E-06,1.23E-06,3.00E+00,1.08E-03,1.50E-07,3.00E+00,1.08E-03,1.50E-07,3.00E+00,9.62E-04,1.33E-07
1.71E+03,7.35E+00,3.42E-01,3.49E-03,5.01E-02,1.00E+00,2.64E-06,9.31E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,9.62E-04,1.33E-07
1.71E+03,7.35E+00,3.42E-01,3.49E-03,5.03E-02,1.00E+00,1.82E-06,6.58E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,9.62E-04,1.33E-07
1.71E+03,7.36E+00,3.42E-01,3.49E-03,5.07E-02,1.00E+00,1.44E-06,5.91E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,9.63E-04,1.33E-07
1.72E+03,7.36E+00,3.41E-01,3.49E-03,5.20E-02,1.00E+00,1.23E-06,5.03E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,9.63E-04,1.33E-07
1.72E+03,7.36E+00,3.41E-01,3.49E-03,5.32E-02,1.00E+00,1.14E-06,4.49E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,9.64E-04,1.34E-07
1.72E+03,7.37E+00,3.41E-01,3.49E-03,5.36E-02,1.00E+00,1.12E-06,4.79E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,9.64E-04,1.34E-07
1.72E+03,7.37E+00,3.40E-01,3.49E-03,5.40E-02,1.00E+00,9.30E-07,3.96E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,1.08E-03,1.51E-07,3.00E+00,9.64E-04,1.34E-07
1.72E+03,7.37E+00,3.40E-01,3.49E-03,5.42E-02,1.00E+00,8.78E-07,4.05E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,9.65E-04,1.34E-07
1.72E+03,7.38E+00,3.39E-01,3.49E-03,5.46E-02,1.00E+00,9.23E-07,3.51E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,9.65E-04,1.34E-07
1.72E+03,7.38E+00,3.39E-01,3.49E-03,5.51E-02,1.00E+00,6.62E-07,2.65E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,9.66E-04,1.34E-07
1.72E+03,7.38E+00,3.39E-01,3.49E-03,5.52E-02,1.00E+00,6.78E-07,2.83E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,9.66E-04,1.34E-07
1.72E+03,7.39E+00,3.38E-01,3.49E-03,5.71E-02,1.00E+00,5.92E-07,2.41E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,9.67E-04,1.34E-07
1.72E+03,7.39E+00,3.38E-01,3.49E-03,5.88E-02,1.00E+00,5.47E-07,2.16E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,9.67E-04,1.34E-07
1.73E+03,7.39E+00,3.38E-01,3.49E-03,5.91E-02,1.00E+00,4.48E-07,1.68E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,1.09E-03,1.52E-07,3.00E+00,9.67E-04,1.34E-07
1.73E+03,7.40E+00,3.37E-01,3.49E-03,5.95E-02,1.00E+00,3.95E-07,1.44E-07,3.00E+00,1.09E-03,1.53E-07,3.00E+00,1.09E-03,1.53E-07,3.00E+00,9.68E-04,1.34E-07
1.73E+03,7.40E+00,3.37E-01,3.49E-03,5.36E-02,1.00E+00,3.68E-07,1.37E-07,3.00E+00,1.09E-03,1.53E-07,3.00E+00,1.09E-03,1.53E-07,3.00E+00,9.68E-04,1.34E-07
1.73E+03,7.41E+00,3.36E-01,3.49E-03,4.77E-02,1.00E+00,1.13E-06,5.13E-07,3.00E+00,1.10E-03,1.53E-07,3.00E+00,1.10E-03,1.53E-07,3.00E+00,9.69E-04,1.34E-07
1.73E+03,7.41E+00,3.36E-01,3.49E-03,4.81E-02,1.00E+00,3.61E-06,1.82E-06,3.00E+00,1.10E-03,1.53E-07,3.00E+00,1.10E-03,1.53E-07,3.00E+00,9.69E-04,1.34E-07
1.73E+03,7.41E+00,3.36E-01,3.49E-03,4.86E-02,1.00E+00,4.02E-06,1.54E-06,3.00E+00,1.10E-03,1.53E-07,3.00E+00,1.10E-03,1.53E-07,3.00E+00,9.70E-04,1.34E-07
1.73E+03,7.42E+00,3.35E-01,3.49E-03,4.93E-02,1.00E+00,4.16E-06,1.22E-06,3.00E+00,1.10E-03,1.53E-07,3.00E+00,1.10E-03,1.53E-07,3.00E+00,9.70E-04,1.34E-07
1.73E+03,7.42E+00,3.35E-01,3.49E-03,5.01E-02,1.00E+00,2.61E-06,8.74E-07,3.00E+00,1.10E-03,1.53E-07,3.00E+00,1.10E-03,1.53E-07,3.00E+00,9.70E-04,1.35E-07
1.73E+03,7.42E+00,3.35E-01,3.49E-03,5.03E-02,1.00E+00,1.73E-06,6.10E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,9.71E-04,1.35E-07
1.73E+03,7.43E+00,3.34E-01,3.49E-03,5.07E-02,1.00E+00,1.30E-06,5.23E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,9.71E-04,1.35E-07
1.74E+03,7.43E+00,3.34E-01,3.49E-03,5.19E-02,1.00E+00,1.22E-06,4.97E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,9.72E-04,1.35E-07
1.74E+03,7.43E+00,3.33E-01,3.49E-03,5.33E-02,1.00E+00,9.92E-07,4.47E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,9.72E-04,1.35E-07
1.74E+03,7.44E+00,3.33E-01,3.49E-03,5.36E-02,1.00E+00,9.85E-07,4.36E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,1.10E-03,1.54E-07,3.00E+00,9.73E-04,1.35E-07
1.74E+03,7.44E+00,3.33E-01,3.49E-03,5.39E-02,1.00E+00,8.60E-07,3.58E-07,3.00E+00,1.11E-03,1.54E-07,3.00E+00,1.11E-03,1.54E-07,3.00E+00,9.73E-04,1.35E-07
1.74E+03,7.44E+00,3.32E-01,3.49E-03,5.41E-02,1.00E+00,8.08E-07,3.31E-07,3.00E+00,1.11E-03,1.54E-07,3.00E+00,1.11E-03,1.54E-07,3.00E+00,9.73E-04,1.35E-07
1.74E+03,7.45E+00,3.32E-01,3.49E-03,5.46E-02,1.00E+00,8.42E-07,3.31E-07,3.00E+00,1.11E-03,1.54E-07,3.00E+00,1.11E-03,1.54E-07,3.00E+00,9.74E-04,1.35E-07
1.74E+03,7.45E+00,3.32E-01,3.49E-03,5.49E-02,1.00E+00,6.47E-07,2.69E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,9.74E-04,1.35E-07
1.74E+03,7.45E+00,3.31E-01,3.49E-03,5.52E-02,1.00E+00,6.82E-07,2.83E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,9.75E-04,1.35E-07
1.74E+03,7.46E+00,3.31E-01,3.49E-03,5.71E-02,1.00E+00,6.42E-07,2.62E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,9.75E-04,1.35E-07
1.74E+03,7.46E+00,3.30E-01,3.49E-03,5.87E-02,1.00E+00,5.95E-07,2.36E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,9.76E-04,1.35E-07
1.75E+03,7.46E+00,3.30E-01,3.49E-03,5.91E-02,1.00E+00,5.09E-07,1.95E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,9.76E-04,1.35E-07
1.75E+03,7.47E+00,3.30E-01,3.49E-03,5.95E-02,1.00E+00,4.41E-07,1.66E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,1.11E-03,1.55E-07,3.00E+00,9.77E-04,1.36E-07
1.75E+03,7.47E+00,3.29E-01,3.49E-03,5.36E-02,1.00E+00,3.83E-07,1.41E-07,3.00E+00,1.12E-03,1.55E-07,3.00E+00,1.12E-03,1.55E-07,3.00E+00,9.77E-04,1.36E-07
1.75E+03,7.48E+00,3.29E-01,3.49E-03,4.76E-02,1.00E+00,1.23E-06,5.50E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,9.77E-04,1.36E-07
1.75E+03,7.48E+00,3.29E-01,3.49E-03,4.82E-02,1.00E+00,3.75E-06,1.89E-06,3.00E+00,1.12E-03,1.56E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,9.78E-04,1.36E-07
1.75E+03,7.48E+00,3.28E-01,3.49E-03,5.17E-02,1.00E+00,4.12E-06,1.54E-06,3.00E+00,1.12E-03,1.56E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,9.78E-04,1.36E-07
1.75E+03,7.49E+00,3.28E-01,3.49E-03,4.92E-02,1.00E+00,4.26E-06,1.22E-06,3.00E+00,1.12E-03,1.56E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,9.79E-04,1.36E-07
1.75E+03,7.49E+00,3.28E-01,3.49E-03,5.01E-02,1.00E+00,2.58E-06,8.92E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,9.79E-04,1.36E-07
1.75E+03,7.49E+00,3.27E-01,3.49E-03,5.04E-02,1.00E+00,1.76E-06,6.64E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,9.80E-04,1.36E-07
1.75E+03,7.50E+00,3.27E-01,3.49E-03,5.07E-02,1.00E+00,1.55E-06,6.36E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,1.12E-03,1.56E-07,3.00E+00,9.80E-04,1.36E-07
1.76E+03,7.50E+00,3.26E-01,3.49E-03,5.19E-02,1.00E+00,1.30E-06,5.31E-07,3.00E+00,1.12E-03,1.57E-07,3.00E+00,1.12E-03,1.57E-07,3.00E+00,9.81E-04,1.36E-07
1.76E+03,7.50E+00,3.26E-01,3.49E-03,5.32E-02,1.00E+00,1.16E-06,4.80E-07,3.00E+00,1.12E-03,1.57E-07,3.00E+00,1.12E-03,1.57E-07,3.00E+00,9.81E-04,1.36E-07
1.76E+03,7.51E+00,3.26E-01,3.49E-03,5.37E-02,1.00E+00,1.16E-06,4.94E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,9.82E-04,1.36E-07
1.76E+03,7.51E+00,3.25E-01,3.49E-03,5.39E-02,1.00E+00,1.02E-06,4.09E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,9.82E-04,1.36E-07
1.76E+03,7.51E+00,3.25E-01,3.49E-03,5.42E-02,1.00E+00,9.11E-07,4.00E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,9.83E-04,1.36E-07
1.76E+03,7.52E+00,3.25E-01,3.49E-03,5.46E-02,1.00E+00,9.02E-07,3.41E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,9.83E-04,1.36E-07
1.76E+03,7.52E+00,3.24E-01,3.49E-03,5.49E-02,1.00E+00,6.60E-07,2.67E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,9.83E-04,1.37E-07
1.76E+03,7.52E+00,3.24E-01,3.49E-03,5.50E-02,1.00E+00,6.53E-07,2.81E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,1.13E-03,1.57E-07,3.00E+00,9.84E-04,1.37E-07
1.76E+03,7.53E+00,3.24E-01,3.49E-03,5.69E-02,1.00E+00,5.89E-07,2.31E-07,3.00E+00,1.13E-03,1.58E-07,3.00E+00,1.13E-03,1.58E-07,3.00E+00,9.84E-04,1.37E-07
1.76E+03,7.53E+00,3.23E-01,3.49E-03,5.87E-02,1.00E+00,4.87E-07,1.96E-07,3.00E+00,1.13E-03,1.58E-07,3.00E+00,1.13E-03,1.58E-07,3.00E+00,9.85E-04,1.37E-07
1.77E+03,7.53E+00,3.23E-01,3.49E-03,5.90E-02,1.00E+00,4.28E-07,1.60E-07,3.00E+00,1.13E-03,1.58E-07,3.00E+00,1.13E-03,1.58E-07,3.00E+00,9.85E-04,1.37E-07
1.77E+03,7.54E+00,3.23E-01,3.49E-03,5.95E-02,1.00E+00,4.10E-07,1.51E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,9.86E-04,1.37E-07
1.77E+03,7.54E+00,3.22E-01,3.49E-03,5.34E-02,1.00E+00,4.09E-07,1.51E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,9.86E-04,1.37E-07
1.77E+03,7.55E+00,3.22E-01,3.49E-03,4.76E-02,1.00E+00,1.17E-06,5.54E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,9.87E-04,1.37E-07
1.77E+03,7.55E+00,3.21E-01,3.49E-03,4.80E-02,1.00E+00,3.86E-06,1.94E-06,3.00E+00,1.14E-03,1.58E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,9.87E-04,1.37E-07
1.77E+03,7.55E+00,3.21E-01,3.49E-03,4.86E-02,1.00E+00,4.21E-06,1.66E-06,3.00E+00,1.14E-03,1.58E-07,3.00E+00,1.14E-03,1.58E-07,3.00E+00,9.88E-04,1.37E-07
1.77E+03,7.56E+00,3.21E-01,3.49E-03,4.94E-02,1.00E+00,4.39E-06,1.28E-06,3.00E+00,1.14E-03,1.59E-07,3.00E+00,1.14E-03,1.59E-07,3.00E+00,9.88E-04,1.37E-07
1.77E+03,7.56E+00,3.20E-01,3.49E-03,5.01E-02,1.00E+00,2.88E-06,9.46E-07,3.00E+00,1.14E-03,1.59E-07,3.00E+00,1.14E-03,1.59E-07,3.00E+00,9.89E-04,1.37E-07
1.77E+03,7.56E+00,3.20E-01,3.49E-03,5.04E-02,1.00E+00,1.89E-06,6.61E-07,3.00E+00,1.14E-03,1.59E-07,3.00E+00,1.14E-03,1.59E-07,3.00E+00,9.89E-04,1.37E-07
1.77E+03,7.57E+00,3.20E-01,3.49E-03,5.06E-02,1.00E+00,1.43E-06,5.71E-07,3.00E+00,1.14E-03,1.59E-07,3.00E+00,1.14E-03,1.59E-07,3.00E+00,9.90E-04,1.37E-07
1.78E+03,7.57E+00,3.83E-01,4.19E-03,5.36E-02,2.00E+00,1.48E-04,6.03E-05,3.00E+00,1.20E-03,2.38E-07,3.00E+00,1.20E-03,2.38E-07,3.00E+00,1.04E-03,2.05E-07
1.78E+03,7.57E+00,3.83E-01,4.19E-03,5.25E-02,2.00E+00,1.66E-04,8.22E-05,3.00E+00,1.16E-03,2.52E-07,3.00E+00,1.16E-03,2.52E-07,3.00E+00,1.00E-03,2.17E-07
1.78E+03,7.58E+00,3.82E-01,4.19E-03,4.55E-02,1.00E+00,1.19E-04,7.98E-05,3.00E+00,1.15E-03,2.56E-07,3.00E+00,1.15E-03,2.56E-07,3.00E+00,9.91E-04,2.21E-07
1.78E+03,7.58E+00,3.82E-01,4.19E-03,5.26E-02,2.00E+00,2.07E-04,9.75E-05,3.00E+00,1.15E-03,2.56E-07,3.00E+00,1.15E-03,2.56E-07,3.00E+00,9.92E-04,2.21E-07
1.78E+03,7.59E+00,3.81E-01,4.19E-03,4.55E-02,1.00E+00,2.60E-04,7.94E-05,3.00E+00,1.15E-03,2.57E-07,3.00E+00,1.15E-03,2.57E-07,3.00E+00,9.92E-04,2.21E-07
1.78E+03,7.59E+00,3.81E-01,4.19E-03,5.39E-02,2.00E+00,2.30E-04,9.40E-05,3.00E+00,1.15E-03,2.57E-07,3.00E+00,1.15E-03,2.57E-07,3.00E+00,9.93E-04,2.21E-07
1.78E+03,7.60E+00,3.80E-01,4.19E-03,4.76E-02,1.00E+00,2.69E-04,4.79E-05,3.00E+00,1.15E-03,2.57E-07,3.00E+00,1.15E-03,2.57E-07,3.00E+00,9.94E-04,2.22E-07
1.78E+03,7.60E+00,3.80E-01,4.19E-03,4.82E-02,1.00E+00,1.41E-04,3.86E-05,3.00E+00,1.15E-03,2.57E-07,3.00E+00,1.15E-03,2.57E-07,3.00E+00,9.94E-04,2.22E-07
1.78E+03,7.60E+00,3.79E-01,4.19E-03,4.85E-02,1.00E+00,9.33E-05,2.40E-05,3.00E+00,1.15E-03,2.58E-07,3.00E+00,1.15E-03,2.58E-07,3.00E+00,9.95E-04,2.22E-07
1.78E+03,7.61E+00,3.79E-01,4.19E-03,4.93E-02,1.00E+00,8.10E-05,2.55E-05,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,9.95E-04,2.22E-07
1.79E+03,7.61E+00,3.78E-01,4.19E-03,5.01E-02,1.00E+00,6.31E-05,2.61E-05,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,9.96E-04,2.22E-07
1.79E+03,7.62E+00,3.78E-01,4.19E-03,5.04E-02,1.00E+00,3.35E-05,1.64E-05,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,9.96E-04,2.22E-07
1.79E+03,7.62E+00,3.77E-01,4.19E-03,5.06E-02,1.00E+00,3.19E-05,1.40E-05,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,9.97E-04,2.22E-07
1.79E+03,7.62E+00,3.77E-01,4.19E-03,5.19E-02,1.00E+00,2.65E-05,1.14E-05,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,9.98E-04,2.22E-07
1.79E+03,7.63E+00,3.76E-01,4.19E-03,5.32E-02,1.00E+00,2.88E-05,1.04E-05,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,9.98E-04,2.22E-07
1.79E+03,7.63E+00,3.76E-01,4.19E-03,5.35E-02,1.00E+00,2.91E-05,1.05E-05,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,9.99E-04,2.22E-07
1.79E+03,7.64E+00,3.75E-01,4.19E-03,5.39E-02,1.00E+00,2.01E-05,7.80E-06,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,9.99E-04,2.23E-07
1.79E+03,7.64E+00,3.75E-01,4.19E-03,5.43E-02,1.00E+00,1.74E-05,6.55E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.00E-03,2.23E-07
1.79E+03,7.65E+00,3.75E-01,4.19E-03,5.44E-02,1.00E+00,1.45E-05,5.00E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.00E-03,2.23E-07
1.79E+03,7.65E+00,3.74E-01,4.19E-03,5.49E-02,1.00E+00,1.32E-05,4.28E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.00E-03,2.23E-07
1.80E+03,7.65E+00,3.73E-01,4.19E-03,5.53E-02,1.00E+00,9.67E-06,3.70E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.00E-03,2.23E-07
1.80E+03,7.66E+00,3.73E-01,4.19E-03,5.70E-02,1.00E+00,7.20E-06,2.69E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.00E-03,2.23E-07
1.80E+03,7.66E+00,3.73E-01,4.19E-03,5.88E-02,1.00E+00,5.39E-06,2.09E-06,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.00E-03,2.23E-07
1.80E+03,7.67E+00,3.72E-01,4.19E-03,5.92E-02,1.00E+00,4.46E-06,1.75E-06,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.00E-03,2.23E-07
1.80E+03,7.67E+00,3.72E-01,4.19E-03,5.93E-02,1.00E+00,4.01E-06,1.70E-06,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.00E-03,2.23E-07
1.80E+03,7.68E+00,3.71E-01,4.19E-03,5.65E-02,1.00E+00,3.32E-06,1.40E-06,3.00E+00,1.18E-03,2.61E-07,3.00E+00,1.18E-03,2.61E-07,3.00E+00,1.00E-03,2.23E-07
1.80E+03,7.68E+00,3.71E-01,4.19E-03,4.74E-02,1.00E+00,9.83E-06,1.54E-06,3.00E+00,1.18E-03,2.61E-07,3.00E+00,1.18E-03,2.61E-07,3.00E+00,1.00E-03,2.24E-07
1.80E+03,7.68E+00,3.70E-01,4.19E-03,4.81E-02,1.00E+00,5.27E-06,3.62E-06,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.01E-03,2.24E-07
1.80E+03,7.69E+00,3.70E-01,4.19E-03,4.86E-02,1.00E+00,9.70E-06,4.41E-06,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.01E-03,2.24E-07
1.80E+03,7.69E+00,3.69E-01,4.19E-03,4.94E-02,1.00E+00,7.69E-06,2.92E-06,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.01E-03,2.24E-07
1.81E+03,7.70E+00,3.69E-01,4.19E-03,5.01E-02,1.00E+00,7.09E-06,2.70E-06,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.01E-03,2.24E-07
1.81E+03,7.70E+00,3.68E-01,4.19E-03,5.04E-02,1.00E+00,6.71E-06,2.61E-06,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.18E-03,2.62E-07,3.00E+00,1.01E-03,2.24E-07
1.81E+03,7.70E+00,3.68E-01,4.19E-03,5.07E-02,1.00E+00,5.61E-06,2.12E-06,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.01E-03,2.24E-07
1.81E+03,7.71E+00,3.68E-01,4.19E-03,5.20E-02,1.00E+00,4.98E-06,1.96E-06,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.01E-03,2.24E-07
1.81E+03,7.71E+00,3.67E-01,4.19E-03,5.32E-02,1.00E+00,4.33E-06,1.66E-06,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.01E-03,2.24E-07
1.81E+03,7.72E+00,3.67E-01,4.19E-03,5.35E-02,1.00E+00,4.85E-06,2.02E-06,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.01E-03,2.25E-07
1.81E+03,7.72E+00,3.66E-01,4.19E-03,5.40E-02,1.00E+00,4.48E-06,1.73E-06,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.01E-03,2.25E-07
1.81E+03,7.73E+00,3.66E-01,4.19E-03,5.45E-02,1.00E+00,3.48E-06,1.56E-06,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.19E-03,2.63E-07,3.00E+00,1.01E-03,2.25E-07
1.81E+03,7.73E+00,3.67E-01,4.19E-03,5.46E-02,1.00E+00,3.09E-06,1.34E-06,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.01E-03,2.25E-07
1.81E+03,7.73E+00,3.68E-01,4.19E-03,5.49E-02,1.00E+00,2.70E-06,1.22E-06,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.01E-03,2.25E-07
1.82E+03,7.74E+00,3.68E-01,4.19E-03,5.52E-02,1.00E+00,2.56E-06,1.07E-06,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.01E-03,2.25E-07
1.82E+03,7.74E+00,3.69E-01,4.19E-03,5.71E-02,1.00E+00,2.29E-06,9.07E-07,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.19E-03,2.64E-07,3.00E+00,1.01E-03,2.25E-07
1.82E+03,7.75E+00,3.70E-01,4.19E-03,5.88E-02,1.00E+00,2.20E-06,8.36E-07,3.00E+00,1.20E-03,2.64E-07,3.00E+00,1.20E-03,2.64E-07,3.00E+00,1.01E-03,2.25E-07
1.82E+03,7.75E+00,3.71E-01,4.19E-03,5.92E-02,1.00E+00,2.06E-06,7.11E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.01E-03,2.25E-07
1.82E+03,7.75E+00,3.72E-01,4.19E-03,5.95E-02,1.00E+00,1.77E-06,6.38E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.02E-03,2.26E-07
1.82E+03,7.76E+00,3.73E-01,4.19E-03,5.37E-02,1.00E+00,1.46E-06,5.09E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.02E-03,2.26E-07
1.82E+03,7.76E+00,3.74E-01,4.19E-03,4.93E-02,1.00E+00,4.56E-06,1.02E-06,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.02E-03,2.26E-07
1.82E+03,7.77E+00,3.75E-01,4.19E-03,4.96E-02,1.00E+00,5.62E-06,3.43E-06,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.02E-03,2.26E-07
1.82E+03,7.77E+00,3.76E-01,4.19E-03,4.97E-02,1.00E+00,8.82E-06,3.63E-06,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.20E-03,2.65E-07,3.00E+00,1.02E-03,2.26E-07
1.82E+03,7.78E+00,3.77E-01,4.19E-03,4.97E-02,1.00E+00,7.68E-06,2.41E-06,3.00E+00,1.20E-03,2.66E-07,3.00E+00,1.20E-03,2.66E-07,3.00E+00,1.02E-03,2.26E-07
1.83E+03,7.78E+00,3.78E-01,4.19E-03,5.06E-02,1.00E+00,5.79E-06,2.10E-06,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.02E-03,2.26E-07
1.83E+03,7.78E+00,3.79E-01,4.19E-03,5.08E-02,1.00E+00,4.32E-06,1.65E-06,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.02E-03,2.27E-07
1.83E+03,7.79E+00,3.80E-01,4.19E-03,5.13E-02,1.00E+00,3.66E-06,1.47E-06,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.02E-03,2.27E-07
1.83E+03,7.79E+00,3.81E-01,4.19E-03,5.19E-02,1.00E+00,3.24E-06,1.29E-06,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.21E-03,2.66E-07,3.00E+00,1.02E-03,2.27E-07
1.83E+03,7.80E+00,3.82E-01,4.19E-03,5.33E-02,1.00E+00,2.57E-06,1.05E-06,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.02E-03,2.27E-07
1.83E+03,7.80E+00,3.83E-01,4.19E-03,5.35E-02,1.00E+00,2.50E-06,1.07E-06,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.02E-03,2.27E-07
1.83E+03,7.81E+00,3.83E-01,4.19E-03,5.39E-02,1.00E+00,2.16E-06,8.30E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.02E-03,2.27E-07
1.83E+03,7.81E+00,3.84E-01,4.19E-03,5.43E-02,1.00E+00,1.98E-06,8.25E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.02E-03,2.27E-07
1.83E+03,7.81E+00,3.85E-01,4.19E-03,5.45E-02,1.00E+00,2.21E-06,8.66E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.21E-03,2.67E-07,3.00E+00,1.02E-03,2.28E-07
1.83E+03,7.82E+00,3.86E-01,4.19E-03,5.49E-02,1.00E+00,1.72E-06,6.88E-07,3.00E+00,1.22E-03,2.67E-07,3.00E+00,1.22E-03,2.67E-07,3.00E+00,1.02E-03,2.28E-07
1.84E+03,7.82E+00,3.87E-01,4.19E-03,5.52E-02,1.00E+00,1.55E-06,6.41E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.03E-03,2.28E-07
1.84E+03,7.83E+00,3.88E-01,4.19E-03,5.70E-02,1.00E+00,1.43E-06,5.50E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.03E-03,2.28E-07
1.84E+03,7.83E+00,3.89E-01,4.19E-03,5.89E-02,1.00E+00,1.23E-06,4.71E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.03E-03,2.28E-07
1.84E+03,7.83E+00,3.90E-01,4.19E-03,5.91E-02,1.00E+00,1.13E-06,4.15E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.03E-03,2.28E-07
1.84E+03,7.84E+00,3.91E-01,4.19E-03,5.95E-02,1.00E+00,1.20E-06,4.20E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.22E-03,2.68E-07,3.00E+00,1.03E-03,2.29E-07
1.84E+03,7.84E+00,3.92E-01,4.19E-03,5.35E-02,1.00E+00,1.02E-06,3.58E-07,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.03E-03,2.29E-07
1.84E+03,7.85E+00,3.93E-01,4.19E-03,4.77E-02,1.00E+00,2.92E-06,9.85E-07,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.03E-03,2.29E-07
1.84E+03,7.85E+00,3.94E-01,4.19E-03,4.82E-02,1.00E+00,6.56E-06,3.41E-06,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.03E-03,2.29E-07
1.84E+03,7.86E+00,3.95E-01,4.19E-03,4.86E-02,1.00E+00,8.07E-06,3.26E-06,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.22E-03,2.69E-07,3.00E+00,1.03E-03,2.29E-07
1.84E+03,7.86E+00,3.96E-01,4.19E-03,4.94E-02,1.00E+00,7.25E-06,2.25E-06,3.00E+00,1.23E-03,2.69E-07,3.00E+00,1.23E-03,2.69E-07,3.00E+00,1.03E-03,2.29E-07
1.85E+03,7.86E+00,3.97E-01,4.19E-03,5.02E-02,1.00E+00,4.43E-06,1.66E-06,3.00E+00,1.23E-03,2.69E-07,3.00E+00,1.23E-03,2.69E-07,3.00E+00,1.03E-03,2.30E-07
1.85E+03,7.87E+00,3.97E-01,4.19E-03,5.06E-02,1.00E+00,3.96E-06,1.47E-06,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.03E-03,2.30E-07
1.85E+03,7.87E+00,3.98E-01,4.19E-03,5.07E-02,1.00E+00,3.22E-06,1.31E-06,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.03E-03,2.30E-07
1.85E+03,7.88E+00,3.99E-01,4.19E-03,5.20E-02,1.00E+00,2.97E-06,1.22E-06,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.03E-03,2.30E-07
1.85E+03,7.88E+00,4.00E-01,4.19E-03,5.32E-02,1.00E+00,2.55E-06,1.11E-06,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.03E-03,2.30E-07
1.85E+03,7.88E+00,4.01E-01,4.19E-03,5.66E-02,1.00E+00,2.35E-06,1.06E-06,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.23E-03,2.70E-07,3.00E+00,1.03E-03,2.30E-07
1.85E+03,7.89E+00,4.02E-01,4.19E-03,5.38E-02,1.00E+00,2.29E-06,8.67E-07,3.00E+00,1.23E-03,2.71E-07,3.00E+00,1.23E-03,2.71E-07,3.00E+00,1.04E-03,2.31E-07
1.85E+03,7.89E+00,4.03E-01,4.19E-03,5.43E-02,1.00E+00,2.07E-06,9.24E-07,3.00E+00,1.23E-03,2.71E-07,3.00E+00,1.23E-03,2.71E-07,3.00E+00,1.04E-03,2.31E-07
1.85E+03,7.90E+00,4.04E-01,4.19E-03,5.46E-02,1.00E+00,2.20E-06,8.83E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.04E-03,2.31E-07
1.85E+03,7.90E+00,4.05E-01,4.19E-03,5.49E-02,1.00E+00,1.86E-06,7.82E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.04E-03,2.31E-07
1.86E+03,7.91E+00,4.06E-01,4.19E-03,5.52E-02,1.00E+00,2.03E-06,8.48E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.04E-03,2.31E-07
1.86E+03,7.91E+00,4.07E-01,4.19E-03,5.72E-02,1.00E+00,1.86E-06,7.50E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.24E-03,2.71E-07,3.00E+00,1.04E-03,2.31E-07
1.86E+03,7.91E+00,4.07E-01,4.19E-03,5.89E-02,1.00E+00,1.65E-06,6.40E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.04E-03,2.32E-07
1.86E+03,7.92E+00,4.08E-01,4.19E-03,5.92E-02,1.00E+00,1.47E-06,5.57E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.04E-03,2.32E-07
1.86E+03,7.92E+00,4.09E-01,4.19E-03,5.96E-02,1.00E+00,1.27E-06,4.71E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.04E-03,2.32E-07
1.86E+03,7.93E+00,4.10E-01,4.19E-03,5.36E-02,1.00E+00,1.17E-06,4.30E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.04E-03,2.32E-07
1.86E+03,7.93E+00,4.11E-01,4.19E-03,4.75E-02,1.00E+00,3.50E-06,1.06E-06,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.24E-03,2.72E-07,3.00E+00,1.04E-03,2.32E-07
1.86E+03,7.93E+00,4.12E-01,4.19E-03,4.81E-02,1.00E+00,6.76E-06,3.66E-06,3.00E+00,1.24E-03,2.73E-07,3.00E+00,1.24E-03,2.73E-07,3.00E+00,1.04E-03,2.32E-07
1.86E+03,7.94E+00,4.13E-01,4.19E-03,4.90E-02,1.00E+00,8.94E-06,3.48E-06,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.04E-03,2.33E-07
1.86E+03,7.94E+00,4.14E-01,4.19E-03,4.94E-02,1.00E+00,8.14E-06,2.43E-06,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.04E-03,2.33E-07
1.87E+03,7.95E+00,4.15E-01,4.19E-03,5.02E-02,1.00E+00,5.52E-06,2.00E-06,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.05E-03,2.33E-07
1.87E+03,7.95E+00,4.15E-01,4.19E-03,5.03E-02,1.00E+00,4.04E-06,1.55E-06,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.05E-03,2.33E-07
1.87E+03,7.96E+00,4.16E-01,4.19E-03,5.07E-02,1.00E+00,3.43E-06,1.41E-06,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.25E-03,2.73E-07,3.00E+00,1.05E-03,2.33E-07
1.87E+03,7.96E+00,4.17E-01,4.19E-03,5.19E-02,1.00E+00,3.10E-06,1.24E-06,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.05E-03,2.33E-07
1.87E+03,7.96E+00,4.18E-01,4.19E-03,5.33E-02,1.00E+00,2.50E-06,1.07E-06,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.05E-03,2.34E-07
1.87E+03,7.97E+00,4.19E-01,4.19E-03,5.41E-02,1.00E+00,2.47E-06,1.06E-06,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.05E-03,2.34E-07
1.87E+03,7.97E+00,4.20E-01,4.19E-03,5.41E-02,1.00E+00,2.35E-06,9.07E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.05E-03,2.34E-07
1.87E+03,7.98E+00,4.21E-01,4.19E-03,5.43E-02,1.00E+00,1.92E-06,8.84E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.05E-03,2.34E-07
1.87E+03,7.98E+00,4.21E-01,4.19E-03,5.45E-02,1.00E+00,2.20E-06,8.77E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.25E-03,2.74E-07,3.00E+00,1.05E-03,2.34E-07
1.87E+03,7.99E+00,4.22E-01,4.19E-03,5.52E-02,1.00E+00,1.77E-06,6.81E-07,3.00E+00,1.25E-03,2.75E-07,3.00E+00,1.25E-03,2.75E-07,3.00E+00,1.05E-03,2.34E-07
1.88E+03,7.99E+00,4.23E-01,4.19E-03,5.52E-02,1.00E+00,1.76E-06,7.65E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.05E-03,2.35E-07
1.88E+03,7.99E+00,4.24E-01,4.19E-03,5.70E-02,1.00E+00,1.68E-06,6.90E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.05E-03,2.35E-07
1.88E+03,8.00E+00,4.25E-01,4.19E-03,5.89E-02,1.00E+00,1.53E-06,6.04E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.05E-03,2.35E-07
1.88E+03,8.00E+00,4.26E-01,4.19E-03,4.94E-01,1.00E+00,1.25E-06,4.96E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.05E-03,2.35E-07
1.88E+03,8.01E+00,4.26E-01,4.19E-03,5.96E-02,1.00E+00,1.13E-06,4.34E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.26E-03,2.75E-07,3.00E+00,1.05E-03,2.35E-07
1.88E+03,8.01E+00,4.27E-01,4.19E-03,5.36E-02,1.00E+00,1.14E-06,4.26E-07,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.06E-03,2.35E-07
1.88E+03,8.01E+00,4.28E-01,4.19E-03,4.77E-02,1.00E+00,3.23E-06,1.08E-06,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.06E-03,2.36E-07
1.88E+03,8.02E+00,4.29E-01,4.19E-03,4.81E-02,1.00E+00,7.46E-06,3.91E-06,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.06E-03,2.36E-07
1.88E+03,8.02E+00,4.29E-01,4.19E-03,4.87E-02,1.00E+00,9.31E-06,3.55E-06,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.06E-03,2.36E-07
1.88E+03,8.03E+00,4.30E-01,4.19E-03,4.94E-02,1.00E+00,8.72E-06,2.63E-06,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.06E-03,2.36E-07
1.89E+03,8.03E+00,4.31E-01,4.19E-03,5.02E-02,1.00E+00,5.79E-06,2.04E-06,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.26E-03,2.76E-07,3.00E+00,1.06E-03,2.36E-07
1.89E+03,8.04E+00,4.32E-01,4.19E-03,5.03E-02,1.00E+00,4.06E-06,1.53E-06,3.00E+00,1.26E-03,2.77E-07,3.00E+00,1.26E-03,2.77E-07,3.00E+00,1.06E-03,2.36E-07
1.89E+03,8.04E+00,4.33E-01,4.19E-03,5.06E-02,1.00E+00,3.44E-06,1.46E-06,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.06E-03,2.36E-07
1.89E+03,8.04E+00,4.33E-01,4.19E-03,5.20E-02,1.00E+00,3.05E-06,1.23E-06,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.06E-03,2.37E-07
1.89E+03,8.05E+00,4.34E-01,4.19E-03,5.33E-02,1.00E+00,2.47E-06,1.05E-06,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.06E-03,2.37E-07
1.89E+03,8.05E+00,4.35E-01,4.19E-03,5.36E-02,1.00E+00,2.57E-06,1.08E-06,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.06E-03,2.37E-07
1.89E+03,8.06E+00,4.36E-01,4.19E-03,5.39E-02,1.00E+00,2.30E-06,9.10E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.06E-03,2.37E-07
1.89E+03,8.06E+00,4.36E-01,4.19E-03,5.42E-02,1.00E+00,1.91E-06,8.55E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.27E-03,2.77E-07,3.00E+00,1.06E-03,2.37E-07
1.89E+03,8.06E+00,4.37E-01,4.19E-03,5.45E-02,1.00E+00,2.21E-06,8.28E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.06E-03,2.37E-07
1.89E+03,8.07E+00,4.38E-01,4.19E-03,5.49E-02,1.00E+00,1.69E-06,6.44E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.07E-03,2.37E-07
1.90E+03,8.07E+00,4.38E-01,4.19E-03,5.52E-02,1.00E+00,1.48E-06,6.31E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.07E-03,2.37E-07
1.90E+03,8.08E+00,4.39E-01,4.19E-03,5.71E-02,1.00E+00,1.37E-06,5.46E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.07E-03,2.38E-07
1.90E+03,8.08E+00,4.40E-01,4.19E-03,5.89E-02,1.00E+00,1.32E-06,5.21E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.07E-03,2.38E-07
1.90E+03,8.09E+00,4.41E-01,4.19E-03,5.90E-02,1.00E+00,1.13E-06,4.60E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.27E-03,2.78E-07,3.00E+00,1.07E-03,2.38E-07
1.90E+03,8.09E+00,4.41E-01,4.19E-03,5.97E-02,1.00E+00,1.11E-06,4.26E-07,3.00E+00,1.27E-03,2.79E-07,3.00E+00,1.27E-03,2.79E-07,3.00E+00,1.07E-03,2.38E-07
1.90E+03,8.09E+00,4.42E-01,4.19E-03,5.65E-02,1.00E+00,1.05E-06,4.13E-07,3.00E+00,1.27E-03,2.79E-07,3.00E+00,1.27E-03,2.79E-07,3.00E+00,1.07E-03,2.38E-07
1.90E+03,8.10E+00,4.43E-01,4.19E-03,4.72E-02,1.00E+00,3.11E-06,1.14E-06,3.00E+00,1.27E-03,2.79E-07,3.00E+00,1.27E-03,2.79E-07,3.00E+00,1.07E-03,2.38E-07
1.90E+03,8.10E+00,4.43E-01,4.19E-03,4.81E-02,1.00E+00,8.00E-06,4.13E-06,3.00E+00,1.28E-03,2.79E-07,3.00E+00,1.28E-03,2.79E-07,3.00E+00,1.07E-03,2.38E-07
1.90E+03,8.11E+00,4.44E-01,4.19E-03,4.87E-02,1.00E+00,9.63E-06,3.60E-06,3.00E+00,1.28E-03,2.79E-07,3.00E+00,1.28E-03,2.79E-07,3.00E+00,1.07E-03,2.39E-07
1.90E+03,8.11E+00,4.44E-01,4.19E-03,4.94E-02,1.00E+00,9.31E-06,2.83E-06,3.00E+00,1.28E-03,2.79E-07,3.00E+00,1.28E-03,2.79E-07,3.00E+00,1.07E-03,2.39E-07
1.91E+03,8.12E+00,4.45E-01,4.19E-03,5.01E-02,1.00E+00,5.97E-06,2.13E-06,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.07E-03,2.39E-07
1.91E+03,8.12E+00,4.46E-01,4.19E-03,5.03E-02,1.00E+00,4.27E-06,1.55E-06,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.07E-03,2.39E-07
1.91E+03,8.12E+00,4.46E-01,4.19E-03,5.09E-02,1.00E+00,3.33E-06,1.41E-06,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.07E-03,2.39E-07
1.91E+03,8.13E+00,4.47E-01,4.19E-03,5.19E-02,1.00E+00,3.05E-06,1.25E-06,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.08E-03,2.39E-07
1.91E+03,8.13E+00,4.47E-01,4.19E-03,5.32E-02,1.00E+00,2.65E-06,1.15E-06,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.08E-03,2.39E-07
1.91E+03,8.14E+00,4.48E-01,4.19E-03,5.35E-02,1.00E+00,2.46E-06,1.04E-06,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.28E-03,2.80E-07,3.00E+00,1.08E-03,2.39E-07
1.91E+03,8.14E+00,4.49E-01,4.19E-03,5.39E-02,1.00E+00,2.35E-06,9.26E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.08E-03,2.40E-07
1.91E+03,8.14E+00,4.49E-01,4.19E-03,5.42E-02,1.00E+00,1.98E-06,8.36E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.08E-03,2.40E-07
1.91E+03,8.15E+00,4.50E-01,4.19E-03,5.46E-02,1.00E+00,2.07E-06,7.62E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.08E-03,2.40E-07
1.91E+03,8.15E+00,4.50E-01,4.19E-03,5.49E-02,1.00E+00,1.59E-06,6.13E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.08E-03,2.40E-07
1.92E+03,8.16E+00,4.51E-01,4.19E-03,5.53E-02,1.00E+00,1.48E-06,5.92E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.08E-03,2.40E-07
1.92E+03,8.16E+00,4.51E-01,4.19E-03,5.71E-02,1.00E+00,1.30E-06,4.99E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.28E-03,2.81E-07,3.00E+00,1.08E-03,2.40E-07
1.92E+03,8.17E+00,4.52E-01,4.19E-03,5.89E-02,1.00E+00,1.21E-06,4.82E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.08E-03,2.40E-07
1.92E+03,8.17E+00,4.52E-01,4.19E-03,5.90E-02,1.00E+00,1.01E-06,4.13E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.08E-03,2.40E-07
1.92E+03,8.17E+00,4.53E-01,4.19E-03,6.00E-02,1.00E+00,1.03E-06,3.78E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.08E-03,2.41E-07
1.92E+03,8.18E+00,4.53E-01,4.19E-03,5.36E-02,1.00E+00,9.71E-07,3.91E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.28E-03,2.82E-07,3.00E+00,1.08E-03,2.41E-07
1.92E+03,8.18E+00,4.54E-01,4.19E-03,4.76E-02,1.00E+00,2.97E-06,1.25E-06,3.00E+00,1.29E-03,2.82E-07,3.00E+00,1.29E-03,2.82E-07,3.00E+00,1.08E-03,2.41E-07
1.92E+03,8.19E+00,4.54E-01,4.19E-03,4.82E-02,1.00E+00,8.63E-06,4.35E-06,3.00E+00,1.29E-03,2.82E-07,3.00E+00,1.29E-03,2.82E-07,3.00E+00,1.09E-03,2.41E-07
1.92E+03,8.19E+00,4.55E-01,4.19E-03,4.88E-02,1.00E+00,9.69E-06,3.57E-06,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.09E-03,2.41E-07
1.92E+03,8.19E+00,4.55E-01,4.19E-03,4.94E-02,1.00E+00,9.58E-06,2.93E-06,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.09E-03,2.41E-07
1.93E+03,8.20E+00,4.56E-01,4.19E-03,5.01E-02,1.00E+00,5.66E-06,2.08E-06,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.09E-03,2.41E-07
1.93E+03,8.20E+00,4.56E-01,4.19E-03,5.03E-02,1.00E+00,4.20E-06,1.60E-06,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.09E-03,2.42E-07
1.93E+03,8.21E+00,4.56E-01,4.19E-03,5.08E-02,1.00E+00,3.43E-06,1.48E-06,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.09E-03,2.42E-07
1.93E+03,8.21E+00,4.57E-01,4.19E-03,5.19E-02,1.00E+00,3.14E-06,1.32E-06,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.29E-03,2.83E-07,3.00E+00,1.09E-03,2.42E-07
1.93E+03,8.22E+00,4.57E-01,4.19E-03,5.32E-02,1.00E+00,2.76E-06,1.21E-06,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.09E-03,2.42E-07
1.93E+03,8.22E+00,4.58E-01,4.19E-03,5.35E-02,1.00E+00,2.80E-06,1.16E-06,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.09E-03,2.42E-07
1.93E+03,8.22E+00,4.58E-01,4.19E-03,5.38E-02,1.00E+00,2.52E-06,1.02E-06,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.09E-03,2.42E-07
1.93E+03,8.23E+00,4.58E-01,4.19E-03,5.42E-02,1.00E+00,2.17E-06,9.61E-07,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.09E-03,2.42E-07
1.93E+03,8.23E+00,4.59E-01,4.19E-03,5.46E-02,1.00E+00,2.19E-06,8.39E-07,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.29E-03,2.84E-07,3.00E+00,1.09E-03,2.43E-07
1.93E+03,8.24E+00,4.59E-01,4.19E-03,5.49E-02,1.00E+00,1.87E-06,7.30E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.09E-03,2.43E-07
1.94E+03,8.24E+00,4.59E-01,4.19E-03,5.56E-02,1.00E+00,1.78E-06,7.04E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.09E-03,2.43E-07
1.94E+03,8.25E+00,4.60E-01,4.19E-03,5.70E-02,1.00E+00,1.54E-06,5.87E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.09E-03,2.43E-07
1.94E+03,8.25E+00,4.60E-01,4.19E-03,5.86E-02,1.00E+00,1.39E-06,5.71E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.10E-03,2.43E-07
1.94E+03,8.25E+00,4.60E-01,4.19E-03,5.91E-02,1.00E+00,1.19E-06,4.83E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.10E-03,2.43E-07
1.94E+03,8.26E+00,4.61E-01,4.19E-03,5.95E-02,1.00E+00,1.14E-06,4.24E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.29E-03,2.85E-07,3.00E+00,1.10E-03,2.43E-07
1.94E+03,8.26E+00,4.61E-01,4.19E-03,5.36E-02,1.00E+00,1.17E-06,4.46E-07,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.10E-03,2.43E-07
1.94E+03,8.27E+00,4.61E-01,4.19E-03,4.77E-02,1.00E+00,3.42E-06,1.41E-06,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.10E-03,2.44E-07
1.94E+03,8.27E+00,4.62E-01,4.19E-03,4.82E-02,1.00E+00,9.26E-06,4.77E-06,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.10E-03,2.44E-07
1.94E+03,8.27E+00,4.62E-01,4.19E-03,4.84E-02,1.00E+00,1.07E-05,4.18E-06,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.10E-03,2.44E-07
1.94E+03,8.28E+00,4.62E-01,4.19E-03,4.94E-02,1.00E+00,1.04E-05,3.22E-06,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.29E-03,2.86E-07,3.00E+00,1.10E-03,2.44E-07
1.95E+03,8.28E+00,4.62E-01,4.19E-03,5.01E-02,1.00E+00,6.62E-06,2.39E-06,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.10E-03,2.44E-07
1.95E+03,8.29E+00,4.63E-01,4.19E-03,5.04E-02,1.00E+00,4.91E-06,1.77E-06,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.10E-03,2.44E-07
1.95E+03,8.29E+00,4.63E-01,4.19E-03,5.07E-02,1.00E+00,3.76E-06,1.56E-06,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.10E-03,2.44E-07
1.95E+03,8.30E+00,4.63E-01,4.19E-03,5.22E-02,1.00E+00,3.32E-06,1.48E-06,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.10E-03,2.45E-07
1.95E+03,8.30E+00,4.63E-01,4.19E-03,5.32E-02,1.00E+00,3.04E-06,1.35E-06,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.29E-03,2.87E-07,3.00E+00,1.10E-03,2.45E-07
1.95E+03,8.30E+00,4.63E-01,4.19E-03,5.65E-02,1.00E+00,2.94E-06,1.24E-06,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.10E-03,2.45E-07
1.95E+03,8.31E+00,4.64E-01,4.19E-03,5.38E-02,1.00E+00,2.71E-06,1.06E-06,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.10E-03,2.45E-07
1.95E+03,8.31E+00,4.64E-01,4.19E-03,5.43E-02,1.00E+00,2.33E-06,1.00E-06,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.11E-03,2.45E-07
1.95E+03,8.32E+00,4.64E-01,4.19E-03,5.46E-02,1.00E+00,2.44E-06,9.33E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.11E-03,2.45E-07
1.95E+03,8.32E+00,4.64E-01,4.19E-03,5.50E-02,1.00E+00,2.01E-06,7.87E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.11E-03,2.45E-07
1.96E+03,8.32E+00,4.64E-01,4.19E-03,5.52E-02,1.00E+00,1.81E-06,7.21E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.29E-03,2.88E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.33E+00,4.64E-01,4.19E-03,5.71E-02,1.00E+00,1.63E-06,5.96E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.33E+00,4.64E-01,4.19E-03,5.89E-02,1.00E+00,1.43E-06,5.60E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.34E+00,4.65E-01,4.19E-03,5.92E-02,1.00E+00,1.27E-06,4.92E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.34E+00,4.65E-01,4.19E-03,5.97E-02,1.00E+00,1.12E-06,4.10E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.35E+00,4.65E-01,4.19E-03,5.35E-02,1.00E+00,1.12E-06,4.15E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.35E+00,4.65E-01,4.19E-03,4.76E-02,1.00E+00,3.45E-06,1.51E-06,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.29E-03,2.89E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.35E+00,4.65E-01,4.19E-03,4.81E-02,1.00E+00,9.85E-06,5.11E-06,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.11E-03,2.46E-07
1.96E+03,8.36E+00,4.65E-01,4.19E-03,4.86E-02,1.00E+00,1.13E-05,4.24E-06,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.11E-03,2.47E-07
1.96E+03,8.36E+00,4.65E-01,4.19E-03,4.95E-02,1.00E+00,1.12E-05,3.42E-06,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.11E-03,2.47E-07
1.97E+03,8.37E+00,4.65E-01,4.19E-03,5.01E-02,1.00E+00,6.93E-06,2.48E-06,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.11E-03,2.47E-07
1.97E+03,8.37E+00,4.65E-01,4.19E-03,5.03E-02,1.00E+00,5.08E-06,1.81E-06,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.11E-03,2.47E-07
1.97E+03,8.38E+00,4.65E-01,4.19E-03,5.07E-02,1.00E+00,3.72E-06,1.54E-06,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.11E-03,2.47E-07
1.97E+03,8.38E+00,4.65E-01,4.19E-03,5.19E-02,1.00E+00,3.52E-06,1.55E-06,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.30E-03,2.90E-07,3.00E+00,1.11E-03,2.47E-07
1.97E+03,8.38E+00,4.65E-01,4.19E-03,5.32E-02,1.00E+00,3.25E-06,1.35E-06,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.47E-07
1.97E+03,8.39E+00,4.65E-01,4.19E-03,5.35E-02,1.00E+00,3.59E-06,1.38E-06,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.48E-07
1.97E+03,8.39E+00,4.65E-01,4.19E-03,5.39E-02,1.00E+00,2.73E-06,1.20E-06,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.48E-07
1.97E+03,8.40E+00,4.65E-01,4.19E-03,5.42E-02,1.00E+00,2.82E-06,1.28E-06,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.48E-07
1.97E+03,8.40E+00,4.65E-01,4.19E-03,5.46E-02,1.00E+00,3.07E-06,1.28E-06,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.48E-07
1.97E+03,8.40E+00,4.65E-01,4.19E-03,5.46E-02,1.00E+00,2.19E-06,9.05E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.48E-07
1.98E+03,8.41E+00,4.65E-01,4.19E-03,5.52E-02,1.00E+00,2.05E-06,7.88E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.48E-07
1.98E+03,8.41E+00,4.65E-01,4.19E-03,5.71E-02,1.00E+00,2.08E-06,8.08E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.30E-03,2.91E-07,3.00E+00,1.12E-03,2.48E-07
1.98E+03,8.42E+00,4.65E-01,4.19E-03,5.88E-02,1.00E+00,1.85E-06,7.51E-07,3.00E+00,1.30E-03,2.92E-07,3.00E+00,1.30E-03,2.92E-07,3.00E+00,1.12E-03,2.48E-07
1.98E+03,8.42E+00,4.65E-01,4.19E-03,5.96E-02,1.00E+00,1.41E-06,5.46E-07,3.00E+00,1.30E-03,2.92E-07,3.00E+00,1.30E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.98E+03,8.43E+00,4.65E-01,4.19E-03,5.93E-02,1.00E+00,1.27E-06,5.08E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.98E+03,8.43E+00,4.65E-01,4.19E-03,5.36E-02,1.00E+00,1.31E-06,5.09E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.98E+03,8.43E+00,4.65E-01,4.19E-03,4.77E-02,1.00E+00,3.85E-06,1.66E-06,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.98E+03,8.44E+00,4.65E-01,4.19E-03,4.82E-02,1.00E+00,1.05E-05,5.67E-06,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.98E+03,8.44E+00,4.65E-01,4.19E-03,4.87E-02,1.00E+00,1.26E-05,5.02E-06,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.98E+03,8.45E+00,4.65E-01,4.19E-03,4.91E-02,1.00E+00,1.26E-05,3.98E-06,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.99E+03,8.45E+00,4.65E-01,4.19E-03,5.01E-02,1.00E+00,8.10E-06,3.00E-06,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.49E-07
1.99E+03,8.45E+00,4.65E-01,4.19E-03,5.04E-02,1.00E+00,6.22E-06,2.16E-06,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.29E-03,2.92E-07,3.00E+00,1.12E-03,2.50E-07
1.99E+03,8.46E+00,4.64E-01,4.19E-03,5.07E-02,1.00E+00,4.68E-06,1.96E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.12E-03,2.50E-07
1.99E+03,8.46E+00,4.64E-01,4.19E-03,5.19E-02,1.00E+00,4.16E-06,1.79E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.12E-03,2.50E-07
1.99E+03,8.47E+00,4.64E-01,4.19E-03,5.36E-02,1.00E+00,3.84E-06,1.61E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.50E-07
1.99E+03,8.47E+00,4.64E-01,4.19E-03,5.36E-02,1.00E+00,3.93E-06,1.61E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.50E-07
1.99E+03,8.48E+00,4.64E-01,4.19E-03,5.40E-02,1.00E+00,3.17E-06,1.28E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.50E-07
1.99E+03,8.48E+00,4.64E-01,4.19E-03,5.42E-02,1.00E+00,2.89E-06,1.24E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.50E-07
1.99E+03,8.48E+00,4.64E-01,4.19E-03,5.46E-02,1.00E+00,2.95E-06,1.11E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.50E-07
1.99E+03,8.49E+00,4.63E-01,4.19E-03,5.49E-02,1.00E+00,2.34E-06,9.49E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.49E+00,4.63E-01,4.19E-03,5.55E-02,1.00E+00,2.27E-06,9.15E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.50E+00,4.63E-01,4.19E-03,5.71E-02,1.00E+00,1.99E-06,7.70E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.50E+00,4.63E-01,4.19E-03,5.89E-02,1.00E+00,1.97E-06,7.71E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.50E+00,4.63E-01,4.19E-03,5.92E-02,1.00E+00,1.76E-06,6.69E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.51E+00,4.62E-01,4.19E-03,5.96E-02,1.00E+00,1.67E-06,6.17E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.51E+00,4.62E-01,4.19E-03,5.65E-02,1.00E+00,1.50E-06,5.82E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.52E+00,4.62E-01,4.19E-03,4.75E-02,1.00E+00,4.59E-06,1.78E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.51E-07
2.00E+03,8.52E+00,4.62E-01,4.19E-03,4.82E-02,1.00E+00,1.10E-05,5.95E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.00E+03,8.53E+00,4.62E-01,4.19E-03,4.87E-02,1.00E+00,1.37E-05,5.39E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.00E+03,8.53E+00,4.61E-01,4.19E-03,4.93E-02,1.00E+00,1.32E-05,4.30E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.01E+03,8.53E+00,4.61E-01,4.19E-03,5.01E-02,1.00E+00,8.41E-06,3.17E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.01E+03,8.54E+00,4.61E-01,4.19E-03,5.03E-02,1.00E+00,6.61E-06,2.38E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.01E+03,8.54E+00,4.61E-01,4.19E-03,5.05E-02,1.00E+00,5.27E-06,2.24E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.01E+03,8.55E+00,4.60E-01,4.19E-03,5.19E-02,1.00E+00,5.01E-06,2.04E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.01E+03,8.55E+00,4.60E-01,4.19E-03,5.33E-02,1.00E+00,4.53E-06,1.95E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.52E-07
2.01E+03,8.56E+00,4.60E-01,4.19E-03,5.37E-02,1.00E+00,4.64E-06,1.94E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.53E-07
2.01E+03,8.56E+00,4.60E-01,4.19E-03,5.40E-02,1.00E+00,3.62E-06,1.46E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.53E-07
2.01E+03,8.56E+00,4.59E-01,4.19E-03,5.44E-02,1.00E+00,3.29E-06,1.44E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.53E-07
2.01E+03,8.57E+00,4.59E-01,4.19E-03,5.45E-02,1.00E+00,3.38E-06,1.29E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.13E-03,2.53E-07
2.01E+03,8.57E+00,4.59E-01,4.19E-03,5.49E-02,1.00E+00,2.85E-06,1.19E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.53E-07
2.02E+03,8.58E+00,4.58E-01,4.19E-03,5.52E-02,1.00E+00,2.93E-06,1.19E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.53E-07
2.02E+03,8.58E+00,4.58E-01,4.19E-03,5.71E-02,1.00E+00,2.64E-06,1.04E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.53E-07
2.02E+03,8.58E+00,4.58E-01,4.19E-03,5.88E-02,1.00E+00,2.55E-06,1.05E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.53E-07
2.02E+03,8.59E+00,4.57E-01,4.19E-03,5.93E-02,1.00E+00,2.09E-06,8.08E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.53E-07
2.02E+03,8.59E+00,4.57E-01,4.19E-03,5.95E-02,1.00E+00,2.02E-06,7.63E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.02E+03,8.60E+00,4.57E-01,4.19E-03,5.36E-02,1.00E+00,1.89E-06,7.17E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.02E+03,8.60E+00,4.56E-01,4.19E-03,4.78E-02,1.00E+00,5.57E-06,2.00E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.02E+03,8.61E+00,4.56E-01,4.19E-03,4.82E-02,1.00E+00,1.15E-05,6.35E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.02E+03,8.61E+00,4.56E-01,4.19E-03,4.87E-02,1.00E+00,1.46E-05,5.77E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.02E+03,8.61E+00,4.55E-01,4.19E-03,4.93E-02,1.00E+00,1.39E-05,4.57E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.03E+03,8.62E+00,4.55E-01,4.19E-03,5.07E-02,1.00E+00,9.32E-06,3.48E-06,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.29E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.03E+03,8.62E+00,4.55E-01,4.19E-03,5.04E-02,1.00E+00,7.06E-06,2.69E-06,3.00E+00,1.28E-03,2.93E-07,3.00E+00,1.28E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.03E+03,8.63E+00,4.54E-01,4.19E-03,5.07E-02,1.00E+00,6.17E-06,2.64E-06,3.00E+00,1.28E-03,2.93E-07,3.00E+00,1.28E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.03E+03,8.63E+00,4.54E-01,4.19E-03,5.19E-02,1.00E+00,5.66E-06,2.27E-06,3.00E+00,1.28E-03,2.93E-07,3.00E+00,1.28E-03,2.93E-07,3.00E+00,1.14E-03,2.54E-07
2.03E+03,8.63E+00,4.54E-01,4.19E-03,5.31E-02,1.00E+00,5.14E-06,2.16E-06,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.54E-07
2.03E+03,8.64E+00,4.53E-01,4.19E-03,5.36E-02,1.00E+00,5.24E-06,2.15E-06,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.03E+03,8.64E+00,4.53E-01,4.19E-03,5.40E-02,1.00E+00,3.97E-06,1.56E-06,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.03E+03,8.65E+00,4.52E-01,4.19E-03,5.42E-02,1.00E+00,3.68E-06,1.59E-06,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.03E+03,8.65E+00,4.52E-01,4.19E-03,5.51E-02,1.00E+00,3.62E-06,1.40E-06,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.03E+03,8.66E+00,4.52E-01,4.19E-03,5.49E-02,1.00E+00,2.91E-06,1.17E-06,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.66E+00,4.51E-01,4.19E-03,5.52E-02,1.00E+00,3.09E-06,1.15E-06,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.66E+00,4.51E-01,4.19E-03,5.71E-02,1.00E+00,2.51E-06,9.68E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.67E+00,4.50E-01,4.19E-03,5.95E-02,1.00E+00,2.19E-06,8.77E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.67E+00,4.50E-01,4.19E-03,5.97E-02,1.00E+00,2.02E-06,7.69E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.28E-03,2.92E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.68E+00,4.50E-01,4.19E-03,5.95E-02,1.00E+00,1.99E-06,7.43E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.68E+00,4.49E-01,4.19E-03,5.36E-02,1.00E+00,1.81E-06,6.70E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.69E+00,4.49E-01,4.19E-03,4.76E-02,1.00E+00,5.37E-06,2.10E-06,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.14E-03,2.55E-07
2.04E+03,8.69E+00,4.48E-01,4.19E-03,4.82E-02,1.00E+00,1.23E-05,6.45E-06,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.14E-03,2.56E-07
2.04E+03,8.69E+00,4.48E-01,4.19E-03,4.99E-02,1.00E+00,1.44E-05,5.71E-06,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.14E-03,2.56E-07
2.04E+03,8.70E+00,4.47E-01,4.19E-03,4.94E-02,1.00E+00,1.40E-05,4.62E-06,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.14E-03,2.56E-07
2.05E+03,8.70E+00,4.47E-01,4.19E-03,5.23E-02,1.00E+00,9.20E-06,3.47E-06,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.28E-03,2.91E-07,3.00E+00,1.14E-03,2.56E-07
2.05E+03,8.71E+00,4.47E-01,4.19E-03,5.03E-02,1.00E+00,7.00E-06,2.70E-06,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.14E-03,2.56E-07
2.05E+03,8.71E+00,4.46E-01,4.19E-03,5.07E-02,1.00E+00,6.08E-06,2.53E-06,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.14E-03,2.56E-07
2.05E+03,8.71E+00,4.46E-01,4.19E-03,5.19E-02,1.00E+00,6.12E-06,2.34E-06,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.14E-03,2.56E-07
2.05E+03,8.72E+00,4.45E-01,4.19E-03,5.32E-02,1.00E+00,5.19E-06,2.19E-06,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.28E-03,2.90E-07,3.00E+00,1.14E-03,2.56E-07
2.05E+03,8.72E+00,4.45E-01,4.19E-03,6.41E-02,1.00E+00,5.25E-06,2.13E-06,3.00E+00,1.27E-03,2.90E-07,3.00E+00,1.27E-03,2.90E-07,3.00E+00,1.15E-03,2.56E-07
2.05E+03,8.73E+00,4.44E-01,4.19E-03,5.37E-02,1.00E+00,4.05E-06,1.72E-06,3.00E+00,1.27E-03,2.90E-07,3.00E+00,1.27E-03,2.90E-07,3.00E+00,1.15E-03,2.56E-07
2.05E+03,8.73E+00,4.44E-01,4.19E-03,5.43E-02,1.00E+00,4.45E-06,1.83E-06,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.15E-03,2.56E-07
2.05E+03,8.74E+00,4.43E-01,4.19E-03,5.47E-02,1.00E+00,4.18E-06,1.61E-06,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.15E-03,2.56E-07
2.05E+03,8.74E+00,4.43E-01,4.19E-03,5.49E-02,1.00E+00,3.21E-06,1.30E-06,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.15E-03,2.56E-07
2.06E+03,8.74E+00,4.42E-01,4.19E-03,6.33E-02,1.00E+00,3.56E-06,1.40E-06,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.15E-03,2.56E-07
2.06E+03,8.75E+00,4.42E-01,4.19E-03,5.71E-02,1.00E+00,3.17E-06,1.31E-06,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.27E-03,2.89E-07,3.00E+00,1.15E-03,2.56E-07
2.06E+03,8.75E+00,4.41E-01,4.19E-03,5.87E-02,1.00E+00,2.97E-06,1.14E-06,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.15E-03,2.56E-07
2.06E+03,8.76E+00,4.41E-01,4.19E-03,5.92E-02,1.00E+00,2.48E-06,9.33E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.15E-03,2.57E-07
2.06E+03,8.76E+00,4.40E-01,4.19E-03,5.95E-02,1.00E+00,2.36E-06,8.77E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.15E-03,2.57E-07
2.06E+03,8.76E+00,4.40E-01,4.19E-03,5.36E-02,1.00E+00,2.05E-06,7.66E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.15E-03,2.57E-07
2.06E+03,8.77E+00,4.39E-01,4.19E-03,4.76E-02,1.00E+00,6.55E-06,2.25E-06,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.27E-03,2.88E-07,3.00E+00,1.15E-03,2.57E-07
2.06E+03,8.77E+00,4.39E-01,4.19E-03,4.81E-02,1.00E+00,1.28E-05,6.93E-06,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.15E-03,2.57E-07
2.06E+03,8.78E+00,4.38E-01,4.19E-03,4.87E-02,1.00E+00,1.57E-05,6.29E-06,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.15E-03,2.57E-07
2.06E+03,8.78E+00,4.38E-01,4.19E-03,4.95E-02,1.00E+00,1.56E-05,5.10E-06,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.79E+00,4.37E-01,4.19E-03,5.01E-02,1.00E+00,1.04E-05,3.81E-06,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.79E+00,4.37E-01,4.19E-03,5.01E-02,1.00E+00,7.94E-06,3.12E-06,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.27E-03,2.87E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.79E+00,4.36E-01,4.19E-03,5.07E-02,1.00E+00,6.89E-06,2.72E-06,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.80E+00,4.36E-01,4.19E-03,5.18E-02,1.00E+00,6.54E-06,2.62E-06,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.80E+00,4.35E-01,4.19E-03,5.32E-02,1.00E+00,6.19E-06,2.59E-06,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.81E+00,4.35E-01,4.19E-03,5.36E-02,1.00E+00,6.11E-06,2.50E-06,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.27E-03,2.86E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.81E+00,4.34E-01,4.19E-03,5.39E-02,1.00E+00,4.74E-06,2.04E-06,3.00E+00,1.26E-03,2.86E-07,3.00E+00,1.26E-03,2.86E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.82E+00,4.33E-01,4.19E-03,5.42E-02,1.00E+00,4.70E-06,2.04E-06,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.82E+00,4.33E-01,4.19E-03,5.46E-02,1.00E+00,4.14E-06,1.62E-06,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.15E-03,2.57E-07
2.07E+03,8.82E+00,4.32E-01,4.19E-03,5.49E-02,1.00E+00,3.54E-06,1.39E-06,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.15E-03,2.57E-07
2.08E+03,8.83E+00,4.32E-01,4.19E-03,5.53E-02,1.00E+00,3.78E-06,1.41E-06,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.26E-03,2.85E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.83E+00,4.31E-01,4.19E-03,5.71E-02,1.00E+00,3.51E-06,1.28E-06,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.84E+00,4.31E-01,4.19E-03,5.89E-02,1.00E+00,3.17E-06,1.23E-06,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.84E+00,4.30E-01,4.19E-03,5.91E-02,1.00E+00,2.51E-06,9.88E-07,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.84E+00,4.30E-01,4.19E-03,5.96E-02,1.00E+00,2.18E-06,8.54E-07,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.26E-03,2.84E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.85E+00,4.29E-01,4.19E-03,5.36E-02,1.00E+00,2.22E-06,7.82E-07,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.85E+00,4.28E-01,4.19E-03,4.77E-02,1.00E+00,6.71E-06,2.37E-06,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.86E+00,4.28E-01,4.19E-03,4.82E-02,1.00E+00,1.32E-05,7.14E-06,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.86E+00,4.27E-01,4.19E-03,4.86E-02,1.00E+00,1.62E-05,6.69E-06,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.26E-03,2.83E-07,3.00E+00,1.15E-03,2.58E-07
2.08E+03,8.87E+00,4.27E-01,4.19E-03,4.94E-02,1.00E+00,1.62E-05,5.09E-06,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.15E-03,2.58E-07
2.09E+03,8.87E+00,4.26E-01,4.19E-03,5.02E-02,1.00E+00,1.11E-05,3.91E-06,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.15E-03,2.58E-07
2.09E+03,8.87E+00,4.26E-01,4.19E-03,5.06E-02,1.00E+00,8.20E-06,3.19E-06,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.15E-03,2.58E-07
2.09E+03,8.88E+00,4.25E-01,4.19E-03,5.07E-02,1.00E+00,6.79E-06,2.85E-06,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.26E-03,2.82E-07,3.00E+00,1.15E-03,2.58E-07
2.09E+03,8.88E+00,4.24E-01,4.19E-03,5.19E-02,1.00E+00,6.26E-06,2.59E-06,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.15E-03,2.59E-07
2.09E+03,8.89E+00,4.24E-01,4.19E-03,5.32E-02,1.00E+00,5.60E-06,2.42E-06,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.15E-03,2.59E-07
2.09E+03,8.89E+00,4.23E-01,4.19E-03,5.37E-02,1.00E+00,5.97E-06,2.34E-06,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.15E-03,2.59E-07
2.09E+03,8.89E+00,4.23E-01,4.19E-03,5.38E-02,1.00E+00,4.59E-06,1.84E-06,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.25E-03,2.81E-07,3.00E+00,1.15E-03,2.59E-07
2.09E+03,8.90E+00,4.22E-01,4.19E-03,5.43E-02,1.00E+00,4.39E-06,1.87E-06,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.15E-03,2.59E-07
2.09E+03,8.90E+00,4.21E-01,4.19E-03,5.50E-02,1.00E+00,4.52E-06,1.68E-06,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.15E-03,2.59E-07
2.09E+03,8.91E+00,4.21E-01,4.19E-03,5.50E-02,1.00E+00,3.74E-06,1.46E-06,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.15E-03,2.59E-07
2.10E+03,8.91E+00,4.20E-01,4.19E-03,5.53E-02,1.00E+00,3.56E-06,1.36E-06,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.15E-03,2.59E-07
2.10E+03,8.92E+00,4.20E-01,4.19E-03,5.71E-02,1.00E+00,3.15E-06,1.21E-06,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.25E-03,2.80E-07,3.00E+00,1.15E-03,2.59E-07
2.10E+03,8.92E+00,4.19E-01,4.19E-03,5.91E-02,1.00E+00,3.15E-06,1.19E-06,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.15E-03,2.59E-07
2.10E+03,8.92E+00,4.18E-01,4.19E-03,5.91E-02,1.00E+00,2.62E-06,1.02E-06,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.16E-03,2.59E-07
2.10E+03,8.93E+00,4.18E-01,4.19E-03,5.95E-02,1.00E+00,2.35E-06,8.75E-07,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.16E-03,2.59E-07
2.10E+03,8.93E+00,4.17E-01,4.19E-03,5.65E-02,1.00E+00,2.32E-06,8.35E-07,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.25E-03,2.79E-07,3.00E+00,1.16E-03,2.60E-07
2.10E+03,8.94E+00,4.16E-01,4.19E-03,4.74E-02,1.00E+00,7.06E-06,2.38E-06,3.00E+00,1.25E-03,2.78E-07,3.00E+00,1.25E-03,2.78E-07,3.00E+00,1.16E-03,2.60E-07
2.10E+03,8.94E+00,4.16E-01,4.19E-03,4.82E-02,1.00E+00,1.37E-05,7.40E-06,3.00E+00,1.25E-03,2.78E-07,3.00E+00,1.25E-03,2.78E-07,3.00E+00,1.16E-03,2.60E-07
2.10E+03,8.95E+00,4.15E-01,4.19E-03,4.88E-02,1.00E+00,1.70E-05,7.04E-06,3.00E+00,1.24E-03,2.78E-07,3.00E+00,1.24E-03,2.78E-07,3.00E+00,1.16E-03,2.60E-07
2.10E+03,8.95E+00,4.15E-01,4.19E-03,4.93E-02,1.00E+00,1.65E-05,5.47E-06,3.00E+00,1.24E-03,2.78E-07,3.00E+00,1.24E-03,2.78E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.95E+00,4.14E-01,4.19E-03,5.01E-02,1.00E+00,1.12E-05,4.07E-06,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.96E+00,4.13E-01,4.19E-03,5.04E-02,1.00E+00,8.86E-06,3.37E-06,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.96E+00,4.13E-01,4.19E-03,5.08E-02,1.00E+00,7.22E-06,2.94E-06,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.97E+00,4.12E-01,4.19E-03,5.20E-02,1.00E+00,6.36E-06,2.74E-06,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.24E-03,2.77E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.97E+00,4.11E-01,4.19E-03,5.34E-02,1.00E+00,6.42E-06,2.80E-06,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.97E+00,4.11E-01,4.19E-03,5.36E-02,1.00E+00,6.87E-06,2.75E-06,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.98E+00,4.10E-01,4.19E-03,5.38E-02,1.00E+00,5.35E-06,2.18E-06,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.16E-03,2.60E-07
2.11E+03,8.98E+00,4.09E-01,4.19E-03,5.44E-02,1.00E+00,5.67E-06,2.39E-06,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.24E-03,2.76E-07,3.00E+00,1.16E-03,2.61E-07
2.11E+03,8.99E+00,4.09E-01,4.19E-03,5.46E-02,1.00E+00,5.78E-06,2.29E-06,3.00E+00,1.24E-03,2.75E-07,3.00E+00,1.24E-03,2.75E-07,3.00E+00,1.16E-03,2.61E-07
2.11E+03,8.99E+00,4.08E-01,4.19E-03,5.49E-02,1.00E+00,4.72E-06,1.95E-06,3.00E+00,1.24E-03,2.75E-07,3.00E+00,1.24E-03,2.75E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.00E+00,4.08E-01,4.19E-03,5.52E-02,1.00E+00,4.43E-06,1.70E-06,3.00E+00,1.24E-03,2.75E-07,3.00E+00,1.24E-03,2.75E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.00E+00,4.07E-01,4.19E-03,5.70E-02,1.00E+00,3.90E-06,1.61E-06,3.00E+00,1.23E-03,2.75E-07,3.00E+00,1.23E-03,2.75E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.00E+00,4.06E-01,4.19E-03,3.68E-01,1.00E+00,4.17E-06,1.55E-06,3.00E+00,1.23E-03,2.75E-07,3.00E+00,1.23E-03,2.75E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.01E+00,4.06E-01,4.19E-03,5.96E-02,1.00E+00,3.68E-06,1.37E-06,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.01E+00,4.05E-01,4.19E-03,5.96E-02,1.00E+00,3.24E-06,1.19E-06,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.02E+00,4.04E-01,4.19E-03,5.36E-02,1.00E+00,2.89E-06,1.02E-06,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.02E+00,4.04E-01,4.19E-03,4.79E-02,1.00E+00,8.92E-06,2.48E-06,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.23E-03,2.74E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.02E+00,4.03E-01,4.19E-03,4.82E-02,1.00E+00,1.37E-05,7.83E-06,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.03E+00,4.02E-01,4.19E-03,4.86E-02,1.00E+00,1.85E-05,7.60E-06,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.16E-03,2.61E-07
2.12E+03,9.03E+00,4.02E-01,4.19E-03,4.93E-02,1.00E+00,1.71E-05,5.72E-06,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.16E-03,2.61E-07
2.13E+03,9.04E+00,4.01E-01,4.19E-03,5.01E-02,1.00E+00,1.28E-05,4.70E-06,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.16E-03,2.61E-07
2.13E+03,9.04E+00,4.00E-01,4.19E-03,5.03E-02,1.00E+00,9.82E-06,3.70E-06,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.23E-03,2.73E-07,3.00E+00,1.16E-03,2.62E-07
2.13E+03,9.05E+00,4.00E-01,4.19E-03,5.07E-02,1.00E+00,7.95E-06,3.31E-06,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.16E-03,2.62E-07
2.13E+03,9.05E+00,3.99E-01,4.19E-03,5.20E-02,1.00E+00,7.03E-06,2.87E-06,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.16E-03,2.62E-07
2.13E+03,9.05E+00,3.98E-01,4.19E-03,5.33E-02,1.00E+00,6.34E-06,2.69E-06,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.16E-03,2.62E-07
2.13E+03,9.06E+00,3.98E-01,4.19E-03,5.36E-02,1.00E+00,6.76E-06,2.70E-06,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.16E-03,2.62E-07
2.13E+03,9.06E+00,3.97E-01,4.19E-03,5.40E-02,1.00E+00,5.15E-06,2.06E-06,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.22E-03,2.72E-07,3.00E+00,1.16E-03,2.62E-07
2.13E+03,9.07E+00,3.96E-01,4.19E-03,5.42E-02,1.00E+00,5.21E-06,2.11E-06,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.17E-03,2.62E-07
2.13E+03,9.07E+00,3.96E-01,4.19E-03,5.46E-02,1.00E+00,5.03E-06,1.94E-06,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.17E-03,2.62E-07
2.13E+03,9.08E+00,3.95E-01,4.19E-03,5.50E-02,1.00E+00,3.89E-06,1.55E-06,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.08E+00,3.94E-01,4.19E-03,5.54E-02,1.00E+00,3.85E-06,1.49E-06,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.08E+00,3.94E-01,4.19E-03,5.71E-02,1.00E+00,3.35E-06,1.32E-06,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.22E-03,2.71E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.09E+00,3.93E-01,4.19E-03,5.88E-02,1.00E+00,3.18E-06,1.22E-06,3.00E+00,1.22E-03,2.70E-07,3.00E+00,1.22E-03,2.70E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.09E+00,3.92E-01,4.19E-03,5.92E-02,1.00E+00,2.71E-06,1.02E-06,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.10E+00,3.92E-01,4.19E-03,5.96E-02,1.00E+00,2.72E-06,9.91E-07,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.10E+00,3.91E-01,4.19E-03,5.36E-02,1.00E+00,2.53E-06,8.69E-07,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.10E+00,3.90E-01,4.19E-03,4.76E-02,1.00E+00,7.29E-06,2.56E-06,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.21E-03,2.70E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.11E+00,3.89E-01,4.19E-03,4.82E-02,1.00E+00,1.43E-05,7.72E-06,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.11E+00,3.89E-01,4.19E-03,4.86E-02,1.00E+00,1.75E-05,6.97E-06,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.17E-03,2.62E-07
2.14E+03,9.12E+00,3.88E-01,4.19E-03,4.94E-02,1.00E+00,1.68E-05,5.73E-06,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.12E+00,3.87E-01,4.19E-03,5.01E-02,1.00E+00,1.16E-05,4.50E-06,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.13E+00,3.87E-01,4.19E-03,5.04E-02,1.00E+00,9.53E-06,3.67E-06,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.21E-03,2.69E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.13E+00,3.86E-01,4.19E-03,5.06E-02,1.00E+00,7.97E-06,3.42E-06,3.00E+00,1.21E-03,2.68E-07,3.00E+00,1.21E-03,2.68E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.13E+00,3.85E-01,4.19E-03,5.20E-02,1.00E+00,7.16E-06,2.93E-06,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.14E+00,3.85E-01,4.19E-03,5.32E-02,1.00E+00,6.29E-06,2.81E-06,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.14E+00,3.84E-01,4.19E-03,5.66E-02,1.00E+00,6.58E-06,2.59E-06,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.15E+00,3.83E-01,4.19E-03,5.37E-02,1.00E+00,5.34E-06,2.20E-06,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.20E-03,2.68E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.15E+00,3.82E-01,4.19E-03,5.44E-02,1.00E+00,5.00E-06,2.17E-06,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.15E+00,3.82E-01,4.19E-03,5.46E-02,1.00E+00,5.03E-06,2.01E-06,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.17E-03,2.62E-07
2.15E+03,9.16E+00,3.81E-01,4.19E-03,5.50E-02,1.00E+00,4.23E-06,1.77E-06,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.17E-03,2.62E-07
2.16E+03,9.16E+00,3.80E-01,4.19E-03,5.52E-02,1.00E+00,3.95E-06,1.48E-06,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.17E-03,2.62E-07
2.16E+03,9.17E+00,3.80E-01,4.19E-03,5.71E-02,1.00E+00,3.59E-06,1.39E-06,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.17E+00,3.79E-01,4.19E-03,5.89E-02,1.00E+00,3.45E-06,1.36E-06,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.20E-03,2.67E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.18E+00,3.78E-01,4.19E-03,5.89E-02,1.00E+00,3.02E-06,1.11E-06,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.18E+00,3.77E-01,4.19E-03,5.96E-02,1.00E+00,2.88E-06,1.02E-06,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.18E+00,3.77E-01,4.19E-03,5.34E-02,1.00E+00,2.59E-06,9.57E-07,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.19E+00,3.76E-01,4.19E-03,4.76E-02,1.00E+00,7.99E-06,2.51E-06,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.19E+00,3.75E-01,4.19E-03,4.82E-02,1.00E+00,1.41E-05,8.17E-06,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.19E-03,2.66E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.20E+00,3.75E-01,4.19E-03,4.86E-02,1.00E+00,1.93E-05,7.47E-06,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.18E-03,2.62E-07
2.16E+03,9.20E+00,3.74E-01,4.19E-03,4.93E-02,1.00E+00,1.77E-05,5.98E-06,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.20E+00,3.73E-01,4.19E-03,5.02E-02,1.00E+00,1.19E-05,4.48E-06,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.21E+00,3.72E-01,4.19E-03,5.03E-02,1.00E+00,9.64E-06,3.70E-06,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.21E+00,3.72E-01,4.19E-03,5.06E-02,1.00E+00,7.76E-06,3.43E-06,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.19E-03,2.65E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.22E+00,3.71E-01,4.19E-03,5.19E-02,1.00E+00,7.56E-06,2.91E-06,3.00E+00,1.18E-03,2.65E-07,3.00E+00,1.18E-03,2.65E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.22E+00,3.70E-01,4.19E-03,5.34E-02,1.00E+00,6.61E-06,2.70E-06,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.23E+00,3.69E-01,4.19E-03,5.35E-02,1.00E+00,6.59E-06,2.67E-06,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.23E+00,3.69E-01,4.19E-03,5.39E-02,1.00E+00,5.29E-06,2.16E-06,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.23E+00,3.68E-01,4.19E-03,5.42E-02,1.00E+00,5.40E-06,2.15E-06,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.24E+00,3.67E-01,4.19E-03,5.46E-02,1.00E+00,5.25E-06,2.01E-06,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.64E-07,3.00E+00,1.18E-03,2.61E-07
2.17E+03,9.24E+00,3.67E-01,4.19E-03,5.50E-02,1.00E+00,3.99E-06,1.55E-06,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.61E-07
2.18E+03,9.25E+00,3.66E-01,4.19E-03,5.52E-02,1.00E+00,3.84E-06,1.49E-06,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.61E-07
2.18E+03,9.25E+00,3.65E-01,4.19E-03,5.71E-02,1.00E+00,3.13E-06,1.20E-06,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.61E-07
2.18E+03,9.26E+00,3.64E-01,4.19E-03,5.88E-02,1.00E+00,2.90E-06,1.08E-06,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.61E-07
2.18E+03,9.26E+00,3.64E-01,4.19E-03,5.92E-02,1.00E+00,2.39E-06,9.21E-07,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.63E-07,3.00E+00,1.18E-03,2.61E-07
2.18E+03,9.26E+00,3.65E-01,4.19E-03,5.95E-02,1.00E+00,2.41E-06,9.12E-07,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.19E-03,2.61E-07
2.18E+03,9.27E+00,3.66E-01,4.19E-03,5.36E-02,1.00E+00,2.09E-06,8.08E-07,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.19E-03,2.61E-07
2.18E+03,9.27E+00,3.67E-01,4.19E-03,4.76E-02,1.00E+00,6.83E-06,2.65E-06,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.19E-03,2.61E-07
2.18E+03,9.28E+00,3.68E-01,4.19E-03,4.82E-02,1.00E+00,1.46E-05,8.17E-06,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.19E-03,2.61E-07
2.18E+03,9.28E+00,3.69E-01,4.19E-03,4.86E-02,1.00E+00,1.81E-05,6.99E-06,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.17E-03,2.62E-07,3.00E+00,1.19E-03,2.61E-07
2.18E+03,9.28E+00,3.70E-01,4.19E-03,4.98E-02,1.00E+00,1.73E-05,5.63E-06,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.19E-03,2.61E-07
2.19E+03,9.29E+00,3.71E-01,4.19E-03,5.01E-02,1.00E+00,1.15E-05,4.20E-06,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.19E-03,2.61E-07
2.19E+03,9.29E+00,3.72E-01,4.19E-03,5.04E-02,1.00E+00,8.77E-06,3.23E-06,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.19E-03,2.61E-07
2.19E+03,9.30E+00,3.73E-01,4.19E-03,5.07E-02,1.00E+00,6.70E-06,2.87E-06,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.17E-03,2.61E-07,3.00E+00,1.19E-03,2.61E-07
2.19E+03,9.30E+00,3.74E-01,4.19E-03,5.19E-02,1.00E+00,6.66E-06,2.85E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.19E-03,2.60E-07
2.19E+03,9.31E+00,3.75E-01,4.19E-03,5.38E-02,1.00E+00,5.51E-06,2.57E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.19E-03,2.60E-07
2.19E+03,9.31E+00,3.75E-01,4.19E-03,5.35E-02,1.00E+00,6.36E-06,2.51E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.19E-03,2.60E-07
2.19E+03,9.31E+00,3.76E-01,4.19E-03,5.40E-02,1.00E+00,4.84E-06,2.01E-06,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.17E-03,2.60E-07,3.00E+00,1.19E-03,2.60E-07
2.19E+03,9.32E+00,3.77E-01,4.19E-03,5.42E-02,1.00E+00,4.84E-06,2.00E-06,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.19E-03,2.60E-07
2.19E+03,9.32E+00,3.78E-01,4.19E-03,5.46E-02,1.00E+00,4.88E-06,1.85E-06,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.19E-03,2.60E-07
2.19E+03,9.33E+00,3.79E-01,4.19E-03,5.50E-02,1.00E+00,3.74E-06,1.49E-06,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.33E+00,3.79E-01,4.19E-03,5.53E-02,1.00E+00,3.41E-06,1.29E-06,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.16E-03,2.59E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.33E+00,3.80E-01,4.19E-03,5.71E-02,1.00E+00,3.52E-06,1.26E-06,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.34E+00,3.81E-01,4.19E-03,5.89E-02,1.00E+00,3.31E-06,1.26E-06,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.34E+00,3.82E-01,4.19E-03,5.92E-02,1.00E+00,2.44E-06,9.57E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.35E+00,3.82E-01,4.19E-03,5.95E-02,1.00E+00,2.13E-06,7.89E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.16E-03,2.58E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.35E+00,3.83E-01,4.19E-03,5.65E-02,1.00E+00,2.35E-06,8.19E-07,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.36E+00,3.84E-01,4.19E-03,4.73E-02,1.00E+00,6.88E-06,2.55E-06,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.36E+00,3.85E-01,4.19E-03,4.81E-02,1.00E+00,1.46E-05,8.20E-06,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.36E+00,3.85E-01,4.19E-03,4.87E-02,1.00E+00,1.87E-05,7.30E-06,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.16E-03,2.57E-07,3.00E+00,1.19E-03,2.61E-07
2.20E+03,9.37E+00,3.86E-01,4.19E-03,4.94E-02,1.00E+00,1.83E-05,5.88E-06,3.00E+00,1.16E-03,2.56E-07,3.00E+00,1.16E-03,2.56E-07,3.00E+00,1.19E-03,2.61E-07
2.21E+03,9.37E+00,3.87E-01,4.19E-03,5.01E-02,1.00E+00,1.22E-05,4.24E-06,3.00E+00,1.16E-03,2.56E-07,3.00E+00,1.16E-03,2.56E-07,3.00E+00,1.19E-03,2.61E-07
2.21E+03,9.38E+00,3.87E-01,4.19E-03,5.04E-02,1.00E+00,9.52E-06,3.31E-06,3.00E+00,1.16E-03,2.56E-07,3.00E+00,1.16E-03,2.56E-07,3.00E+00,1.19E-03,2.61E-07
2.21E+03,9.38E+00,3.88E-01,4.19E-03,5.07E-02,1.00E+00,6.56E-06,2.84E-06,3.00E+00,1.15E-03,2.56E-07,3.00E+00,1.15E-03,2.56E-07,3.00E+00,1.19E-03,2.61E-07
2.21E+03,9.39E+00,3.88E-01,4.19E-03,5.19E-02,1.00E+00,6.77E-06,2.85E-06,3.00E+00,1.15E-03,2.55E-07,3.00E+00,1.15E-03,2.55E-07,3.00E+00,1.19E-03,2.61E-07
2.21E+03,9.39E+00,3.89E-01,4.19E-03,5.32E-02,1.00E+00,5.94E-06,2.61E-06,3.00E+00,1.15E-03,2.55E-07,3.00E+00,1.15E-03,2.55E-07,3.00E+00,1.19E-03,2.61E-07
2.21E+03,9.39E+00,3.89E-01,4.19E-03,5.36E-02,1.00E+00,6.48E-06,2.46E-06,3.00E+00,1.15E-03,2.55E-07,3.00E+00,1.15E-03,2.55E-07,3.00E+00,1.19E-03,2.61E-07
2.21E+03,9.40E+00,3.90E-01,4.19E-03,5.39E-02,1.00E+00,4.96E-06,1.99E-06,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.19E-03,2.62E-07
2.21E+03,9.40E+00,3.90E-01,4.19E-03,5.44E-02,1.00E+00,5.08E-06,2.17E-06,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.19E-03,2.62E-07
2.21E+03,9.41E+00,3.91E-01,4.19E-03,5.46E-02,1.00E+00,5.20E-06,2.04E-06,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.19E-03,2.62E-07
2.21E+03,9.41E+00,3.91E-01,4.19E-03,5.49E-02,1.00E+00,3.98E-06,1.65E-06,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.15E-03,2.54E-07,3.00E+00,1.19E-03,2.62E-07
2.22E+03,9.41E+00,3.92E-01,4.19E-03,5.53E-02,1.00E+00,3.82E-06,1.45E-06,3.00E+00,1.15E-03,2.53E-07,3.00E+00,1.15E-03,2.53E-07,3.00E+00,1.19E-03,2.62E-07
2.22E+03,9.42E+00,3.92E-01,4.19E-03,5.70E-02,1.00E+00,3.78E-06,1.44E-06,3.00E+00,1.15E-03,2.53E-07,3.00E+00,1.15E-03,2.53E-07,3.00E+00,1.19E-03,2.62E-07
2.22E+03,9.42E+00,3.93E-01,4.19E-03,5.89E-02,1.00E+00,3.19E-06,1.28E-06,3.00E+00,1.15E-03,2.53E-07,3.00E+00,1.15E-03,2.53E-07,3.00E+00,1.19E-03,2.62E-07
2.22E+03,9.43E+00,3.93E-01,4.19E-03,5.92E-02,1.00E+00,2.41E-06,9.29E-07,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.19E-03,2.62E-07
2.22E+03,9.43E+00,3.94E-01,4.19E-03,5.95E-02,1.00E+00,2.44E-06,9.21E-07,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.19E-03,2.62E-07
2.22E+03,9.44E+00,3.94E-01,4.19E-03,5.36E-02,1.00E+00,2.47E-06,8.90E-07,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.19E-03,2.63E-07
2.22E+03,9.44E+00,3.94E-01,4.19E-03,4.77E-02,1.00E+00,7.17E-06,2.56E-06,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.15E-03,2.52E-07,3.00E+00,1.19E-03,2.63E-07
2.22E+03,9.44E+00,3.95E-01,4.19E-03,4.82E-02,1.00E+00,1.48E-05,8.29E-06,3.00E+00,1.15E-03,2.51E-07,3.00E+00,1.15E-03,2.51E-07,3.00E+00,1.19E-03,2.63E-07
2.22E+03,9.45E+00,3.95E-01,4.19E-03,4.87E-02,1.00E+00,1.89E-05,7.42E-06,3.00E+00,1.15E-03,2.51E-07,3.00E+00,1.15E-03,2.51E-07,3.00E+00,1.19E-03,2.63E-07
2.22E+03,9.45E+00,3.95E-01,4.19E-03,4.94E-02,1.00E+00,1.85E-05,6.06E-06,3.00E+00,1.15E-03,2.51E-07,3.00E+00,1.15E-03,2.51E-07,3.00E+00,1.19E-03,2.63E-07
2.23E+03,9.46E+00,3.96E-01,4.19E-03,5.02E-02,1.00E+00,1.17E-05,4.35E-06,3.00E+00,1.15E-03,2.50E-07,3.00E+00,1.15E-03,2.50E-07,3.00E+00,1.19E-03,2.63E-07
2.23E+03,9.46E+00,3.96E-01,4.19E-03,5.04E-02,1.00E+00,9.42E-06,3.46E-06,3.00E+00,1.14E-03,2.50E-07,3.00E+00,1.14E-03,2.50E-07,3.00E+00,1.19E-03,2.63E-07
2.23E+03,9.46E+00,3.96E-01,4.19E-03,5.07E-02,1.00E+00,7.43E-06,3.10E-06,3.00E+00,1.14E-03,2.50E-07,3.00E+00,1.14E-03,2.50E-07,3.00E+00,1.19E-03,2.63E-07
2.23E+03,9.47E+00,3.97E-01,4.19E-03,5.18E-02,1.00E+00,7.10E-06,3.08E-06,3.00E+00,1.14E-03,2.50E-07,3.00E+00,1.14E-03,2.50E-07,3.00E+00,1.19E-03,2.64E-07
2.23E+03,9.47E+00,3.97E-01,4.19E-03,5.34E-02,1.00E+00,6.81E-06,2.86E-06,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.19E-03,2.64E-07
2.23E+03,9.48E+00,3.97E-01,4.19E-03,5.37E-02,1.00E+00,7.08E-06,2.88E-06,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.19E-03,2.64E-07
2.23E+03,9.48E+00,3.97E-01,4.19E-03,5.40E-02,1.00E+00,5.41E-06,2.23E-06,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.19E-03,2.64E-07
2.23E+03,9.49E+00,3.97E-01,4.19E-03,5.43E-02,1.00E+00,5.98E-06,2.47E-06,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.14E-03,2.49E-07,3.00E+00,1.19E-03,2.64E-07
2.23E+03,9.49E+00,3.98E-01,4.19E-03,5.46E-02,1.00E+00,5.25E-06,2.03E-06,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.19E-03,2.64E-07
2.23E+03,9.49E+00,3.98E-01,4.19E-03,5.50E-02,1.00E+00,4.42E-06,1.69E-06,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.19E-03,2.64E-07
2.24E+03,9.50E+00,3.98E-01,4.19E-03,5.53E-02,1.00E+00,4.28E-06,1.67E-06,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.18E-03,2.64E-07
2.24E+03,9.50E+00,3.98E-01,4.19E-03,5.70E-02,1.00E+00,3.97E-06,1.61E-06,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.14E-03,2.48E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.51E+00,3.98E-01,4.19E-03,5.86E-02,1.00E+00,3.93E-06,1.47E-06,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.51E+00,3.98E-01,4.19E-03,5.92E-02,1.00E+00,3.18E-06,1.24E-06,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.52E+00,3.98E-01,4.19E-03,5.95E-02,1.00E+00,2.90E-06,1.12E-06,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.52E+00,3.98E-01,4.19E-03,5.37E-02,1.00E+00,2.68E-06,1.01E-06,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.52E+00,3.99E-01,4.19E-03,4.76E-02,1.00E+00,8.22E-06,2.73E-06,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.14E-03,2.47E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.53E+00,3.99E-01,4.19E-03,4.82E-02,1.00E+00,1.50E-05,8.42E-06,3.00E+00,1.14E-03,2.46E-07,3.00E+00,1.14E-03,2.46E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.53E+00,3.99E-01,4.19E-03,4.92E-02,1.00E+00,1.92E-05,7.55E-06,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.18E-03,2.65E-07
2.24E+03,9.54E+00,3.99E-01,4.19E-03,4.92E-02,1.00E+00,1.83E-05,6.02E-06,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.18E-03,2.65E-07
2.25E+03,9.54E+00,3.99E-01,4.19E-03,5.01E-02,1.00E+00,1.22E-05,4.58E-06,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.18E-03,2.65E-07
2.25E+03,9.54E+00,3.99E-01,4.19E-03,5.04E-02,1.00E+00,1.02E-05,3.78E-06,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.13E-03,2.46E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.55E+00,3.99E-01,4.19E-03,5.07E-02,1.00E+00,7.97E-06,3.34E-06,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.55E+00,3.99E-01,4.19E-03,5.20E-02,1.00E+00,7.59E-06,3.13E-06,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.56E+00,3.99E-01,4.19E-03,5.32E-02,1.00E+00,7.15E-06,3.07E-06,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.56E+00,3.98E-01,4.19E-03,5.65E-02,1.00E+00,7.34E-06,2.94E-06,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.57E+00,3.98E-01,4.19E-03,5.37E-02,1.00E+00,5.63E-06,2.21E-06,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.57E+00,3.98E-01,4.19E-03,5.43E-02,1.00E+00,5.41E-06,2.28E-06,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.13E-03,2.45E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.57E+00,3.98E-01,4.19E-03,5.46E-02,1.00E+00,4.98E-06,1.95E-06,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.18E-03,2.66E-07
2.25E+03,9.58E+00,3.98E-01,4.19E-03,5.50E-02,1.00E+00,4.42E-06,1.79E-06,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.18E-03,2.66E-07
2.26E+03,9.58E+00,3.98E-01,4.19E-03,5.68E-02,1.00E+00,4.44E-06,1.69E-06,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.18E-03,2.66E-07
2.26E+03,9.59E+00,3.98E-01,4.19E-03,5.83E-02,1.00E+00,4.19E-06,1.56E-06,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.13E-03,2.44E-07,3.00E+00,1.18E-03,2.66E-07
2.26E+03,9.59E+00,3.98E-01,4.19E-03,5.96E-02,1.00E+00,3.88E-06,1.55E-06,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.18E-03,2.66E-07
2.26E+03,9.59E+00,3.98E-01,4.19E-03,5.94E-02,1.00E+00,3.18E-06,1.19E-06,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.18E-03,2.66E-07
2.26E+03,9.60E+00,3.97E-01,4.19E-03,5.98E-02,1.00E+00,2.84E-06,1.11E-06,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.18E-03,2.66E-07
2.26E+03,9.60E+00,3.97E-01,4.19E-03,5.36E-02,1.00E+00,2.80E-06,1.04E-06,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.12E-03,2.44E-07,3.00E+00,1.17E-03,2.66E-07
2.26E+03,9.61E+00,3.97E-01,4.19E-03,4.80E-02,1.00E+00,8.22E-06,2.74E-06,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.17E-03,2.66E-07
2.26E+03,9.61E+00,3.97E-01,4.19E-03,4.88E-02,1.00E+00,1.50E-05,8.46E-06,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.17E-03,2.66E-07
2.26E+03,9.62E+00,3.96E-01,4.19E-03,4.87E-02,1.00E+00,1.96E-05,7.65E-06,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.17E-03,2.66E-07
2.26E+03,9.62E+00,3.96E-01,4.19E-03,4.94E-02,1.00E+00,1.85E-05,6.17E-06,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.17E-03,2.66E-07
2.27E+03,9.62E+00,3.96E-01,4.19E-03,5.01E-02,1.00E+00,1.26E-05,4.72E-06,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.63E+00,3.96E-01,4.19E-03,5.04E-02,1.00E+00,1.01E-05,3.77E-06,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.63E+00,3.95E-01,4.19E-03,5.07E-02,1.00E+00,8.01E-06,3.34E-06,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.12E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.64E+00,3.95E-01,4.19E-03,5.19E-02,1.00E+00,8.15E-06,3.30E-06,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.64E+00,3.95E-01,4.19E-03,5.33E-02,1.00E+00,6.98E-06,3.04E-06,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.65E+00,3.95E-01,4.19E-03,5.33E-02,1.00E+00,7.79E-06,2.96E-06,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.65E+00,3.94E-01,4.19E-03,5.40E-02,1.00E+00,5.69E-06,2.36E-06,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.65E+00,3.94E-01,4.19E-03,5.44E-02,1.00E+00,5.83E-06,2.44E-06,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.66E+00,3.94E-01,4.19E-03,5.46E-02,1.00E+00,5.83E-06,2.21E-06,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.11E-03,2.43E-07,3.00E+00,1.17E-03,2.65E-07
2.27E+03,9.66E+00,3.93E-01,4.19E-03,5.48E-02,1.00E+00,4.63E-06,1.92E-06,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.17E-03,2.64E-07
2.28E+03,9.67E+00,3.93E-01,4.19E-03,5.52E-02,1.00E+00,4.47E-06,1.75E-06,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.17E-03,2.64E-07
2.28E+03,9.67E+00,3.93E-01,4.19E-03,5.71E-02,1.00E+00,4.39E-06,1.64E-06,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.17E-03,2.64E-07
2.28E+03,9.67E+00,3.92E-01,4.19E-03,5.88E-02,1.00E+00,4.00E-06,1.55E-06,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.11E-03,2.42E-07,3.00E+00,1.17E-03,2.64E-07
2.28E+03,9.68E+00,3.92E-01,4.19E-03,5.92E-02,1.00E+00,3.00E-06,1.16E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.64E-07
2.28E+03,9.68E+00,3.91E-01,4.19E-03,5.95E-02,1.00E+00,3.05E-06,1.16E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.63E-07
2.28E+03,9.69E+00,3.91E-01,4.19E-03,5.36E-02,1.00E+00,2.90E-06,1.10E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.63E-07
2.28E+03,9.69E+00,3.91E-01,4.19E-03,4.77E-02,1.00E+00,8.60E-06,2.79E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.63E-07
2.28E+03,9.70E+00,3.90E-01,4.19E-03,4.81E-02,1.00E+00,1.52E-05,8.74E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.63E-07
2.28E+03,9.70E+00,3.90E-01,4.19E-03,4.88E-02,1.00E+00,2.02E-05,8.18E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.63E-07
2.28E+03,9.70E+00,3.89E-01,4.19E-03,4.94E-02,1.00E+00,1.91E-05,6.50E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.62E-07
2.29E+03,9.71E+00,3.89E-01,4.19E-03,5.02E-02,1.00E+00,1.32E-05,4.92E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.62E-07
2.29E+03,9.71E+00,3.88E-01,4.19E-03,5.03E-02,1.00E+00,1.08E-05,4.08E-06,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.10E-03,2.42E-07,3.00E+00,1.17E-03,2.62E-07
2.29E+03,9.72E+00,3.88E-01,4.19E-03,5.07E-02,1.00E+00,8.92E-06,3.83E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.17E-03,2.61E-07
2.29E+03,9.72E+00,3.87E-01,4.19E-03,5.19E-02,1.00E+00,8.32E-06,3.42E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.61E-07
2.29E+03,9.72E+00,3.87E-01,4.19E-03,5.29E-02,1.00E+00,7.83E-06,3.36E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.61E-07
2.29E+03,9.73E+00,3.86E-01,4.19E-03,5.36E-02,1.00E+00,8.21E-06,3.17E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.61E-07
2.29E+03,9.73E+00,3.86E-01,4.19E-03,5.41E-02,1.00E+00,6.26E-06,2.51E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.60E-07
2.29E+03,9.74E+00,3.86E-01,4.19E-03,5.43E-02,1.00E+00,5.88E-06,2.53E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.60E-07
2.29E+03,9.74E+00,3.85E-01,4.19E-03,5.46E-02,1.00E+00,5.83E-06,2.32E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.60E-07
2.29E+03,9.75E+00,3.84E-01,4.19E-03,5.47E-02,1.00E+00,5.40E-06,2.28E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.59E-07
2.30E+03,9.75E+00,3.84E-01,4.19E-03,5.51E-02,1.00E+00,4.97E-06,1.91E-06,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.09E-03,2.42E-07,3.00E+00,1.16E-03,2.59E-07
2.30E+03,9.75E+00,3.83E-01,4.19E-03,5.71E-02,1.00E+00,4.54E-06,1.73E-06,3.00E+00,1.08E-03,2.42E-07,3.00E+00,1.08E-03,2.42E-07,3.00E+00,1.16E-03,2.59E-07
2.30E+03,9.76E+00,3.83E-01,4.19E-03,5.88E-02,1.00E+00,4.67E-06,1.70E-06,3.00E+00,1.08E-03,2.42E-07,3.00E+00,1.08E-03,2.42E-07,3.00E+00,1.16E-03,2.59E-07
2.30E+03,9.76E+00,3.82E-01,4.19E-03,5.92E-02,1.00E+00,3.79E-06,1.46E-06,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.16E-03,2.58E-07
2.30E+03,9.77E+00,3.82E-01,4.19E-03,5.95E-02,1.00E+00,3.26E-06,1.25E-06,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.16E-03,2.58E-07
2.30E+03,9.77E+00,3.81E-01,4.19E-03,5.64E-02,1.00E+00,3.06E-06,1.12E-06,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.16E-03,2.58E-07
2.30E+03,9.77E+00,3.81E-01,4.19E-03,4.75E-02,1.00E+00,9.38E-06,2.71E-06,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.16E-03,2.57E-07
2.30E+03,9.78E+00,3.80E-01,4.19E-03,4.81E-02,1.00E+00,1.47E-05,8.68E-06,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.16E-03,2.57E-07
2.30E+03,9.78E+00,3.80E-01,4.19E-03,4.86E-02,1.00E+00,2.07E-05,8.35E-06,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.16E-03,2.57E-07
2.30E+03,9.79E+00,3.79E-01,4.19E-03,4.95E-02,1.00E+00,1.95E-05,6.72E-06,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.08E-03,2.41E-07,3.00E+00,1.16E-03,2.56E-07
2.31E+03,9.79E+00,3.79E-01,4.19E-03,5.02E-02,1.00E+00,1.44E-05,5.31E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.16E-03,2.56E-07
2.31E+03,9.80E+00,3.78E-01,4.19E-03,5.04E-02,1.00E+00,1.09E-05,4.05E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.16E-03,2.56E-07
2.31E+03,9.80E+00,3.77E-01,4.19E-03,5.07E-02,1.00E+00,8.54E-06,3.63E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.16E-03,2.55E-07
2.31E+03,9.80E+00,3.77E-01,4.19E-03,5.20E-02,1.00E+00,8.17E-06,3.32E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.15E-03,2.55E-07
2.31E+03,9.81E+00,3.76E-01,4.19E-03,5.33E-02,1.00E+00,7.55E-06,3.25E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.15E-03,2.55E-07
2.31E+03,9.81E+00,3.76E-01,4.19E-03,5.36E-02,1.00E+00,7.98E-06,3.17E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.15E-03,2.54E-07
2.31E+03,9.82E+00,3.75E-01,4.19E-03,5.40E-02,1.00E+00,6.37E-06,2.57E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.15E-03,2.54E-07
2.31E+03,9.82E+00,3.74E-01,4.19E-03,5.43E-02,1.00E+00,5.93E-06,2.53E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.15E-03,2.54E-07
2.31E+03,9.83E+00,3.74E-01,4.19E-03,5.46E-02,1.00E+00,5.82E-06,2.22E-06,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.07E-03,2.41E-07,3.00E+00,1.15E-03,2.53E-07
2.31E+03,9.83E+00,3.73E-01,4.19E-03,5.50E-02,1.00E+00,5.10E-06,2.11E-06,3.00E+00,1.06E-03,2.41E-07,3.00E+00,1.06E-03,2.41E-07,3.00E+00,1.15E-03,2.53E-07
2.32E+03,9.83E+00,3.73E-01,4.19E-03,5.52E-02,1.00E+00,4.95E-06,1.89E-06,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.15E-03,2.53E-07
2.32E+03,9.84E+00,3.72E-01,4.19E-03,5.71E-02,1.00E+00,4.48E-06,1.79E-06,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.15E-03,2.53E-07
2.32E+03,9.84E+00,3.71E-01,4.19E-03,5.89E-02,1.00E+00,4.56E-06,1.74E-06,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.15E-03,2.52E-07
2.32E+03,9.85E+00,3.71E-01,4.19E-03,5.92E-02,1.00E+00,3.62E-06,1.38E-06,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.15E-03,2.52E-07
2.32E+03,9.85E+00,3.70E-01,4.19E-03,5.96E-02,1.00E+00,3.31E-06,1.26E-06,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.15E-03,2.52E-07
2.32E+03,9.85E+00,3.69E-01,4.19E-03,5.36E-02,1.00E+00,2.99E-06,1.12E-06,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.15E-03,2.52E-07
2.32E+03,9.86E+00,3.69E-01,4.19E-03,4.76E-02,1.00E+00,9.01E-06,2.74E-06,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.06E-03,2.40E-07,3.00E+00,1.14E-03,2.51E-07
2.32E+03,9.86E+00,3.68E-01,4.19E-03,4.82E-02,1.00E+00,1.46E-05,8.61E-06,3.00E+00,1.05E-03,2.40E-07,3.00E+00,1.05E-03,2.40E-07,3.00E+00,1.14E-03,2.51E-07
2.32E+03,9.87E+00,3.68E-01,4.19E-03,4.86E-02,1.00E+00,2.02E-05,8.29E-06,3.00E+00,1.05E-03,2.40E-07,3.00E+00,1.05E-03,2.40E-07,3.00E+00,1.14E-03,2.51E-07
2.32E+03,9.87E+00,3.67E-01,4.19E-03,4.94E-02,1.00E+00,1.94E-05,6.69E-06,3.00E+00,1.05E-03,2.40E-07,3.00E+00,1.05E-03,2.40E-07,3.00E+00,1.14E-03,2.51E-07
2.33E+03,9.88E+00,3.66E-01,4.19E-03,5.01E-02,1.00E+00,1.45E-05,5.26E-06,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.14E-03,2.50E-07
2.33E+03,9.88E+00,3.66E-01,4.19E-03,5.05E-02,1.00E+00,1.10E-05,4.26E-06,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.14E-03,2.50E-07
2.33E+03,9.88E+00,3.65E-01,4.19E-03,5.06E-02,1.00E+00,8.87E-06,3.72E-06,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.14E-03,2.50E-07
2.33E+03,9.89E+00,3.64E-01,4.19E-03,5.19E-02,1.00E+00,8.42E-06,3.41E-06,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.14E-03,2.50E-07
2.33E+03,9.89E+00,3.64E-01,4.19E-03,5.32E-02,1.00E+00,7.38E-06,3.31E-06,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.14E-03,2.50E-07
2.33E+03,9.90E+00,3.63E-01,4.19E-03,5.36E-02,1.00E+00,7.98E-06,3.14E-06,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.14E-03,2.50E-07
2.33E+03,9.90E+00,3.63E-01,4.19E-03,5.40E-02,1.00E+00,6.14E-06,2.49E-06,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.05E-03,2.39E-07,3.00E+00,1.13E-03,2.49E-07
2.33E+03,9.90E+00,3.62E-01,4.19E-03,5.43E-02,1.00E+00,5.99E-06,2.56E-06,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.13E-03,2.49E-07
2.33E+03,9.91E+00,3.61E-01,4.19E-03,5.46E-02,1.00E+00,5.50E-06,2.17E-06,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.13E-03,2.49E-07
2.33E+03,9.91E+00,3.61E-01,4.19E-03,5.49E-02,1.00E+00,5.09E-06,2.04E-06,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.13E-03,2.49E-07
2.34E+03,9.92E+00,3.60E-01,4.19E-03,5.52E-02,1.00E+00,4.84E-06,1.88E-06,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.13E-03,2.49E-07
2.34E+03,9.92E+00,3.59E-01,4.19E-03,5.71E-02,1.00E+00,4.28E-06,1.72E-06,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.13E-03,2.49E-07
2.34E+03,9.93E+00,3.59E-01,4.19E-03,5.88E-02,1.00E+00,4.48E-06,1.67E-06,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.04E-03,2.38E-07,3.00E+00,1.13E-03,2.49E-07
2.34E+03,9.93E+00,3.58E-01,4.19E-03,5.92E-02,1.00E+00,3.60E-06,1.42E-06,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.13E-03,2.48E-07
2.34E+03,9.93E+00,3.57E-01,4.19E-03,5.95E-02,1.00E+00,3.41E-06,1.28E-06,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.12E-03,2.48E-07
2.34E+03,9.94E+00,3.57E-01,4.19E-03,5.36E-02,1.00E+00,3.06E-06,1.13E-06,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.12E-03,2.48E-07
2.34E+03,9.94E+00,3.56E-01,4.19E-03,4.76E-02,1.00E+00,9.24E-06,2.63E-06,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.04E-03,2.37E-07,3.00E+00,1.12E-03,2.48E-07
2.34E+03,9.95E+00,3.55E-01,4.19E-03,4.81E-02,1.00E+00,1.38E-05,8.17E-06,3.00E+00,1.03E-03,2.37E-07,3.00E+00,1.03E-03,2.37E-07,3.00E+00,1.12E-03,2.48E-07
2.34E+03,9.95E+00,3.55E-01,4.19E-03,4.88E-02,1.00E+00,1.92E-05,7.79E-06,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.12E-03,2.48E-07
2.34E+03,9.96E+00,3.54E-01,4.19E-03,4.94E-02,1.00E+00,1.86E-05,6.14E-06,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.12E-03,2.48E-07
2.35E+03,9.96E+00,3.54E-01,4.19E-03,5.01E-02,1.00E+00,1.38E-05,4.85E-06,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.12E-03,2.48E-07
2.35E+03,9.96E+00,3.53E-01,4.19E-03,5.01E-02,1.00E+00,1.05E-05,3.98E-06,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.03E-03,2.36E-07,3.00E+00,1.12E-03,2.48E-07
2.35E+03,9.97E+00,3.52E-01,4.19E-03,5.09E-02,1.00E+00,7.82E-06,3.21E-06,3.00E+00,1.03E-03,2.35E-07,3.00E+00,1.03E-03,2.35E-07,3.00E+00,1.11E-03,2.48E-07
2.35E+03,9.97E+00,3.52E-01,4.19E-03,5.19E-02,1.00E+00,7.85E-06,3.14E-06,3.00E+00,1.03E-03,2.35E-07,3.00E+00,1.03E-03,2.35E-07,3.00E+00,1.11E-03,2.48E-07
2.35E+03,9.98E+00,3.51E-01,4.19E-03,5.33E-02,1.00E+00,6.52E-06,2.93E-06,3.00E+00,1.03E-03,2.35E-07,3.00E+00,1.03E-03,2.35E-07,3.00E+00,1.11E-03,2.48E-07
2.35E+03,9.98E+00,3.50E-01,4.19E-03,5.65E-02,1.00E+00,7.14E-06,2.83E-06,3.00E+00,1.03E-03,2.34E-07,3.00E+00,1.03E-03,2.34E-07,3.00E+00,1.11E-03,2.48E-07
2.35E+03,9.98E+00,3.50E-01,4.19E-03,5.38E-02,1.00E+00,5.44E-06,2.22E-06,3.00E+00,1.03E-03,2.34E-07,3.00E+00,1.03E-03,2.34E-07,3.00E+00,1.11E-03,2.48E-07
2.35E+03,9.99E+00,3.49E-01,4.19E-03,5.42E-02,1.00E+00,5.41E-06,2.22E-06,3.00E+00,1.02E-03,2.34E-07,3.00E+00,1.02E-03,2.34E-07,3.00E+00,1.11E-03,2.48E-07
2.35E+03,9.99E+00,3.48E-01,4.19E-03,5.46E-02,1.00E+00,5.01E-06,1.96E-06,3.00E+00,1.02E-03,2.34E-07,3.00E+00,1.02E-03,2.34E-07,3.00E+00,1.10E-03,2.48E-07
2.35E+03,1.00E+01,3.48E-01,4.19E-03,5.49E-02,1.00E+00,4.29E-06,1.80E-06,3.00E+00,1.02E-03,2.33E-07,3.00E+00,1.02E-03,2.33E-07,3.00E+00,1.10E-03,2.47E-07
2.36E+03,1.00E+01,3.47E-01,4.19E-03,3.53E-01,1.00E+00,3.94E-06,1.51E-06,3.00E+00,1.02E-03,2.33E-07,3.00E+00,1.02E-03,2.33E-07,3.00E+00,1.10E-03,2.47E-07
2.36E+03,1.00E+01,3.47E-01,4.19E-03,5.71E-02,1.00E+00,3.58E-06,1.41E-06,3.00E+00,1.02E-03,2.33E-07,3.00E+00,1.02E-03,2.33E-07,3.00E+00,1.10E-03,2.47E-07
2.36E+03,1.00E+01,3.46E-01,4.19E-03,5.88E-02,1.00E+00,3.65E-06,1.39E-06,3.00E+00,1.02E-03,2.32E-07,3.00E+00,1.02E-03,2.32E-07,3.00E+00,1.10E-03,2.47E-07
2.36E+03,1.00E+01,3.45E-01,4.19E-03,5.92E-02,1.00E+00,2.96E-06,1.13E-06,3.00E+00,1.02E-03,2.32E-07,3.00E+00,1.02E-03,2.32E-07,3.00E+00,1.10E-03,2.47E-07
2.36E+03,1.00E+01,3.45E-01,4.19E-03,5.95E-02,1.00E+00,2.70E-06,1.00E-06,3.00E+00,1.02E-03,2.32E-07,3.00E+00,1.02E-03,2.32E-07,3.00E+00,1.10E-03,2.47E-07
2.36E+03,1.00E+01,3.44E-01,4.19E-03,5.36E-02,1.00E+00,2.57E-06,9.75E-07,3.00E+00,1.02E-03,2.31E-07,3.00E+00,1.02E-03,2.31E-07,3.00E+00,1.09E-03,2.47E-07
2.36E+03,1.00E+01,3.43E-01,4.19E-03,4.75E-02,1.00E+00,7.74E-06,2.45E-06,3.00E+00,1.02E-03,2.31E-07,3.00E+00,1.02E-03,2.31E-07,3.00E+00,1.09E-03,2.47E-07
2.36E+03,1.00E+01,3.43E-01,4.19E-03,4.82E-02,1.00E+00,1.30E-05,7.48E-06,3.00E+00,1.02E-03,2.31E-07,3.00E+00,1.02E-03,2.31E-07,3.00E+00,1.09E-03,2.47E-07
2.36E+03,1.00E+01,3.42E-01,4.19E-03,4.86E-02,1.00E+00,1.72E-05,6.61E-06,3.00E+00,1.01E-03,2.30E-07,3.00E+00,1.01E-03,2.30E-07,3.00E+00,1.09E-03,2.47E-07
2.36E+03,1.00E+01,3.42E-01,4.19E-03,4.93E-02,1.00E+00,1.65E-05,5.45E-06,3.00E+00,1.01E-03,2.30E-07,3.00E+00,1.01E-03,2.30E-07,3.00E+00,1.09E-03,2.47E-07
2.37E+03,1.00E+01,3.41E-01,4.19E-03,5.01E-02,1.00E+00,1.12E-05,4.13E-06,3.00E+00,1.01E-03,2.30E-07,3.00E+00,1.01E-03,2.30E-07,3.00E+00,1.09E-03,2.47E-07
2.37E+03,1.00E+01,3.40E-01,4.19E-03,5.03E-02,1.00E+00,9.00E-06,3.41E-06,3.00E+00,1.01E-03,2.29E-07,3.00E+00,1.01E-03,2.29E-07,3.00E+00,1.08E-03,2.47E-07
2.37E+03,1.01E+01,3.40E-01,4.19E-03,5.06E-02,1.00E+00,6.92E-06,2.84E-06,3.00E+00,1.01E-03,2.29E-07,3.00E+00,1.01E-03,2.29E-07,3.00E+00,1.08E-03,2.47E-07
2.37E+03,1.01E+01,3.39E-01,4.19E-03,5.19E-02,1.00E+00,7.76E-06,2.95E-06,3.00E+00,1.01E-03,2.29E-07,3.00E+00,1.01E-03,2.29E-07,3.00E+00,1.08E-03,2.47E-07
2.37E+03,1.01E+01,3.38E-01,4.19E-03,5.32E-02,1.00E+00,6.41E-06,2.77E-06,3.00E+00,1.01E-03,2.28E-07,3.00E+00,1.01E-03,2.28E-07,3.00E+00,1.08E-03,2.46E-07
2.37E+03,1.01E+01,3.38E-01,4.19E-03,5.36E-02,1.00E+00,6.68E-06,2.74E-06,3.00E+00,1.01E-03,2.28E-07,3.00E+00,1.01E-03,2.28E-07,3.00E+00,1.08E-03,2.46E-07
2.37E+03,1.01E+01,3.37E-01,4.19E-03,5.40E-02,1.00E+00,5.52E-06,2.52E-06,3.00E+00,1.01E-03,2.28E-07,3.00E+00,1.01E-03,2.28E-07,3.00E+00,1.08E-03,2.46E-07
2.37E+03,1.01E+01,3.37E-01,4.19E-03,5.42E-02,1.00E+00,6.22E-06,2.51E-06,3.00E+00,1.01E-03,2.27E-07,3.00E+00,1.01E-03,2.27E-07,3.00E+00,1.07E-03,2.46E-07
2.37E+03,1.01E+01,3.36E-01,4.19E-03,5.46E-02,1.00E+00,5.19E-06,2.00E-06,3.00E+00,1.01E-03,2.27E-07,3.00E+00,1.01E-03,2.27E-07,3.00E+00,1.07E-03,2.46E-07
2.37E+03,1.01E+01,3.35E-01,4.19E-03,5.50E-02,1.00E+00,4.41E-06,1.74E-06,3.00E+00,1.01E-03,2.27E-07,3.00E+00,1.01E-03,2.27E-07,3.00E+00,1.07E-03,2.46E-07
2.38E+03,1.01E+01,3.35E-01,4.19E-03,5.52E-02,1.00E+00,4.17E-06,1.65E-06,3.00E+00,1.00E-03,2.26E-07,3.00E+00,1.00E-03,2.26E-07,3.00E+00,1.07E-03,2.46E-07
2.38E+03,1.01E+01,3.34E-01,4.19E-03,5.70E-02,1.00E+00,3.79E-06,1.55E-06,3.00E+00,1.00E-03,2.26E-07,3.00E+00,1.00E-03,2.26E-07,3.00E+00,1.07E-03,2.46E-07
2.38E+03,1.01E+01,3.34E-01,4.19E-03,5.92E-02,1.00E+00,3.90E-06,1.47E-06,3.00E+00,1.00E-03,2.25E-07,3.00E+00,1.00E-03,2.25E-07,3.00E+00,1.07E-03,2.45E-07
2.38E+03,1.01E+01,3.33E-01,4.19E-03,5.91E-02,1.00E+00,3.08E-06,1.24E-06,3.00E+00,1.00E-03,2.25E-07,3.00E+00,1.00E-03,2.25E-07,3.00E+00,1.06E-03,2.45E-07
2.38E+03,1.01E+01,3.32E-01,4.19E-03,5.94E-02,1.00E+00,2.83E-06,1.10E-06,3.00E+00,1.00E-03,2.25E-07,3.00E+00,1.00E-03,2.25E-07,3.00E+00,1.06E-03,2.45E-07
2.38E+03,1.01E+01,3.32E-01,4.19E-03,5.35E-02,1.00E+00,2.53E-06,9.31E-07,3.00E+00,1.00E-03,2.24E-07,3.00E+00,1.00E-03,2.24E-07,3.00E+00,1.06E-03,2.45E-07
2.38E+03,1.01E+01,3.31E-01,4.19E-03,4.76E-02,1.00E+00,7.88E-06,2.42E-06,3.00E+00,9.99E-04,2.24E-07,3.00E+00,9.99E-04,2.24E-07,3.00E+00,1.06E-03,2.45E-07
2.38E+03,1.01E+01,3.31E-01,4.19E-03,4.82E-02,1.00E+00,1.22E-05,7.25E-06,3.00E+00,9.98E-04,2.24E-07,3.00E+00,9.98E-04,2.24E-07,3.00E+00,1.06E-03,2.44E-07
2.38E+03,1.01E+01,3.30E-01,4.19E-03,4.87E-02,1.00E+00,1.65E-05,6.46E-06,3.00E+00,9.97E-04,2.23E-07,3.00E+00,9.97E-04,2.23E-07,3.00E+00,1.06E-03,2.44E-07
2.38E+03,1.01E+01,3.29E-01,4.19E-03,4.93E-02,1.00E+00,1.57E-05,5.25E-06,3.00E+00,9.96E-04,2.23E-07,3.00E+00,9.96E-04,2.23E-07,3.00E+00,1.06E-03,2.44E-07
2.39E+03,1.01E+01,3.29E-01,4.19E-03,5.01E-02,1.00E+00,1.14E-05,4.11E-06,3.00E+00,9.95E-04,2.22E-07,3.00E+00,9.95E-04,2.22E-07,3.00E+00,1.05E-03,2.44E-07
2.39E+03,1.01E+01,3.28E-01,4.19E-03,5.03E-02,1.00E+00,9.18E-06,3.55E-06,3.00E+00,9.94E-04,2.22E-07,3.00E+00,9.94E-04,2.22E-07,3.00E+00,1.05E-03,2.43E-07
2.39E+03,1.01E+01,3.28E-01,4.19E-03,5.07E-02,1.00E+00,6.90E-06,2.82E-06,3.00E+00,9.93E-04,2.22E-07,3.00E+00,9.93E-04,2.22E-07,3.00E+00,1.05E-03,2.43E-07
2.39E+03,1.01E+01,3.27E-01,4.19E-03,5.19E-02,1.00E+00,6.44E-06,2.75E-06,3.00E+00,9.93E-04,2.21E-07,3.00E+00,9.93E-04,2.21E-07,3.00E+00,1.05E-03,2.43E-07
2.39E+03,1.01E+01,3.27E-01,4.19E-03,5.33E-02,1.00E+00,6.09E-06,2.62E-06,3.00E+00,9.92E-04,2.21E-07,3.00E+00,9.92E-04,2.21E-07,3.00E+00,1.05E-03,2.43E-07
2.39E+03,1.01E+01,3.26E-01,4.19E-03,5.36E-02,1.00E+00,6.42E-06,2.51E-06,3.00E+00,9.91E-04,2.20E-07,3.00E+00,9.91E-04,2.20E-07,3.00E+00,1.05E-03,2.42E-07
2.39E+03,1.02E+01,3.25E-01,4.19E-03,5.40E-02,1.00E+00,4.85E-06,2.09E-06,3.00E+00,9.90E-04,2.20E-07,3.00E+00,9.90E-04,2.20E-07,3.00E+00,1.04E-03,2.42E-07
2.39E+03,1.02E+01,3.25E-01,4.19E-03,5.42E-02,1.00E+00,4.96E-06,2.16E-06,3.00E+00,9.89E-04,2.20E-07,3.00E+00,9.89E-04,2.20E-07,3.00E+00,1.04E-03,2.42E-07
2.39E+03,1.02E+01,3.24E-01,4.19E-03,5.44E-02,1.00E+00,4.44E-06,1.79E-06,3.00E+00,9.88E-04,2.19E-07,3.00E+00,9.88E-04,2.19E-07,3.00E+00,1.04E-03,2.41E-07
2.39E+03,1.02E+01,3.24E-01,4.19E-03,5.48E-02,1.00E+00,4.34E-06,1.67E-06,3.00E+00,9.87E-04,2.19E-07,3.00E+00,9.87E-04,2.19E-07,3.00E+00,1.04E-03,2.41E-07
2.40E+03,1.02E+01,3.23E-01,4.19E-03,5.53E-02,1.00E+00,3.98E-06,1.48E-06,3.00E+00,9.86E-04,2.19E-07,3.00E+00,9.86E-04,2.19E-07,3.00E+00,1.04E-03,2.41E-07
2.40E+03,1.02E+01,3.23E-01,4.19E-03,5.71E-02,1.00E+00,3.70E-06,1.38E-06,3.00E+00,9.85E-04,2.18E-07,3.00E+00,9.85E-04,2.18E-07,3.00E+00,1.04E-03,2.40E-07
2.40E+03,1.02E+01,3.22E-01,4.19E-03,5.88E-02,1.00E+00,3.29E-06,1.28E-06,3.00E+00,9.84E-04,2.18E-07,3.00E+00,9.84E-04,2.18E-07,3.00E+00,1.04E-03,2.40E-07
2.40E+03,1.02E+01,3.21E-01,4.19E-03,5.91E-02,1.00E+00,2.68E-06,1.05E-06,3.00E+00,9.83E-04,2.17E-07,3.00E+00,9.83E-04,2.17E-07,3.00E+00,1.04E-03,2.39E-07
2.40E+03,1.02E+01,3.21E-01,4.19E-03,5.95E-02,1.00E+00,2.49E-06,9.58E-07,3.00E+00,9.82E-04,2.17E-07,3.00E+00,9.82E-04,2.17E-07,3.00E+00,1.03E-03,2.39E-07
2.40E+03,1.02E+01,3.20E-01,4.19E-03,5.65E-02,1.00E+00,2.33E-06,8.30E-07,3.00E+00,9.81E-04,2.17E-07,3.00E+00,9.81E-04,2.17E-07,3.00E+00,1.03E-03,2.39E-07
2.40E+03,1.02E+01,3.20E-01,4.19E-03,4.79E-02,1.00E+00,6.99E-06,2.17E-06,3.00E+00,9.80E-04,2.16E-07,3.00E+00,9.80E-04,2.16E-07,3.00E+00,1.03E-03,2.38E-07
2.40E+03,1.02E+01,3.83E-01,5.03E-03,5.36E-02,2.00E+00,2.04E-04,7.36E-05,3.00E+00,1.03E-03,3.19E-07,3.00E+00,1.03E-03,3.19E-07,3.00E+00,1.08E-03,3.52E-07
2.40E+03,1.02E+01,3.82E-01,5.03E-03,5.26E-02,2.00E+00,2.38E-04,8.50E-05,3.00E+00,9.88E-04,3.36E-07,3.00E+00,9.88E-04,3.36E-07,3.00E+00,1.04E-03,3.71E-07
2.40E+03,1.02E+01,3.81E-01,5.03E-03,4.55E-02,1.00E+00,1.41E-04,9.45E-05,3.00E+00,9.76E-04,3.41E-07,3.00E+00,9.76E-04,3.41E-07,3.00E+00,1.03E-03,3.76E-07
2.41E+03,1.02E+01,3.81E-01,5.03E-03,6.00E-02,3.00E+00,3.16E-04,2.70E-05,3.00E+00,9.75E-04,3.40E-07,3.00E+00,9.75E-04,3.40E-07,3.00E+00,1.03E-03,3.75E-07
2.41E+03,1.02E+01,3.80E-01,5.03E-03,4.56E-02,1.00E+00,1.60E-04,4.19E-05,3.00E+00,9.74E-04,3.40E-07,3.00E+00,9.74E-04,3.40E-07,3.00E+00,1.02E-03,3.74E-07
2.41E+03,1.02E+01,3.79E-01,5.03E-03,5.38E-02,2.00E+00,2.39E-04,9.96E-05,3.00E+00,9.72E-04,3.39E-07,3.00E+00,9.72E-04,3.39E-07,3.00E+00,1.02E-03,3.73E-07
2.41E+03,1.02E+01,3.78E-01,5.03E-03,4.78E-02,1.00E+00,2.81E-04,8.57E-05,3.00E+00,9.71E-04,3.38E-07,3.00E+00,9.71E-04,3.38E-07,3.00E+00,1.02E-03,3.72E-07
2.41E+03,1.02E+01,3.78E-01,5.03E-03,4.83E-02,1.00E+00,1.97E-04,6.55E-05,3.00E+00,9.70E-04,3.38E-07,3.00E+00,9.70E-04,3.38E-07,3.00E+00,1.02E-03,3.71E-07
2.41E+03,1.02E+01,3.77E-01,5.03E-03,4.87E-02,1.00E+00,1.33E-04,4.62E-05,3.00E+00,9.68E-04,3.37E-07,3.00E+00,9.68E-04,3.37E-07,3.00E+00,1.02E-03,3.71E-07
2.41E+03,1.02E+01,3.76E-01,5.03E-03,4.94E-02,1.00E+00,9.27E-05,3.53E-05,3.00E+00,9.67E-04,3.36E-07,3.00E+00,9.67E-04,3.36E-07,3.00E+00,1.02E-03,3.70E-07
2.41E+03,1.02E+01,3.75E-01,5.03E-03,5.01E-02,1.00E+00,7.88E-05,3.77E-05,3.00E+00,9.65E-04,3.36E-07,3.00E+00,9.65E-04,3.36E-07,3.00E+00,1.01E-03,3.69E-07
2.41E+03,1.03E+01,3.75E-01,5.03E-03,5.05E-02,1.00E+00,7.19E-05,2.84E-05,3.00E+00,9.64E-04,3.35E-07,3.00E+00,9.64E-04,3.35E-07,3.00E+00,1.01E-03,3.68E-07
2.41E+03,1.03E+01,3.74E-01,5.03E-03,5.10E-02,1.00E+00,6.16E-05,2.48E-05,3.00E+00,9.63E-04,3.34E-07,3.00E+00,9.63E-04,3.34E-07,3.00E+00,1.01E-03,3.67E-07
2.42E+03,1.03E+01,3.73E-01,5.03E-03,5.19E-02,1.00E+00,6.44E-05,2.17E-05,3.00E+00,9.61E-04,3.34E-07,3.00E+00,9.61E-04,3.34E-07,3.00E+00,1.01E-03,3.66E-07
2.42E+03,1.03E+01,3.72E-01,5.03E-03,5.33E-02,1.00E+00,4.35E-05,1.76E-05,3.00E+00,9.60E-04,3.33E-07,3.00E+00,9.60E-04,3.33E-07,3.00E+00,1.01E-03,3.65E-07
2.42E+03,1.03E+01,3.72E-01,5.03E-03,5.36E-02,1.00E+00,3.42E-05,1.32E-05,3.00E+00,9.58E-04,3.32E-07,3.00E+00,9.58E-04,3.32E-07,3.00E+00,1.01E-03,3.64E-07
2.42E+03,1.03E+01,3.72E-01,5.03E-03,5.39E-02,1.00E+00,3.25E-05,1.31E-05,3.00E+00,9.57E-04,3.32E-07,3.00E+00,9.57E-04,3.32E-07,3.00E+00,1.01E-03,3.63E-07
2.42E+03,1.03E+01,3.72E-01,5.03E-03,5.43E-02,1.00E+00,2.49E-05,9.49E-06,3.00E+00,9.55E-04,3.31E-07,3.00E+00,9.55E-04,3.31E-07,3.00E+00,1.01E-03,3.62E-07
2.42E+03,1.03E+01,3.72E-01,5.03E-03,5.46E-02,1.00E+00,2.13E-05,8.43E-06,3.00E+00,9.54E-04,3.30E-07,3.00E+00,9.54E-04,3.30E-07,3.00E+00,1.00E-03,3.61E-07
2.42E+03,1.03E+01,3.72E-01,5.03E-03,5.49E-02,1.00E+00,1.81E-05,6.86E-06,3.00E+00,9.52E-04,3.30E-07,3.00E+00,9.52E-04,3.30E-07,3.00E+00,1.00E-03,3.60E-07
2.42E+03,1.03E+01,3.71E-01,5.03E-03,5.53E-02,1.00E+00,1.58E-05,5.90E-06,3.00E+00,9.51E-04,3.29E-07,3.00E+00,9.51E-04,3.29E-07,3.00E+00,1.00E-03,3.59E-07
2.42E+03,1.03E+01,3.71E-01,5.03E-03,5.71E-02,1.00E+00,1.37E-05,5.17E-06,3.00E+00,9.49E-04,3.29E-07,3.00E+00,9.49E-04,3.29E-07,3.00E+00,1.00E-03,3.58E-07
2.42E+03,1.03E+01,3.71E-01,5.03E-03,5.89E-02,1.00E+00,1.23E-05,4.77E-06,3.00E+00,9.48E-04,3.28E-07,3.00E+00,9.48E-04,3.28E-07,3.00E+00,9.99E-04,3.57E-07
2.43E+03,1.03E+01,3.71E-01,5.03E-03,5.92E-02,1.00E+00,1.00E-05,3.95E-06,3.00E+00,9.46E-04,3.27E-07,3.00E+00,9.46E-04,3.27E-07,3.00E+00,9.97E-04,3.56E-07
2.43E+03,1.03E+01,3.71E-01,5.03E-03,5.96E-02,1.00E+00,8.03E-06,3.12E-06,3.00E+00,9.45E-04,3.27E-07,3.00E+00,9.45E-04,3.27E-07,3.00E+00,9.96E-04,3.55E-07
2.43E+03,1.03E+01,3.71E-01,5.03E-03,5.36E-02,1.00E+00,7.68E-06,2.92E-06,3.00E+00,9.43E-04,3.26E-07,3.00E+00,9.43E-04,3.26E-07,3.00E+00,9.95E-04,3.54E-07
2.43E+03,1.03E+01,3.70E-01,5.03E-03,4.76E-02,1.00E+00,2.06E-05,3.70E-06,3.00E+00,9.41E-04,3.26E-07,3.00E+00,9.41E-04,3.26E-07,3.00E+00,9.93E-04,3.53E-07
2.43E+03,1.03E+01,3.70E-01,5.03E-03,4.82E-02,1.00E+00,1.56E-05,9.02E-06,3.00E+00,9.40E-04,3.25E-07,3.00E+00,9.40E-04,3.25E-07,3.00E+00,9.92E-04,3.52E-07
2.43E+03,1.03E+01,3.70E-01,5.03E-03,4.87E-02,1.00E+00,2.28E-05,1.04E-05,3.00E+00,9.38E-04,3.25E-07,3.00E+00,9.38E-04,3.25E-07,3.00E+00,9.91E-04,3.51E-07
2.43E+03,1.03E+01,3.70E-01,5.03E-03,4.93E-02,1.00E+00,2.03E-05,8.12E-06,3.00E+00,9.36E-04,3.24E-07,3.00E+00,9.36E-04,3.24E-07,3.00E+00,9.89E-04,3.50E-07
2.43E+03,1.04E+01,3.70E-01,5.03E-03,4.99E-02,1.00E+00,1.88E-05,7.06E-06,3.00E+00,9.35E-04,3.24E-07,3.00E+00,9.35E-04,3.24E-07,3.00E+00,9.88E-04,3.49E-07
2.43E+03,1.04E+01,3.69E-01,5.03E-03,5.04E-02,1.00E+00,1.70E-05,7.13E-06,3.00E+00,9.33E-04,3.23E-07,3.00E+00,9.33E-04,3.23E-07,3.00E+00,9.87E-04,3.48E-07
2.43E+03,1.04E+01,3.69E-01,5.03E-03,5.06E-02,1.00E+00,1.46E-05,6.08E-06,3.00E+00,9.31E-04,3.23E-07,3.00E+00,9.31E-04,3.23E-07,3.00E+00,9.85E-04,3.47E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.19E-02,1.00E+00,1.39E-05,5.51E-06,3.00E+00,9.30E-04,3.22E-07,3.00E+00,9.30E-04,3.22E-07,3.00E+00,9.84E-04,3.46E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.33E-02,1.00E+00,1.15E-05,5.05E-06,3.00E+00,9.28E-04,3.22E-07,3.00E+00,9.28E-04,3.22E-07,3.00E+00,9.82E-04,3.45E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.36E-02,1.00E+00,1.17E-05,5.06E-06,3.00E+00,9.26E-04,3.21E-07,3.00E+00,9.26E-04,3.21E-07,3.00E+00,9.81E-04,3.44E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.39E-02,1.00E+00,1.09E-05,4.89E-06,3.00E+00,9.25E-04,3.21E-07,3.00E+00,9.25E-04,3.21E-07,3.00E+00,9.80E-04,3.43E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.43E-02,1.00E+00,1.04E-05,4.26E-06,3.00E+00,9.23E-04,3.20E-07,3.00E+00,9.23E-04,3.20E-07,3.00E+00,9.78E-04,3.42E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.46E-02,1.00E+00,7.86E-06,3.42E-06,3.00E+00,9.21E-04,3.20E-07,3.00E+00,9.21E-04,3.20E-07,3.00E+00,9.77E-04,3.41E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.51E-02,1.00E+00,8.06E-06,3.14E-06,3.00E+00,9.19E-04,3.19E-07,3.00E+00,9.19E-04,3.19E-07,3.00E+00,9.75E-04,3.40E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.52E-02,1.00E+00,7.32E-06,2.56E-06,3.00E+00,9.18E-04,3.19E-07,3.00E+00,9.18E-04,3.19E-07,3.00E+00,9.74E-04,3.39E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.67E-02,1.00E+00,6.84E-06,2.58E-06,3.00E+00,9.16E-04,3.18E-07,3.00E+00,9.16E-04,3.18E-07,3.00E+00,9.72E-04,3.38E-07
2.44E+03,1.04E+01,3.69E-01,5.03E-03,5.89E-02,1.00E+00,6.45E-06,2.38E-06,3.00E+00,9.14E-04,3.18E-07,3.00E+00,9.14E-04,3.18E-07,3.00E+00,9.71E-04,3.37E-07
2.45E+03,1.04E+01,3.69E-01,5.03E-03,5.92E-02,1.00E+00,5.04E-06,1.81E-06,3.00E+00,9.12E-04,3.17E-07,3.00E+00,9.12E-04,3.17E-07,3.00E+00,9.69E-04,3.36E-07
2.45E+03,1.04E+01,3.69E-01,5.03E-03,5.95E-02,1.00E+00,4.21E-06,1.57E-06,3.00E+00,9.11E-04,3.17E-07,3.00E+00,9.11E-04,3.17E-07,3.00E+00,9.68E-04,3.35E-07
2.45E+03,1.04E+01,3.69E-01,5.03E-03,5.34E-02,1.00E+00,3.52E-06,1.35E-06,3.00E+00,9.09E-04,3.16E-07,3.00E+00,9.09E-04,3.16E-07,3.00E+00,9.66E-04,3.34E-07
2.45E+03,1.04E+01,3.69E-01,5.03E-03,4.76E-02,1.00E+00,1.13E-05,2.65E-06,3.00E+00,9.07E-04,3.16E-07,3.00E+00,9.07E-04,3.16E-07,3.00E+00,9.65E-04,3.34E-07
2.45E+03,1.04E+01,3.69E-01,5.03E-03,4.82E-02,1.00E+00,1.30E-05,7.98E-06,3.00E+00,9.05E-04,3.15E-07,3.00E+00,9.05E-04,3.15E-07,3.00E+00,9.63E-04,3.33E-07
2.45E+03,1.04E+01,3.69E-01,5.03E-03,5.16E-02,1.00E+00,1.90E-05,8.01E-06,3.00E+00,9.03E-04,3.15E-07,3.00E+00,9.03E-04,3.15E-07,3.00E+00,9.61E-04,3.32E-07
2.45E+03,1.04E+01,3.69E-01,5.03E-03,4.92E-02,1.00E+00,1.73E-05,6.08E-06,3.00E+00,9.02E-04,3.14E-07,3.00E+00,9.02E-04,3.14E-07,3.00E+00,9.60E-04,3.31E-07
2.45E+03,1.05E+01,3.69E-01,5.03E-03,5.01E-02,1.00E+00,1.35E-05,4.96E-06,3.00E+00,9.00E-04,3.14E-07,3.00E+00,9.00E-04,3.14E-07,3.00E+00,9.58E-04,3.30E-07
2.45E+03,1.05E+01,3.69E-01,5.03E-03,5.03E-02,1.00E+00,1.04E-05,4.22E-06,3.00E+00,8.98E-04,3.13E-07,3.00E+00,8.98E-04,3.13E-07,3.00E+00,9.56E-04,3.29E-07
2.45E+03,1.05E+01,3.69E-01,5.03E-03,5.07E-02,1.00E+00,8.94E-06,3.70E-06,3.00E+00,8.96E-04,3.13E-07,3.00E+00,8.96E-04,3.13E-07,3.00E+00,9.55E-04,3.29E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.19E-02,1.00E+00,9.78E-06,3.67E-06,3.00E+00,8.94E-04,3.13E-07,3.00E+00,8.94E-04,3.13E-07,3.00E+00,9.53E-04,3.28E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.32E-02,1.00E+00,8.49E-06,3.57E-06,3.00E+00,8.92E-04,3.12E-07,3.00E+00,8.92E-04,3.12E-07,3.00E+00,9.51E-04,3.27E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.36E-02,1.00E+00,8.47E-06,3.31E-06,3.00E+00,8.91E-04,3.12E-07,3.00E+00,8.91E-04,3.12E-07,3.00E+00,9.50E-04,3.26E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.40E-02,1.00E+00,6.68E-06,2.89E-06,3.00E+00,8.89E-04,3.11E-07,3.00E+00,8.89E-04,3.11E-07,3.00E+00,9.48E-04,3.25E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.43E-02,1.00E+00,7.46E-06,2.91E-06,3.00E+00,8.87E-04,3.11E-07,3.00E+00,8.87E-04,3.11E-07,3.00E+00,9.46E-04,3.25E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.46E-02,1.00E+00,6.15E-06,2.48E-06,3.00E+00,8.85E-04,3.10E-07,3.00E+00,8.85E-04,3.10E-07,3.00E+00,9.44E-04,3.24E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.50E-02,1.00E+00,6.06E-06,2.35E-06,3.00E+00,8.83E-04,3.10E-07,3.00E+00,8.83E-04,3.10E-07,3.00E+00,9.43E-04,3.23E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.52E-02,1.00E+00,5.33E-06,2.07E-06,3.00E+00,8.81E-04,3.09E-07,3.00E+00,8.81E-04,3.09E-07,3.00E+00,9.41E-04,3.22E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.70E-02,1.00E+00,4.86E-06,1.94E-06,3.00E+00,8.80E-04,3.09E-07,3.00E+00,8.80E-04,3.09E-07,3.00E+00,9.39E-04,3.22E-07
2.46E+03,1.05E+01,3.69E-01,5.03E-03,5.88E-02,1.00E+00,4.26E-06,1.58E-06,3.00E+00,8.78E-04,3.08E-07,3.00E+00,8.78E-04,3.08E-07,3.00E+00,9.37E-04,3.21E-07
2.47E+03,1.05E+01,3.69E-01,5.03E-03,5.93E-02,1.00E+00,3.10E-06,1.23E-06,3.00E+00,8.76E-04,3.08E-07,3.00E+00,8.76E-04,3.08E-07,3.00E+00,9.35E-04,3.20E-07
2.47E+03,1.05E+01,3.69E-01,5.03E-03,5.96E-02,1.00E+00,3.14E-06,1.18E-06,3.00E+00,8.74E-04,3.07E-07,3.00E+00,8.74E-04,3.07E-07,3.00E+00,9.33E-04,3.19E-07
2.47E+03,1.05E+01,3.69E-01,5.03E-03,5.34E-02,1.00E+00,2.71E-06,1.06E-06,3.00E+00,8.72E-04,3.07E-07,3.00E+00,8.72E-04,3.07E-07,3.00E+00,9.31E-04,3.19E-07
2.47E+03,1.05E+01,3.69E-01,5.03E-03,4.76E-02,1.00E+00,7.82E-06,2.21E-06,3.00E+00,8.70E-04,3.06E-07,3.00E+00,8.70E-04,3.06E-07,3.00E+00,9.30E-04,3.18E-07
2.47E+03,1.05E+01,3.69E-01,5.03E-03,4.81E-02,1.00E+00,1.14E-05,6.80E-06,3.00E+00,8.68E-04,3.06E-07,3.00E+00,8.68E-04,3.06E-07,3.00E+00,9.28E-04,3.17E-07
2.47E+03,1.05E+01,3.69E-01,5.03E-03,4.86E-02,1.00E+00,1.59E-05,6.98E-06,3.00E+00,8.67E-04,3.05E-07,3.00E+00,8.67E-04,3.05E-07,3.00E+00,9.26E-04,3.17E-07
2.47E+03,1.05E+01,3.69E-01,5.03E-03,4.94E-02,1.00E+00,1.46E-05,5.24E-06,3.00E+00,8.65E-04,3.05E-07,3.00E+00,8.65E-04,3.05E-07,3.00E+00,9.24E-04,3.16E-07
2.47E+03,1.06E+01,3.69E-01,5.03E-03,5.01E-02,1.00E+00,1.15E-05,4.22E-06,3.00E+00,8.63E-04,3.04E-07,3.00E+00,8.63E-04,3.04E-07,3.00E+00,9.22E-04,3.15E-07
2.47E+03,1.06E+01,3.69E-01,5.03E-03,5.09E-02,1.00E+00,8.74E-06,3.80E-06,3.00E+00,8.61E-04,3.04E-07,3.00E+00,8.61E-04,3.04E-07,3.00E+00,9.20E-04,3.15E-07
2.47E+03,1.06E+01,3.69E-01,5.03E-03,5.04E-02,1.00E+00,8.36E-06,3.44E-06,3.00E+00,8.59E-04,3.03E-07,3.00E+00,8.59E-04,3.03E-07,3.00E+00,9.18E-04,3.14E-07
2.48E+03,1.06E+01,3.69E-01,5.03E-03,5.19E-02,1.00E+00,7.86E-06,3.27E-06,3.00E+00,8.57E-04,3.03E-07,3.00E+00,8.57E-04,3.03E-07,3.00E+00,9.16E-04,3.14E-07
2.48E+03,1.06E+01,3.69E-01,5.03E-03,5.32E-02,1.00E+00,7.22E-06,3.19E-06,3.00E+00,8.56E-04,3.03E-07,3.00E+00,8.56E-04,3.03E-07,3.00E+00,9.14E-04,3.13E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.35E-02,1.00E+00,7.11E-06,3.01E-06,3.00E+00,8.54E-04,3.02E-07,3.00E+00,8.54E-04,3.02E-07,3.00E+00,9.12E-04,3.12E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.40E-02,1.00E+00,6.52E-06,2.94E-06,3.00E+00,8.52E-04,3.02E-07,3.00E+00,8.52E-04,3.02E-07,3.00E+00,9.10E-04,3.12E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.43E-02,1.00E+00,6.48E-06,2.62E-06,3.00E+00,8.50E-04,3.01E-07,3.00E+00,8.50E-04,3.01E-07,3.00E+00,9.08E-04,3.11E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.47E-02,1.00E+00,5.48E-06,2.29E-06,3.00E+00,8.48E-04,3.01E-07,3.00E+00,8.48E-04,3.01E-07,3.00E+00,9.05E-04,3.11E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.49E-02,1.00E+00,5.57E-06,2.16E-06,3.00E+00,8.46E-04,3.00E-07,3.00E+00,8.46E-04,3.00E-07,3.00E+00,9.03E-04,3.10E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.52E-02,1.00E+00,4.53E-06,1.73E-06,3.00E+00,8.45E-04,3.00E-07,3.00E+00,8.45E-04,3.00E-07,3.00E+00,9.01E-04,3.10E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.71E-02,1.00E+00,4.49E-06,1.72E-06,3.00E+00,8.43E-04,2.99E-07,3.00E+00,8.43E-04,2.99E-07,3.00E+00,8.99E-04,3.09E-07
2.48E+03,1.06E+01,3.68E-01,5.03E-03,5.89E-02,1.00E+00,3.99E-06,1.52E-06,3.00E+00,8.41E-04,2.99E-07,3.00E+00,8.41E-04,2.99E-07,3.00E+00,8.97E-04,3.09E-07
2.49E+03,1.06E+01,3.68E-01,5.03E-03,5.92E-02,1.00E+00,3.28E-06,1.29E-06,3.00E+00,8.39E-04,2.99E-07,3.00E+00,8.39E-04,2.99E-07,3.00E+00,8.95E-04,3.08E-07
2.49E+03,1.06E+01,3.68E-01,5.03E-03,5.95E-02,1.00E+00,2.98E-06,1.12E-06,3.00E+00,8.38E-04,2.98E-07,3.00E+00,8.38E-04,2.98E-07,3.00E+00,8.93E-04,3.08E-07
2.49E+03,1.06E+01,3.68E-01,5.03E-03,5.35E-02,1.00E+00,2.62E-06,9.69E-07,3.00E+00,8.36E-04,2.98E-07,3.00E+00,8.36E-04,2.98E-07,3.00E+00,8.91E-04,3.07E-07
2.49E+03,1.06E+01,3.68E-01,5.03E-03,4.76E-02,1.00E+00,7.79E-06,1.89E-06,3.00E+00,8.34E-04,2.97E-07,3.00E+00,8.34E-04,2.97E-07,3.00E+00,8.88E-04,3.07E-07
2.49E+03,1.06E+01,3.68E-01,5.03E-03,4.82E-02,1.00E+00,9.38E-06,5.65E-06,3.00E+00,8.32E-04,2.97E-07,3.00E+00,8.32E-04,2.97E-07,3.00E+00,8.86E-04,3.06E-07
2.49E+03,1.06E+01,3.68E-01,5.03E-03,4.87E-02,1.00E+00,1.35E-05,5.55E-06,3.00E+00,8.30E-04,2.96E-07,3.00E+00,8.30E-04,2.96E-07,3.00E+00,8.84E-04,3.06E-07
2.49E+03,1.06E+01,3.67E-01,5.03E-03,4.93E-02,1.00E+00,1.22E-05,4.28E-06,3.00E+00,8.29E-04,2.96E-07,3.00E+00,8.29E-04,2.96E-07,3.00E+00,8.82E-04,3.06E-07
2.49E+03,1.07E+01,3.67E-01,5.03E-03,5.02E-02,1.00E+00,9.94E-06,3.56E-06,3.00E+00,8.27E-04,2.96E-07,3.00E+00,8.27E-04,2.96E-07,3.00E+00,8.80E-04,3.05E-07
2.49E+03,1.07E+01,3.67E-01,5.03E-03,5.04E-02,1.00E+00,7.76E-06,3.10E-06,3.00E+00,8.25E-04,2.95E-07,3.00E+00,8.25E-04,2.95E-07,3.00E+00,8.77E-04,3.05E-07
2.49E+03,1.07E+01,3.67E-01,5.03E-03,5.09E-02,1.00E+00,6.31E-06,2.79E-06,3.00E+00,8.24E-04,2.95E-07,3.00E+00,8.24E-04,2.95E-07,3.00E+00,8.75E-04,3.04E-07
2.50E+03,1.07E+01,3.67E-01,5.03E-03,5.19E-02,1.00E+00,6.45E-06,2.61E-06,3.00E+00,8.22E-04,2.94E-07,3.00E+00,8.22E-04,2.94E-07,3.00E+00,8.73E-04,3.04E-07
2.50E+03,1.07E+01,3.67E-01,5.03E-03,5.33E-02,1.00E+00,5.36E-06,2.35E-06,3.00E+00,8.20E-04,2.94E-07,3.00E+00,8.20E-04,2.94E-07,3.00E+00,8.71E-04,3.03E-07
2.50E+03,1.07E+01,3.67E-01,5.03E-03,5.36E-02,1.00E+00,5.70E-06,2.23E-06,3.00E+00,8.18E-04,2.94E-07,3.00E+00,8.18E-04,2.94E-07,3.00E+00,8.69E-04,3.03E-07
2.50E+03,1.07E+01,3.67E-01,5.03E-03,5.41E-02,1.00E+00,4.23E-06,1.82E-06,3.00E+00,8.17E-04,2.93E-07,3.00E+00,8.17E-04,2.93E-07,3.00E+00,8.66E-04,3.03E-07
2.50E+03,1.07E+01,3.67E-01,5.03E-03,5.42E-02,1.00E+00,4.43E-06,1.80E-06,3.00E+00,8.15E-04,2.93E-07,3.00E+00,8.15E-04,2.93E-07,3.00E+00,8.64E-04,3.02E-07
2.50E+03,1.07E+01,3.66E-01,5.03E-03,5.75E-02,1.00E+00,4.14E-06,1.59E-06,3.00E+00,8.13E-04,2.92E-07,3.00E+00,8.13E-04,2.92E-07,3.00E+00,8.62E-04,3.02E-07
2.50E+03,1.07E+01,3.66E-01,5.03E-03,5.48E-02,1.00E+00,3.86E-06,1.54E-06,3.00E+00,8.12E-04,2.92E-07,3.00E+00,8.12E-04,2.92E-07,3.00E+00,8.60E-04,3.01E-07
2.50E+03,1.07E+01,3.66E-01,5.03E-03,5.52E-02,1.00E+00,3.43E-06,1.35E-06,3.00E+00,8.10E-04,2.92E-07,3.00E+00,8.10E-04,2.92E-07,3.00E+00,8.57E-04,3.01E-07
2.50E+03,1.07E+01,3.66E-01,5.03E-03,5.74E-02,1.00E+00,3.23E-06,1.24E-06,3.00E+00,8.08E-04,2.91E-07,3.00E+00,8.08E-04,2.91E-07,3.00E+00,8.55E-04,3.01E-07
2.50E+03,1.07E+01,3.66E-01,5.03E-03,5.89E-02,1.00E+00,3.06E-06,1.17E-06,3.00E+00,8.07E-04,2.91E-07,3.00E+00,8.07E-04,2.91E-07,3.00E+00,8.53E-04,3.00E-07
2.51E+03,1.07E+01,3.66E-01,5.03E-03,5.92E-02,1.00E+00,2.22E-06,8.74E-07,3.00E+00,8.05E-04,2.90E-07,3.00E+00,8.05E-04,2.90E-07,3.00E+00,8.51E-04,3.00E-07
2.51E+03,1.07E+01,3.66E-01,5.03E-03,5.95E-02,1.00E+00,2.19E-06,8.49E-07,3.00E+00,8.04E-04,2.90E-07,3.00E+00,8.04E-04,2.90E-07,3.00E+00,8.49E-04,2.99E-07
2.51E+03,1.07E+01,3.65E-01,5.03E-03,5.37E-02,1.00E+00,2.04E-06,7.68E-07,3.00E+00,8.02E-04,2.89E-07,3.00E+00,8.02E-04,2.89E-07,3.00E+00,8.46E-04,2.99E-07
2.51E+03,1.07E+01,3.65E-01,5.03E-03,4.76E-02,1.00E+00,5.77E-06,1.53E-06,3.00E+00,8.00E-04,2.89E-07,3.00E+00,8.00E-04,2.89E-07,3.00E+00,8.44E-04,2.98E-07
2.51E+03,1.07E+01,3.65E-01,5.03E-03,4.82E-02,1.00E+00,7.97E-06,4.79E-06,3.00E+00,7.99E-04,2.89E-07,3.00E+00,7.99E-04,2.89E-07,3.00E+00,8.42E-04,2.98E-07
2.51E+03,1.07E+01,3.65E-01,5.03E-03,4.88E-02,1.00E+00,1.15E-05,4.74E-06,3.00E+00,7.97E-04,2.88E-07,3.00E+00,7.97E-04,2.88E-07,3.00E+00,8.40E-04,2.97E-07
2.51E+03,1.07E+01,3.65E-01,5.03E-03,4.94E-02,1.00E+00,1.02E-05,3.68E-06,3.00E+00,7.96E-04,2.88E-07,3.00E+00,7.96E-04,2.88E-07,3.00E+00,8.37E-04,2.97E-07
2.51E+03,1.08E+01,3.65E-01,5.03E-03,5.01E-02,1.00E+00,7.81E-06,2.89E-06,3.00E+00,7.94E-04,2.87E-07,3.00E+00,7.94E-04,2.87E-07,3.00E+00,8.35E-04,2.97E-07
2.51E+03,1.08E+01,3.65E-01,5.03E-03,5.04E-02,1.00E+00,6.28E-06,2.42E-06,3.00E+00,7.93E-04,2.87E-07,3.00E+00,7.93E-04,2.87E-07,3.00E+00,8.33E-04,2.96E-07
2.51E+03,1.08E+01,3.64E-01,5.03E-03,5.05E-02,1.00E+00,5.09E-06,2.19E-06,3.00E+00,7.91E-04,2.86E-07,3.00E+00,7.91E-04,2.86E-07,3.00E+00,8.31E-04,2.96E-07
2.52E+03,1.08E+01,3.64E-01,5.03E-03,5.19E-02,1.00E+00,4.81E-06,2.11E-06,3.00E+00,7.90E-04,2.86E-07,3.00E+00,7.90E-04,2.86E-07,3.00E+00,8.29E-04,2.95E-07
2.52E+03,1.08E+01,3.64E-01,5.03E-03,5.32E-02,1.00E+00,4.40E-06,2.03E-06,3.00E+00,7.88E-04,2.85E-07,3.00E+00,7.88E-04,2.85E-07,3.00E+00,8.26E-04,2.95E-07
2.52E+03,1.08E+01,3.64E-01,5.03E-03,5.36E-02,1.00E+00,5.08E-06,1.94E-06,3.00E+00,7.87E-04,2.85E-07,3.00E+00,7.87E-04,2.85E-07,3.00E+00,8.24E-04,2.94E-07
2.52E+03,1.08E+01,3.64E-01,5.03E-03,5.39E-02,1.00E+00,3.81E-06,1.57E-06,3.00E+00,7.85E-04,2.84E-07,3.00E+00,7.85E-04,2.84E-07,3.00E+00,8.22E-04,2.94E-07
2.52E+03,1.08E+01,3.63E-01,5.03E-03,5.43E-02,1.00E+00,3.69E-06,1.60E-06,3.00E+00,7.84E-04,2.84E-07,3.00E+00,7.84E-04,2.84E-07,3.00E+00,8.20E-04,2.93E-07
2.52E+03,1.08E+01,3.63E-01,5.03E-03,5.46E-02,1.00E+00,3.61E-06,1.49E-06,3.00E+00,7.82E-04,2.83E-07,3.00E+00,7.82E-04,2.83E-07,3.00E+00,8.18E-04,2.93E-07
2.52E+03,1.08E+01,3.63E-01,5.03E-03,5.51E-02,1.00E+00,3.35E-06,1.37E-06,3.00E+00,7.81E-04,2.83E-07,3.00E+00,7.81E-04,2.83E-07,3.00E+00,8.16E-04,2.92E-07
2.52E+03,1.08E+01,3.63E-01,5.03E-03,5.52E-02,1.00E+00,2.88E-06,1.09E-06,3.00E+00,7.80E-04,2.82E-07,3.00E+00,7.80E-04,2.82E-07,3.00E+00,8.14E-04,2.91E-07
2.52E+03,1.08E+01,3.63E-01,5.03E-03,5.70E-02,1.00E+00,3.00E-06,1.09E-06,3.00E+00,7.78E-04,2.82E-07,3.00E+00,7.78E-04,2.82E-07,3.00E+00,8.11E-04,2.91E-07
2.52E+03,1.08E+01,3.62E-01,5.03E-03,5.88E-02,1.00E+00,2.80E-06,1.06E-06,3.00E+00,7.77E-04,2.81E-07,3.00E+00,7.77E-04,2.81E-07,3.00E+00,8.09E-04,2.90E-07
2.53E+03,1.08E+01,3.62E-01,5.03E-03,5.91E-02,1.00E+00,2.00E-06,7.78E-07,3.00E+00,7.75E-04,2.81E-07,3.00E+00,7.75E-04,2.81E-07,3.00E+00,8.07E-04,2.90E-07
2.53E+03,1.08E+01,3.62E-01,5.03E-03,5.95E-02,1.00E+00,1.73E-06,6.56E-07,3.00E+00,7.74E-04,2.80E-07,3.00E+00,7.74E-04,2.80E-07,3.00E+00,8.05E-04,2.89E-07
2.53E+03,1.08E+01,3.62E-01,5.03E-03,5.36E-02,1.00E+00,1.63E-06,6.11E-07,3.00E+00,7.73E-04,2.79E-07,3.00E+00,7.73E-04,2.79E-07,3.00E+00,8.03E-04,2.88E-07
2.53E+03,1.08E+01,3.61E-01,5.03E-03,4.76E-02,1.00E+00,4.75E-06,1.26E-06,3.00E+00,7.71E-04,2.79E-07,3.00E+00,7.71E-04,2.79E-07,3.00E+00,8.01E-04,2.88E-07
2.53E+03,1.08E+01,3.61E-01,5.03E-03,4.81E-02,1.00E+00,6.73E-06,4.08E-06,3.00E+00,7.70E-04,2.78E-07,3.00E+00,7.70E-04,2.78E-07,3.00E+00,7.99E-04,2.87E-07
2.53E+03,1.08E+01,3.61E-01,5.03E-03,4.87E-02,1.00E+00,9.84E-06,4.13E-06,3.00E+00,7.69E-04,2.78E-07,3.00E+00,7.69E-04,2.78E-07,3.00E+00,7.97E-04,2.87E-07
2.53E+03,1.08E+01,3.61E-01,5.03E-03,4.95E-02,1.00E+00,9.26E-06,3.29E-06,3.00E+00,7.67E-04,2.77E-07,3.00E+00,7.67E-04,2.77E-07,3.00E+00,7.95E-04,2.86E-07
2.53E+03,1.09E+01,3.60E-01,5.03E-03,5.01E-02,1.00E+00,7.02E-06,2.62E-06,3.00E+00,7.66E-04,2.77E-07,3.00E+00,7.66E-04,2.77E-07,3.00E+00,7.93E-04,2.85E-07
2.53E+03,1.09E+01,3.60E-01,5.03E-03,5.09E-02,1.00E+00,5.69E-06,2.21E-06,3.00E+00,7.65E-04,2.76E-07,3.00E+00,7.65E-04,2.76E-07,3.00E+00,7.91E-04,2.85E-07
2.53E+03,1.09E+01,3.60E-01,5.03E-03,5.07E-02,1.00E+00,4.29E-06,1.83E-06,3.00E+00,7.63E-04,2.75E-07,3.00E+00,7.63E-04,2.75E-07,3.00E+00,7.89E-04,2.84E-07
2.54E+03,1.09E+01,3.60E-01,5.03E-03,5.20E-02,1.00E+00,4.00E-06,1.72E-06,3.00E+00,7.62E-04,2.75E-07,3.00E+00,7.62E-04,2.75E-07,3.00E+00,7.87E-04,2.83E-07
2.54E+03,1.09E+01,3.59E-01,5.03E-03,5.30E-02,1.00E+00,3.64E-06,1.60E-06,3.00E+00,7.61E-04,2.74E-07,3.00E+00,7.61E-04,2.74E-07,3.00E+00,7.85E-04,2.83E-07
2.54E+03,1.09E+01,3.59E-01,5.03E-03,5.36E-02,1.00E+00,3.69E-06,1.49E-06,3.00E+00,7.60E-04,2.74E-07,3.00E+00,7.60E-04,2.74E-07,3.00E+00,7.83E-04,2.82E-07
2.54E+03,1.09E+01,3.59E-01,5.03E-03,5.40E-02,1.00E+00,3.02E-06,1.22E-06,3.00E+00,7.58E-04,2.73E-07,3.00E+00,7.58E-04,2.73E-07,3.00E+00,7.81E-04,2.81E-07
2.54E+03,1.09E+01,3.59E-01,5.03E-03,5.43E-02,1.00E+00,3.12E-06,1.24E-06,3.00E+00,7.57E-04,2.72E-07,3.00E+00,7.57E-04,2.72E-07,3.00E+00,7.79E-04,2.80E-07
2.54E+03,1.09E+01,3.58E-01,5.03E-03,5.44E-02,1.00E+00,2.75E-06,1.13E-06,3.00E+00,7.56E-04,2.72E-07,3.00E+00,7.56E-04,2.72E-07,3.00E+00,7.77E-04,2.80E-07
2.54E+03,1.09E+01,3.58E-01,5.03E-03,5.49E-02,1.00E+00,2.46E-06,9.88E-07,3.00E+00,7.55E-04,2.71E-07,3.00E+00,7.55E-04,2.71E-07,3.00E+00,7.75E-04,2.79E-07
2.54E+03,1.09E+01,3.58E-01,5.03E-03,5.52E-02,1.00E+00,2.32E-06,8.78E-07,3.00E+00,7.53E-04,2.70E-07,3.00E+00,7.53E-04,2.70E-07,3.00E+00,7.73E-04,2.78E-07
2.54E+03,1.09E+01,3.57E-01,5.03E-03,5.70E-02,1.00E+00,1.89E-06,7.15E-07,3.00E+00,7.52E-04,2.70E-07,3.00E+00,7.52E-04,2.70E-07,3.00E+00,7.71E-04,2.78E-07
2.54E+03,1.09E+01,3.57E-01,5.03E-03,5.89E-02,1.00E+00,1.81E-06,6.46E-07,3.00E+00,7.51E-04,2.69E-07,3.00E+00,7.51E-04,2.69E-07,3.00E+00,7.69E-04,2.77E-07
2.55E+03,1.09E+01,3.57E-01,5.03E-03,5.90E-02,1.00E+00,1.56E-06,6.09E-07,3.00E+00,7.50E-04,2.69E-07,3.00E+00,7.50E-04,2.69E-07,3.00E+00,7.67E-04,2.76E-07
2.55E+03,1.09E+01,3.56E-01,5.03E-03,5.95E-02,1.00E+00,1.37E-06,5.41E-07,3.00E+00,7.49E-04,2.68E-07,3.00E+00,7.49E-04,2.68E-07,3.00E+00,7.65E-04,2.75E-07
2.55E+03,1.09E+01,3.56E-01,5.03E-03,5.36E-02,1.00E+00,1.15E-06,4.27E-07,3.00E+00,7.47E-04,2.67E-07,3.00E+00,7.47E-04,2.67E-07,3.00E+00,7.63E-04,2.75E-07
2.55E+03,1.09E+01,3.56E-01,5.03E-03,4.76E-02,1.00E+00,3.67E-06,1.11E-06,3.00E+00,7.46E-04,2.67E-07,3.00E+00,7.46E-04,2.67E-07,3.00E+00,7.61E-04,2.74E-07
2.55E+03,1.09E+01,3.55E-01,5.03E-03,4.82E-02,1.00E+00,5.91E-06,3.47E-06,3.00E+00,7.45E-04,2.66E-07,3.00E+00,7.45E-04,2.66E-07,3.00E+00,7.60E-04,2.73E-07
2.55E+03,1.09E+01,3.55E-01,5.03E-03,5.16E-02,1.00E+00,8.11E-06,3.30E-06,3.00E+00,7.44E-04,2.65E-07,3.00E+00,7.44E-04,2.65E-07,3.00E+00,7.58E-04,2.72E-07
2.55E+03,1.09E+01,3.55E-01,5.03E-03,4.92E-02,1.00E+00,7.84E-06,2.60E-06,3.00E+00,7.43E-04,2.65E-07,3.00E+00,7.43E-04,2.65E-07,3.00E+00,7.56E-04,2.72E-07
2.55E+03,1.10E+01,3.54E-01,5.03E-03,4.99E-02,1.00E+00,5.58E-06,2.05E-06,3.00E+00,7.42E-04,2.64E-07,3.00E+00,7.42E-04,2.64E-07,3.00E+00,7.54E-04,2.71E-07
2.55E+03,1.10E+01,3.54E-01,5.03E-03,5.02E-02,1.00E+00,4.17E-06,1.64E-06,3.00E+00,7.41E-04,2.64E-07,3.00E+00,7.41E-04,2.64E-07,3.00E+00,7.52E-04,2.70E-07
2.55E+03,1.10E+01,3.54E-01,5.03E-03,5.07E-02,1.00E+00,3.31E-06,1.45E-06,3.00E+00,7.39E-04,2.63E-07,3.00E+00,7.39E-04,2.63E-07,3.00E+00,7.50E-04,2.69E-07
2.56E+03,1.10E+01,3.53E-01,5.03E-03,5.19E-02,1.00E+00,3.29E-06,1.48E-06,3.00E+00,7.38E-04,2.62E-07,3.00E+00,7.38E-04,2.62E-07,3.00E+00,7.49E-04,2.68E-07
2.56E+03,1.10E+01,3.53E-01,5.03E-03,5.32E-02,1.00E+00,2.94E-06,1.28E-06,3.00E+00,7.37E-04,2.62E-07,3.00E+00,7.37E-04,2.62E-07,3.00E+00,7.47E-04,2.68E-07
2.56E+03,1.10E+01,3.53E-01,5.03E-03,5.35E-02,1.00E+00,3.18E-06,1.22E-06,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.36E-04,2.61E-07,3.00E+00,7.45E-04,2.67E-07
2.56E+03,1.10E+01,3.52E-01,5.03E-03,5.40E-02,1.00E+00,2.40E-06,9.57E-07,3.00E+00,7.35E-04,2.61E-07,3.00E+00,7.35E-04,2.61E-07,3.00E+00,7.43E-04,2.66E-07
2.56E+03,1.10E+01,3.52E-01,5.03E-03,5.42E-02,1.00E+00,2.30E-06,9.82E-07,3.00E+00,7.34E-04,2.60E-07,3.00E+00,7.34E-04,2.60E-07,3.00E+00,7.41E-04,2.65E-07
2.56E+03,1.10E+01,3.51E-01,5.03E-03,5.45E-02,1.00E+00,2.14E-06,8.33E-07,3.00E+00,7.33E-04,2.59E-07,3.00E+00,7.33E-04,2.59E-07,3.00E+00,7.39E-04,2.65E-07
2.56E+03,1.10E+01,3.51E-01,5.03E-03,5.49E-02,1.00E+00,1.81E-06,7.30E-07,3.00E+00,7.32E-04,2.59E-07,3.00E+00,7.32E-04,2.59E-07,3.00E+00,7.38E-04,2.64E-07
2.56E+03,1.10E+01,3.51E-01,5.03E-03,3.69E-01,1.00E+00,1.61E-06,6.13E-07,3.00E+00,7.30E-04,2.58E-07,3.00E+00,7.30E-04,2.58E-07,3.00E+00,7.36E-04,2.63E-07
2.56E+03,1.10E+01,3.50E-01,5.03E-03,5.71E-02,1.00E+00,1.58E-06,5.43E-07,3.00E+00,7.29E-04,2.58E-07,3.00E+00,7.29E-04,2.58E-07,3.00E+00,7.34E-04,2.62E-07
2.56E+03,1.10E+01,3.50E-01,5.03E-03,5.89E-02,1.00E+00,1.45E-06,5.46E-07,3.00E+00,7.28E-04,2.57E-07,3.00E+00,7.28E-04,2.57E-07,3.00E+00,7.32E-04,2.62E-07
2.57E+03,1.10E+01,3.50E-01,5.03E-03,5.92E-02,1.00E+00,1.13E-06,4.30E-07,3.00E+00,7.27E-04,2.57E-07,3.00E+00,7.27E-04,2.57E-07,3.00E+00,7.31E-04,2.61E-07
2.57E+03,1.10E+01,3.49E-01,5.03E-03,5.95E-02,1.00E+00,1.01E-06,3.74E-07,3.00E+00,7.26E-04,2.56E-07,3.00E+00,7.26E-04,2.56E-07,3.00E+00,7.29E-04,2.60E-07
2.57E+03,1.10E+01,3.49E-01,5.03E-03,5.36E-02,1.00E+00,9.74E-07,3.56E-07,3.00E+00,7.25E-04,2.56E-07,3.00E+00,7.25E-04,2.56E-07,3.00E+00,7.27E-04,2.59E-07
2.57E+03,1.10E+01,3.48E-01,5.03E-03,4.76E-02,1.00E+00,2.89E-06,9.00E-07,3.00E+00,7.24E-04,2.55E-07,3.00E+00,7.24E-04,2.55E-07,3.00E+00,7.25E-04,2.59E-07
2.57E+03,1.10E+01,3.48E-01,5.03E-03,4.81E-02,1.00E+00,5.03E-06,2.88E-06,3.00E+00,7.23E-04,2.54E-07,3.00E+00,7.23E-04,2.54E-07,3.00E+00,7.24E-04,2.58E-07
2.57E+03,1.10E+01,3.47E-01,5.03E-03,4.86E-02,1.00E+00,6.82E-06,2.70E-06,3.00E+00,7.22E-04,2.54E-07,3.00E+00,7.22E-04,2.54E-07,3.00E+00,7.22E-04,2.57E-07
2.57E+03,1.10E+01,3.47E-01,5.03E-03,4.94E-02,1.00E+00,6.38E-06,2.12E-06,3.00E+00,7.21E-04,2.53E-07,3.00E+00,7.21E-04,2.53E-07,3.00E+00,7.20E-04,2.56E-07
2.57E+03,1.11E+01,3.47E-01,5.03E-03,5.04E-02,1.00E+00,4.31E-06,1.55E-06,3.00E+00,7.20E-04,2.53E-07,3.00E+00,7.20E-04,2.53E-07,3.00E+00,7.18E-04,2.56E-07
2.57E+03,1.11E+01,3.46E-01,5.03E-03,5.04E-02,1.00E+00,3.38E-06,1.28E-06,3.00E+00,7.19E-04,2.52E-07,3.00E+00,7.19E-04,2.52E-07,3.00E+00,7.17E-04,2.55E-07
2.57E+03,1.11E+01,3.46E-01,5.03E-03,5.08E-02,1.00E+00,2.56E-06,1.12E-06,3.00E+00,7.18E-04,2.52E-07,3.00E+00,7.18E-04,2.52E-07,3.00E+00,7.15E-04,2.54E-07
2.58E+03,1.11E+01,3.45E-01,5.03E-03,5.19E-02,1.00E+00,2.84E-06,1.14E-06,3.00E+00,7.16E-04,2.51E-07,3.00E+00,7.16E-04,2.51E-07,3.00E+00,7.13E-04,2.53E-07
2.58E+03,1.11E+01,3.45E-01,5.03E-03,5.36E-02,1.00E+00,2.39E-06,1.03E-06,3.00E+00,7.15E-04,2.51E-07,3.00E+00,7.15E-04,2.51E-07,3.00E+00,7.11E-04,2.53E-07
2.58E+03,1.11E+01,3.44E-01,5.03E-03,5.36E-02,1.00E+00,2.56E-06,1.01E-06,3.00E+00,7.14E-04,2.50E-07,3.00E+00,7.14E-04,2.50E-07,3.00E+00,7.10E-04,2.52E-07
2.58E+03,1.11E+01,3.44E-01,5.03E-03,5.40E-02,1.00E+00,1.87E-06,8.15E-07,3.00E+00,7.13E-04,2.50E-07,3.00E+00,7.13E-04,2.50E-07,3.00E+00,7.08E-04,2.51E-07
2.58E+03,1.11E+01,3.43E-01,5.03E-03,5.41E-02,1.00E+00,2.11E-06,9.35E-07,3.00E+00,7.12E-04,2.49E-07,3.00E+00,7.12E-04,2.49E-07,3.00E+00,7.06E-04,2.51E-07
2.58E+03,1.11E+01,3.43E-01,5.03E-03,5.44E-02,1.00E+00,1.94E-06,7.58E-07,3.00E+00,7.11E-04,2.49E-07,3.00E+00,7.11E-04,2.49E-07,3.00E+00,7.05E-04,2.50E-07
2.58E+03,1.11E+01,3.42E-01,5.03E-03,5.49E-02,1.00E+00,1.50E-06,6.16E-07,3.00E+00,7.10E-04,2.49E-07,3.00E+00,7.10E-04,2.49E-07,3.00E+00,7.03E-04,2.49E-07
2.58E+03,1.11E+01,3.42E-01,5.03E-03,5.52E-02,1.00E+00,1.56E-06,6.08E-07,3.00E+00,7.09E-04,2.48E-07,3.00E+00,7.09E-04,2.48E-07,3.00E+00,7.01E-04,2.49E-07
2.58E+03,1.11E+01,3.42E-01,5.03E-03,5.70E-02,1.00E+00,1.57E-06,6.00E-07,3.00E+00,7.08E-04,2.48E-07,3.00E+00,7.08E-04,2.48E-07,3.00E+00,6.99E-04,2.48E-07
2.58E+03,1.11E+01,3.41E-01,5.03E-03,5.88E-02,1.00E+00,1.39E-06,5.31E-07,3.00E+00,7.07E-04,2.47E-07,3.00E+00,7.07E-04,2.47E-07,3.00E+00,6.98E-04,2.47E-07
2.59E+03,1.11E+01,3.41E-01,5.03E-03,5.91E-02,1.00E+00,9.89E-07,3.85E-07,3.00E+00,7.06E-04,2.47E-07,3.00E+00,7.06E-04,2.47E-07,3.00E+00,6.96E-04,2.47E-07
2.59E+03,1.11E+01,3.40E-01,5.03E-03,5.95E-02,1.00E+00,9.80E-07,3.63E-07,3.00E+00,7.05E-04,2.46E-07,3.00E+00,7.05E-04,2.46E-07,3.00E+00,6.94E-04,2.46E-07
2.59E+03,1.11E+01,3.40E-01,5.03E-03,5.36E-02,1.00E+00,9.70E-07,3.57E-07,3.00E+00,7.04E-04,2.46E-07,3.00E+00,7.04E-04,2.46E-07,3.00E+00,6.93E-04,2.45E-07
2.59E+03,1.11E+01,3.39E-01,5.03E-03,4.73E-02,1.00E+00,2.66E-06,8.46E-07,3.00E+00,7.03E-04,2.45E-07,3.00E+00,7.03E-04,2.45E-07,3.00E+00,6.91E-04,2.45E-07
2.59E+03,1.11E+01,3.38E-01,5.03E-03,4.82E-02,1.00E+00,4.60E-06,2.68E-06,3.00E+00,7.02E-04,2.45E-07,3.00E+00,7.02E-04,2.45E-07,3.00E+00,6.89E-04,2.44E-07
2.59E+03,1.11E+01,3.38E-01,5.03E-03,4.87E-02,1.00E+00,6.26E-06,2.55E-06,3.00E+00,7.01E-04,2.45E-07,3.00E+00,7.01E-04,2.45E-07,3.00E+00,6.88E-04,2.43E-07
2.59E+03,1.11E+01,3.37E-01,5.03E-03,4.93E-02,1.00E+00,5.66E-06,1.94E-06,3.00E+00,7.00E-04,2.44E-07,3.00E+00,7.00E-04,2.44E-07,3.00E+00,6.86E-04,2.43E-07
2.59E+03,1.12E+01,3.37E-01,5.03E-03,5.00E-02,1.00E+00,3.95E-06,1.45E-06,3.00E+00,6.99E-04,2.44E-07,3.00E+00,6.99E-04,2.44E-07,3.00E+00,6.84E-04,2.42E-07
2.59E+03,1.12E+01,3.36E-01,5.03E-03,5.04E-02,1.00E+00,3.36E-06,1.26E-06,3.00E+00,6.98E-04,2.43E-07,3.00E+00,6.98E-04,2.43E-07,3.00E+00,6.83E-04,2.41E-07
2.59E+03,1.12E+01,3.36E-01,5.03E-03,5.07E-02,1.00E+00,2.65E-06,1.13E-06,3.00E+00,6.97E-04,2.43E-07,3.00E+00,6.97E-04,2.43E-07,3.00E+00,6.81E-04,2.41E-07
2.60E+03,1.12E+01,3.35E-01,5.03E-03,5.20E-02,1.00E+00,2.59E-06,1.08E-06,3.00E+00,6.95E-04,2.42E-07,3.00E+00,6.95E-04,2.42E-07,3.00E+00,6.79E-04,2.40E-07
2.60E+03,1.12E+01,3.35E-01,5.03E-03,5.32E-02,1.00E+00,2.48E-06,1.06E-06,3.00E+00,6.94E-04,2.42E-07,3.00E+00,6.94E-04,2.42E-07,3.00E+00,6.78E-04,2.39E-07
2.60E+03,1.12E+01,3.34E-01,5.03E-03,5.36E-02,1.00E+00,2.64E-06,1.07E-06,3.00E+00,6.93E-04,2.42E-07,3.00E+00,6.93E-04,2.42E-07,3.00E+00,6.76E-04,2.39E-07
2.60E+03,1.12E+01,3.34E-01,5.03E-03,5.39E-02,1.00E+00,1.97E-06,8.42E-07,3.00E+00,6.92E-04,2.41E-07,3.00E+00,6.92E-04,2.41E-07,3.00E+00,6.75E-04,2.38E-07
2.60E+03,1.12E+01,3.33E-01,5.03E-03,5.43E-02,1.00E+00,1.98E-06,8.75E-07,3.00E+00,6.91E-04,2.41E-07,3.00E+00,6.91E-04,2.41E-07,3.00E+00,6.73E-04,2.38E-07
2.60E+03,1.12E+01,3.33E-01,5.03E-03,5.75E-02,1.00E+00,1.74E-06,6.74E-07,3.00E+00,6.90E-04,2.41E-07,3.00E+00,6.90E-04,2.41E-07,3.00E+00,6.71E-04,2.37E-07
2.60E+03,1.12E+01,3.32E-01,5.03E-03,5.47E-02,1.00E+00,1.64E-06,6.72E-07,3.00E+00,6.89E-04,2.40E-07,3.00E+00,6.89E-04,2.40E-07,3.00E+00,6.70E-04,2.36E-07
2.60E+03,1.12E+01,3.31E-01,5.03E-03,5.52E-02,1.00E+00,1.62E-06,5.96E-07,3.00E+00,6.88E-04,2.40E-07,3.00E+00,6.88E-04,2.40E-07,3.00E+00,6.68E-04,2.36E-07
2.60E+03,1.12E+01,3.31E-01,5.03E-03,5.71E-02,1.00E+00,1.52E-06,5.70E-07,3.00E+00,6.87E-04,2.39E-07,3.00E+00,6.87E-04,2.39E-07,3.00E+00,6.66E-04,2.35E-07
2.60E+03,1.12E+01,3.30E-01,5.03E-03,5.89E-02,1.00E+00,1.45E-06,5.63E-07,3.00E+00,6.86E-04,2.39E-07,3.00E+00,6.86E-04,2.39E-07,3.00E+00,6.65E-04,2.35E-07
2.61E+03,1.12E+01,3.30E-01,5.03E-03,5.91E-02,1.00E+00,1.13E-06,4.19E-07,3.00E+00,6.85E-04,2.39E-07,3.00E+00,6.85E-04,2.39E-07,3.00E+00,6.63E-04,2.34E-07
2.61E+03,1.12E+01,3.29E-01,5.03E-03,5.94E-02,1.00E+00,9.67E-07,3.81E-07,3.00E+00,6.84E-04,2.38E-07,3.00E+00,6.84E-04,2.38E-07,3.00E+00,6.62E-04,2.33E-07
2.61E+03,1.12E+01,3.28E-01,5.03E-03,5.36E-02,1.00E+00,9.38E-07,3.36E-07,3.00E+00,6.83E-04,2.38E-07,3.00E+00,6.83E-04,2.38E-07,3.00E+00,6.60E-04,2.33E-07
2.61E+03,1.12E+01,3.28E-01,5.03E-03,4.76E-02,1.00E+00,2.70E-06,7.87E-07,3.00E+00,6.82E-04,2.38E-07,3.00E+00,6.82E-04,2.38E-07,3.00E+00,6.58E-04,2.32E-07
2.61E+03,1.12E+01,3.27E-01,5.03E-03,4.82E-02,1.00E+00,4.07E-06,2.45E-06,3.00E+00,6.81E-04,2.37E-07,3.00E+00,6.81E-04,2.37E-07,3.00E+00,6.57E-04,2.32E-07
2.61E+03,1.12E+01,3.27E-01,5.03E-03,4.87E-02,1.00E+00,5.80E-06,2.35E-06,3.00E+00,6.80E-04,2.37E-07,3.00E+00,6.80E-04,2.37E-07,3.00E+00,6.55E-04,2.31E-07
2.61E+03,1.13E+01,3.26E-01,5.03E-03,4.92E-02,1.00E+00,5.25E-06,1.82E-06,3.00E+00,6.79E-04,2.37E-07,3.00E+00,6.79E-04,2.37E-07,3.00E+00,6.54E-04,2.31E-07
2.61E+03,1.13E+01,3.25E-01,5.03E-03,5.01E-02,1.00E+00,3.86E-06,1.46E-06,3.00E+00,6.78E-04,2.36E-07,3.00E+00,6.78E-04,2.36E-07,3.00E+00,6.52E-04,2.30E-07
2.61E+03,1.13E+01,3.25E-01,5.03E-03,5.04E-02,1.00E+00,3.15E-06,1.21E-06,3.00E+00,6.76E-04,2.36E-07,3.00E+00,6.76E-04,2.36E-07,3.00E+00,6.50E-04,2.29E-07
2.61E+03,1.13E+01,3.24E-01,5.03E-03,5.05E-02,1.00E+00,2.58E-06,1.12E-06,3.00E+00,6.75E-04,2.36E-07,3.00E+00,6.75E-04,2.36E-07,3.00E+00,6.49E-04,2.29E-07
2.62E+03,1.13E+01,3.24E-01,5.03E-03,5.20E-02,1.00E+00,2.44E-06,9.92E-07,3.00E+00,6.74E-04,2.35E-07,3.00E+00,6.74E-04,2.35E-07,3.00E+00,6.47E-04,2.28E-07
2.62E+03,1.13E+01,3.23E-01,5.03E-03,5.32E-02,1.00E+00,2.24E-06,9.34E-07,3.00E+00,6.73E-04,2.35E-07,3.00E+00,6.73E-04,2.35E-07,3.00E+00,6.46E-04,2.28E-07
2.62E+03,1.13E+01,3.22E-01,5.03E-03,5.35E-02,1.00E+00,2.44E-06,9.46E-07,3.00E+00,6.72E-04,2.35E-07,3.00E+00,6.72E-04,2.35E-07,3.00E+00,6.44E-04,2.27E-07
2.62E+03,1.13E+01,3.22E-01,5.03E-03,5.39E-02,1.00E+00,1.76E-06,7.34E-07,3.00E+00,6.71E-04,2.34E-07,3.00E+00,6.71E-04,2.34E-07,3.00E+00,6.43E-04,2.27E-07
2.62E+03,1.13E+01,3.21E-01,5.03E-03,5.42E-02,1.00E+00,1.82E-06,8.19E-07,3.00E+00,6.70E-04,2.34E-07,3.00E+00,6.70E-04,2.34E-07,3.00E+00,6.41E-04,2.26E-07
2.62E+03,1.13E+01,3.20E-01,5.03E-03,5.45E-02,1.00E+00,1.85E-06,7.62E-07,3.00E+00,6.69E-04,2.34E-07,3.00E+00,6.69E-04,2.34E-07,3.00E+00,6.40E-04,2.26E-07
2.62E+03,1.13E+01,3.20E-01,5.03E-03,5.52E-02,1.00E+00,1.53E-06,6.47E-07,3.00E+00,6.68E-04,2.34E-07,3.00E+00,6.68E-04,2.34E-07,3.00E+00,6.38E-04,2.25E-07
2.62E+03,1.13E+01,3.83E-01,6.04E-03,4.65E-02,1.00E+00,9.19E-05,6.20E-05,3.00E+00,6.99E-04,3.41E-07,3.00E+00,6.99E-04,3.41E-07,3.00E+00,6.67E-04,3.29E-07
2.62E+03,1.13E+01,3.82E-01,6.04E-03,5.27E-02,2.00E+00,1.80E-04,8.47E-05,3.00E+00,6.73E-04,3.59E-07,3.00E+00,6.73E-04,3.59E-07,3.00E+00,6.41E-04,3.45E-07
2.62E+03,1.13E+01,3.81E-01,6.04E-03,4.55E-02,1.00E+00,1.84E-04,4.74E-05,3.00E+00,6.64E-04,3.63E-07,3.00E+00,6.64E-04,3.63E-07,3.00E+00,6.33E-04,3.49E-07
2.63E+03,1.13E+01,3.80E-01,6.04E-03,5.27E-02,2.00E+00,1.43E-04,4.59E-05,3.00E+00,6.63E-04,3.63E-07,3.00E+00,6.63E-04,3.63E-07,3.00E+00,6.31E-04,3.48E-07
2.63E+03,1.13E+01,3.79E-01,6.04E-03,4.54E-02,1.00E+00,1.22E-04,4.22E-05,3.00E+00,6.62E-04,3.62E-07,3.00E+00,6.62E-04,3.62E-07,3.00E+00,6.29E-04,3.47E-07
2.63E+03,1.13E+01,3.78E-01,6.04E-03,5.39E-02,2.00E+00,1.45E-04,7.22E-05,3.00E+00,6.61E-04,3.62E-07,3.00E+00,6.61E-04,3.62E-07,3.00E+00,6.27E-04,3.46E-07
2.63E+03,1.13E+01,3.78E-01,6.04E-03,4.76E-02,1.00E+00,1.62E-04,3.54E-05,3.00E+00,6.59E-04,3.61E-07,3.00E+00,6.59E-04,3.61E-07,3.00E+00,6.26E-04,3.45E-07
2.63E+03,1.13E+01,3.77E-01,6.04E-03,4.87E-02,1.00E+00,1.02E-04,3.65E-05,3.00E+00,6.58E-04,3.61E-07,3.00E+00,6.58E-04,3.61E-07,3.00E+00,6.24E-04,3.44E-07
2.63E+03,1.14E+01,3.77E-01,6.04E-03,4.87E-02,1.00E+00,5.82E-05,2.44E-05,3.00E+00,6.57E-04,3.60E-07,3.00E+00,6.57E-04,3.60E-07,3.00E+00,6.22E-04,3.43E-07
2.63E+03,1.14E+01,3.77E-01,6.04E-03,4.96E-02,1.00E+00,4.98E-05,1.79E-05,3.00E+00,6.55E-04,3.60E-07,3.00E+00,6.55E-04,3.60E-07,3.00E+00,6.20E-04,3.43E-07
2.63E+03,1.14E+01,3.77E-01,6.04E-03,5.01E-02,1.00E+00,4.19E-05,1.89E-05,3.00E+00,6.54E-04,3.59E-07,3.00E+00,6.54E-04,3.59E-07,3.00E+00,6.19E-04,3.42E-07
2.63E+03,1.14E+01,3.77E-01,6.04E-03,5.03E-02,1.00E+00,3.11E-05,1.37E-05,3.00E+00,6.53E-04,3.59E-07,3.00E+00,6.53E-04,3.59E-07,3.00E+00,6.17E-04,3.41E-07
2.63E+03,1.14E+01,3.77E-01,6.04E-03,5.07E-02,1.00E+00,2.72E-05,1.17E-05,3.00E+00,6.52E-04,3.58E-07,3.00E+00,6.52E-04,3.58E-07,3.00E+00,6.15E-04,3.40E-07
2.64E+03,1.14E+01,3.77E-01,6.04E-03,5.20E-02,1.00E+00,2.08E-05,9.43E-06,3.00E+00,6.50E-04,3.58E-07,3.00E+00,6.50E-04,3.58E-07,3.00E+00,6.14E-04,3.39E-07
2.64E+03,1.14E+01,3.77E-01,6.04E-03,5.31E-02,1.00E+00,1.85E-05,7.85E-06,3.00E+00,6.49E-04,3.58E-07,3.00E+00,6.49E-04,3.58E-07,3.00E+00,6.12E-04,3.38E-07
2.64E+03,1.14E+01,3.77E-01,6.04E-03,5.40E-02,1.00E+00,2.26E-05,7.49E-06,3.00E+00,6.48E-04,3.57E-07,3.00E+00,6.48E-04,3.57E-07,3.00E+00,6.10E-04,3.37E-07
2.64E+03,1.14E+01,3.76E-01,6.04E-03,5.40E-02,1.00E+00,1.81E-05,7.01E-06,3.00E+00,6.47E-04,3.57E-07,3.00E+00,6.47E-04,3.57E-07,3.00E+00,6.08E-04,3.36E-07
2.64E+03,1.14E+01,3.76E-01,6.04E-03,5.42E-02,1.00E+00,1.43E-05,4.84E-06,3.00E+00,6.45E-04,3.56E-07,3.00E+00,6.45E-04,3.56E-07,3.00E+00,6.07E-04,3.35E-07
2.64E+03,1.14E+01,3.76E-01,6.04E-03,5.46E-02,1.00E+00,1.26E-05,4.23E-06,3.00E+00,6.44E-04,3.56E-07,3.00E+00,6.44E-04,3.56E-07,3.00E+00,6.05E-04,3.35E-07
2.64E+03,1.14E+01,3.76E-01,6.04E-03,5.48E-02,1.00E+00,9.19E-06,3.27E-06,3.00E+00,6.43E-04,3.55E-07,3.00E+00,6.43E-04,3.55E-07,3.00E+00,6.03E-04,3.34E-07
2.64E+03,1.14E+01,3.76E-01,6.04E-03,5.51E-02,1.00E+00,6.91E-06,2.55E-06,3.00E+00,6.42E-04,3.55E-07,3.00E+00,6.42E-04,3.55E-07,3.00E+00,6.02E-04,3.33E-07
2.64E+03,1.14E+01,3.76E-01,6.04E-03,5.71E-02,1.00E+00,5.52E-06,2.27E-06,3.00E+00,6.40E-04,3.54E-07,3.00E+00,6.40E-04,3.54E-07,3.00E+00,6.00E-04,3.32E-07
2.64E+03,1.14E+01,3.76E-01,6.04E-03,5.89E-02,1.00E+00,4.54E-06,1.90E-06,3.00E+00,6.39E-04,3.54E-07,3.00E+00,6.39E-04,3.54E-07,3.00E+00,5.99E-04,3.31E-07
2.65E+03,1.14E+01,3.75E-01,6.04E-03,5.92E-02,1.00E+00,4.01E-06,1.65E-06,3.00E+00,6.38E-04,3.53E-07,3.00E+00,6.38E-04,3.53E-07,3.00E+00,5.97E-04,3.30E-07
2.65E+03,1.15E+01,3.75E-01,6.04E-03,5.96E-02,1.00E+00,3.87E-06,1.49E-06,3.00E+00,6.37E-04,3.53E-07,3.00E+00,6.37E-04,3.53E-07,3.00E+00,5.95E-04,3.29E-07
2.65E+03,1.15E+01,3.75E-01,6.04E-03,5.41E-02,1.00E+00,3.08E-06,1.24E-06,3.00E+00,6.36E-04,3.52E-07,3.00E+00,6.36E-04,3.52E-07,3.00E+00,5.94E-04,3.29E-07
2.65E+03,1.15E+01,3.75E-01,6.04E-03,4.76E-02,1.00E+00,8.86E-06,1.42E-06,3.00E+00,6.34E-04,3.52E-07,3.00E+00,6.34E-04,3.52E-07,3.00E+00,5.92E-04,3.28E-07
2.65E+03,1.15E+01,3.75E-01,6.04E-03,4.81E-02,1.00E+00,5.17E-06,3.19E-06,3.00E+00,6.33E-04,3.51E-07,3.00E+00,6.33E-04,3.51E-07,3.00E+00,5.91E-04,3.27E-07
2.65E+03,1.15E+01,3.75E-01,6.04E-03,5.16E-02,1.00E+00,8.17E-06,3.75E-06,3.00E+00,6.32E-04,3.51E-07,3.00E+00,6.32E-04,3.51E-07,3.00E+00,5.89E-04,3.26E-07
2.65E+03,1.15E+01,3.74E-01,6.04E-03,4.92E-02,1.00E+00,6.95E-06,2.78E-06,3.00E+00,6.31E-04,3.50E-07,3.00E+00,6.31E-04,3.50E-07,3.00E+00,5.87E-04,3.25E-07
2.65E+03,1.15E+01,3.74E-01,6.04E-03,5.01E-02,1.00E+00,6.15E-06,2.37E-06,3.00E+00,6.30E-04,3.50E-07,3.00E+00,6.30E-04,3.50E-07,3.00E+00,5.86E-04,3.25E-07
2.65E+03,1.15E+01,3.74E-01,6.04E-03,5.04E-02,1.00E+00,5.53E-06,2.20E-06,3.00E+00,6.28E-04,3.49E-07,3.00E+00,6.28E-04,3.49E-07,3.00E+00,5.84E-04,3.24E-07
2.65E+03,1.15E+01,3.74E-01,6.04E-03,5.07E-02,1.00E+00,4.83E-06,2.07E-06,3.00E+00,6.27E-04,3.49E-07,3.00E+00,6.27E-04,3.49E-07,3.00E+00,5.83E-04,3.23E-07
2.66E+03,1.15E+01,3.74E-01,6.04E-03,5.19E-02,1.00E+00,4.21E-06,1.83E-06,3.00E+00,6.26E-04,3.48E-07,3.00E+00,6.26E-04,3.48E-07,3.00E+00,5.81E-04,3.22E-07
2.66E+03,1.15E+01,3.74E-01,6.04E-03,5.32E-02,1.00E+00,3.20E-06,1.42E-06,3.00E+00,6.25E-04,3.48E-07,3.00E+00,6.25E-04,3.48E-07,3.00E+00,5.80E-04,3.21E-07
2.66E+03,1.15E+01,3.73E-01,6.04E-03,5.35E-02,1.00E+00,3.57E-06,1.44E-06,3.00E+00,6.24E-04,3.47E-07,3.00E+00,6.24E-04,3.47E-07,3.00E+00,5.78E-04,3.21E-07
2.66E+03,1.15E+01,3.73E-01,6.04E-03,5.40E-02,1.00E+00,2.99E-06,1.25E-06,3.00E+00,6.23E-04,3.47E-07,3.00E+00,6.23E-04,3.47E-07,3.00E+00,5.77E-04,3.20E-07
2.66E+03,1.15E+01,3.73E-01,6.04E-03,5.42E-02,1.00E+00,2.41E-06,1.12E-06,3.00E+00,6.21E-04,3.46E-07,3.00E+00,6.21E-04,3.46E-07,3.00E+00,5.75E-04,3.19E-07
2.66E+03,1.15E+01,3.73E-01,6.04E-03,5.46E-02,1.00E+00,2.46E-06,1.12E-06,3.00E+00,6.20E-04,3.46E-07,3.00E+00,6.20E-04,3.46E-07,3.00E+00,5.74E-04,3.18E-07
2.66E+03,1.15E+01,3.73E-01,6.04E-03,5.50E-02,1.00E+00,2.24E-06,9.70E-07,3.00E+00,6.19E-04,3.45E-07,3.00E+00,6.19E-04,3.45E-07,3.00E+00,5.72E-04,3.18E-07
2.66E+03,1.15E+01,3.72E-01,6.04E-03,5.53E-02,1.00E+00,1.95E-06,7.67E-07,3.00E+00,6.18E-04,3.45E-07,3.00E+00,6.18E-04,3.45E-07,3.00E+00,5.71E-04,3.17E-07
2.66E+03,1.16E+01,3.72E-01,6.04E-03,5.74E-02,1.00E+00,1.76E-06,6.33E-07,3.00E+00,6.17E-04,3.44E-07,3.00E+00,6.17E-04,3.44E-07,3.00E+00,5.70E-04,3.16E-07
2.66E+03,1.16E+01,3.72E-01,6.04E-03,5.88E-02,1.00E+00,1.61E-06,6.13E-07,3.00E+00,6.16E-04,3.44E-07,3.00E+00,6.16E-04,3.44E-07,3.00E+00,5.68E-04,3.15E-07
2.67E+03,1.16E+01,3.72E-01,6.04E-03,5.92E-02,1.00E+00,1.37E-06,5.32E-07,3.00E+00,6.15E-04,3.43E-07,3.00E+00,6.15E-04,3.43E-07,3.00E+00,5.67E-04,3.15E-07
2.67E+03,1.16E+01,3.72E-01,6.04E-03,5.95E-02,1.00E+00,1.24E-06,4.46E-07,3.00E+00,6.14E-04,3.43E-07,3.00E+00,6.14E-04,3.43E-07,3.00E+00,5.65E-04,3.14E-07
2.67E+03,1.16E+01,3.71E-01,6.04E-03,5.33E-02,1.00E+00,1.15E-06,4.07E-07,3.00E+00,6.13E-04,3.42E-07,3.00E+00,6.13E-04,3.42E-07,3.00E+00,5.64E-04,3.13E-07
2.67E+03,1.16E+01,3.71E-01,6.04E-03,4.75E-02,1.00E+00,3.21E-06,7.97E-07,3.00E+00,6.12E-04,3.42E-07,3.00E+00,6.12E-04,3.42E-07,3.00E+00,5.63E-04,3.12E-07
2.67E+03,1.16E+01,3.71E-01,6.04E-03,4.81E-02,1.00E+00,4.13E-06,2.57E-06,3.00E+00,6.11E-04,3.41E-07,3.00E+00,6.11E-04,3.41E-07,3.00E+00,5.61E-04,3.12E-07
2.67E+03,1.16E+01,3.71E-01,6.04E-03,4.86E-02,1.00E+00,6.35E-06,2.71E-06,3.00E+00,6.10E-04,3.41E-07,3.00E+00,6.10E-04,3.41E-07,3.00E+00,5.60E-04,3.11E-07
2.67E+03,1.16E+01,3.70E-01,6.04E-03,4.94E-02,1.00E+00,5.61E-06,1.97E-06,3.00E+00,6.08E-04,3.40E-07,3.00E+00,6.08E-04,3.40E-07,3.00E+00,5.59E-04,3.10E-07
2.67E+03,1.16E+01,3.70E-01,6.04E-03,5.03E-02,1.00E+00,4.28E-06,1.60E-06,3.00E+00,6.07E-04,3.40E-07,3.00E+00,6.07E-04,3.40E-07,3.00E+00,5.57E-04,3.10E-07
2.67E+03,1.16E+01,3.70E-01,6.04E-03,5.04E-02,1.00E+00,3.34E-06,1.26E-06,3.00E+00,6.06E-04,3.39E-07,3.00E+00,6.06E-04,3.39E-07,3.00E+00,5.56E-04,3.09E-07
2.67E+03,1.16E+01,3.70E-01,6.04E-03,5.06E-02,1.00E+00,2.57E-06,9.65E-07,3.00E+00,6.05E-04,3.39E-07,3.00E+00,6.05E-04,3.39E-07,3.00E+00,5.55E-04,3.08E-07
2.68E+03,1.16E+01,3.70E-01,6.04E-03,5.20E-02,1.00E+00,2.75E-06,1.03E-06,3.00E+00,6.04E-04,3.38E-07,3.00E+00,6.04E-04,3.38E-07,3.00E+00,5.53E-04,3.08E-07
2.68E+03,1.16E+01,3.69E-01,6.04E-03,5.32E-02,1.00E+00,2.18E-06,9.19E-07,3.00E+00,6.03E-04,3.38E-07,3.00E+00,6.03E-04,3.38E-07,3.00E+00,5.52E-04,3.07E-07
2.68E+03,1.16E+01,3.69E-01,6.04E-03,5.36E-02,1.00E+00,2.34E-06,9.35E-07,3.00E+00,6.02E-04,3.37E-07,3.00E+00,6.02E-04,3.37E-07,3.00E+00,5.51E-04,3.06E-07
2.68E+03,1.16E+01,3.69E-01,6.04E-03,5.40E-02,1.00E+00,1.83E-06,7.57E-07,3.00E+00,6.02E-04,3.37E-07,3.00E+00,6.02E-04,3.37E-07,3.00E+00,5.49E-04,3.06E-07
2.68E+03,1.17E+01,3.69E-01,6.04E-03,5.42E-02,1.00E+00,1.80E-06,7.63E-07,3.00E+00,6.01E-04,3.36E-07,3.00E+00,6.01E-04,3.36E-07,3.00E+00,5.48E-04,3.05E-07
2.68E+03,1.17E+01,3.68E-01,6.04E-03,5.46E-02,1.00E+00,1.66E-06,6.41E-07,3.00E+00,6.00E-04,3.35E-07,3.00E+00,6.00E-04,3.35E-07,3.00E+00,5.47E-04,3.04E-07
2.68E+03,1.17E+01,3.68E-01,6.04E-03,5.49E-02,1.00E+00,1.29E-06,5.05E-07,3.00E+00,5.99E-04,3.35E-07,3.00E+00,5.99E-04,3.35E-07,3.00E+00,5.46E-04,3.04E-07
2.68E+03,1.17E+01,3.68E-01,6.04E-03,5.52E-02,1.00E+00,1.25E-06,5.00E-07,3.00E+00,5.98E-04,3.34E-07,3.00E+00,5.98E-04,3.34E-07,3.00E+00,5.45E-04,3.03E-07
2.68E+03,1.17E+01,3.68E-01,6.04E-03,5.71E-02,1.00E+00,1.06E-06,4.10E-07,3.00E+00,5.97E-04,3.34E-07,3.00E+00,5.97E-04,3.34E-07,3.00E+00,5.43E-04,3.02E-07
2.68E+03,1.17E+01,3.67E-01,6.04E-03,5.89E-02,1.00E+00,8.54E-07,3.27E-07,3.00E+00,5.96E-04,3.33E-07,3.00E+00,5.96E-04,3.33E-07,3.00E+00,5.42E-04,3.02E-07
2.69E+03,1.17E+01,3.67E-01,6.04E-03,5.91E-02,1.00E+00,7.34E-07,2.75E-07,3.00E+00,5.95E-04,3.33E-07,3.00E+00,5.95E-04,3.33E-07,3.00E+00,5.41E-04,3.01E-07
2.69E+03,1.17E+01,3.67E-01,6.04E-03,5.95E-02,1.00E+00,7.15E-07,2.74E-07,3.00E+00,5.94E-04,3.32E-07,3.00E+00,5.94E-04,3.32E-07,3.00E+00,5.40E-04,3.00E-07
2.69E+03,1.17E+01,3.66E-01,6.04E-03,5.39E-02,1.00E+00,6.69E-07,2.45E-07,3.00E+00,5.93E-04,3.32E-07,3.00E+00,5.93E-04,3.32E-07,3.00E+00,5.39E-04,3.00E-07
2.69E+03,1.17E+01,3.66E-01,6.04E-03,4.77E-02,1.00E+00,1.98E-06,7.39E-07,3.00E+00,5.92E-04,3.31E-07,3.00E+00,5.92E-04,3.31E-07,3.00E+00,5.37E-04,2.99E-07
2.69E+03,1.17E+01,3.66E-01,6.04E-03,4.82E-02,1.00E+00,4.16E-06,2.28E-06,3.00E+00,5.91E-04,3.30E-07,3.00E+00,5.91E-04,3.30E-07,3.00E+00,5.36E-04,2.99E-07
2.69E+03,1.17E+01,3.66E-01,6.04E-03,4.87E-02,1.00E+00,5.03E-06,2.06E-06,3.00E+00,5.90E-04,3.30E-07,3.00E+00,5.90E-04,3.30E-07,3.00E+00,5.35E-04,2.98E-07
2.69E+03,1.17E+01,3.65E-01,6.04E-03,4.93E-02,1.00E+00,4.95E-06,1.62E-06,3.00E+00,5.90E-04,3.29E-07,3.00E+00,5.90E-04,3.29E-07,3.00E+00,5.34E-04,2.97E-07
2.69E+03,1.17E+01,3.65E-01,6.04E-03,5.01E-02,1.00E+00,3.30E-06,1.25E-06,3.00E+00,5.89E-04,3.29E-07,3.00E+00,5.89E-04,3.29E-07,3.00E+00,5.33E-04,2.97E-07
2.69E+03,1.17E+01,3.65E-01,6.04E-03,5.03E-02,1.00E+00,2.62E-06,1.01E-06,3.00E+00,5.88E-04,3.28E-07,3.00E+00,5.88E-04,3.28E-07,3.00E+00,5.32E-04,2.96E-07
2.69E+03,1.17E+01,3.64E-01,6.04E-03,5.06E-02,1.00E+00,2.21E-06,9.20E-07,3.00E+00,5.87E-04,3.28E-07,3.00E+00,5.87E-04,3.28E-07,3.00E+00,5.31E-04,2.96E-07
2.70E+03,1.17E+01,3.64E-01,6.04E-03,5.19E-02,1.00E+00,2.10E-06,8.29E-07,3.00E+00,5.86E-04,3.27E-07,3.00E+00,5.86E-04,3.27E-07,3.00E+00,5.29E-04,2.95E-07
2.70E+03,1.18E+01,3.64E-01,6.04E-03,5.32E-02,1.00E+00,1.85E-06,8.02E-07,3.00E+00,5.85E-04,3.27E-07,3.00E+00,5.85E-04,3.27E-07,3.00E+00,5.28E-04,2.94E-07
2.70E+03,1.18E+01,3.64E-01,6.04E-03,5.36E-02,1.00E+00,1.85E-06,7.63E-07,3.00E+00,5.85E-04,3.26E-07,3.00E+00,5.85E-04,3.26E-07,3.00E+00,5.27E-04,2.94E-07
2.70E+03,1.18E+01,3.63E-01,6.04E-03,5.40E-02,1.00E+00,1.40E-06,5.98E-07,3.00E+00,5.84E-04,3.26E-07,3.00E+00,5.84E-04,3.26E-07,3.00E+00,5.26E-04,2.93E-07
2.70E+03,1.18E+01,3.63E-01,6.04E-03,5.42E-02,1.00E+00,1.47E-06,6.03E-07,3.00E+00,5.83E-04,3.25E-07,3.00E+00,5.83E-04,3.25E-07,3.00E+00,5.25E-04,2.93E-07
2.70E+03,1.18E+01,3.63E-01,6.04E-03,5.75E-02,1.00E+00,1.25E-06,4.76E-07,3.00E+00,5.82E-04,3.24E-07,3.00E+00,5.82E-04,3.24E-07,3.00E+00,5.24E-04,2.92E-07
2.70E+03,1.18E+01,3.62E-01,6.04E-03,5.48E-02,1.00E+00,1.04E-06,4.19E-07,3.00E+00,5.81E-04,3.24E-07,3.00E+00,5.81E-04,3.24E-07,3.00E+00,5.23E-04,2.92E-07
2.70E+03,1.18E+01,3.62E-01,6.04E-03,5.52E-02,1.00E+00,1.16E-06,4.51E-07,3.00E+00,5.80E-04,3.23E-07,3.00E+00,5.80E-04,3.23E-07,3.00E+00,5.22E-04,2.91E-07
2.70E+03,1.18E+01,3.62E-01,6.04E-03,5.70E-02,1.00E+00,8.96E-07,3.63E-07,3.00E+00,5.80E-04,3.23E-07,3.00E+00,5.80E-04,3.23E-07,3.00E+00,5.21E-04,2.91E-07
2.70E+03,1.18E+01,3.61E-01,6.04E-03,5.88E-02,1.00E+00,8.07E-07,3.08E-07,3.00E+00,5.79E-04,3.22E-07,3.00E+00,5.79E-04,3.22E-07,3.00E+00,5.20E-04,2.90E-07
2.71E+03,1.18E+01,3.61E-01,6.04E-03,5.92E-02,1.00E+00,6.68E-07,2.59E-07,3.00E+00,5.78E-04,3.22E-07,3.00E+00,5.78E-04,3.22E-07,3.00E+00,5.19E-04,2.90E-07
2.71E+03,1.18E+01,3.61E-01,6.04E-03,5.95E-02,1.00E+00,6.77E-07,2.53E-07,3.00E+00,5.77E-04,3.21E-07,3.00E+00,5.77E-04,3.21E-07,3.00E+00,5.18E-04,2.89E-07
2.71E+03,1.18E+01,3.60E-01,6.04E-03,5.36E-02,1.00E+00,6.31E-07,2.33E-07,3.00E+00,5.76E-04,3.21E-07,3.00E+00,5.76E-04,3.21E-07,3.00E+00,5.17E-04,2.88E-07
2.71E+03,1.18E+01,3.60E-01,6.04E-03,4.77E-02,1.00E+00,1.83E-06,6.81E-07,3.00E+00,5.76E-04,3.20E-07,3.00E+00,5.76E-04,3.20E-07,3.00E+00,5.16E-04,2.88E-07
2.71E+03,1.18E+01,3.60E-01,6.04E-03,4.80E-02,1.00E+00,3.97E-06,2.12E-06,3.00E+00,5.75E-04,3.20E-07,3.00E+00,5.75E-04,3.20E-07,3.00E+00,5.15E-04,2.87E-07
2.71E+03,1.18E+01,3.59E-01,6.04E-03,4.86E-02,1.00E+00,4.78E-06,1.94E-06,3.00E+00,5.74E-04,3.19E-07,3.00E+00,5.74E-04,3.19E-07,3.00E+00,5.14E-04,2.87E-07
2.71E+03,1.18E+01,3.59E-01,6.04E-03,4.94E-02,1.00E+00,4.69E-06,1.51E-06,3.00E+00,5.73E-04,3.19E-07,3.00E+00,5.73E-04,3.19E-07,3.00E+00,5.13E-04,2.86E-07
2.71E+03,1.18E+01,3.59E-01,6.04E-03,5.01E-02,1.00E+00,3.16E-06,1.13E-06,3.00E+00,5.73E-04,3.18E-07,3.00E+00,5.73E-04,3.18E-07,3.00E+00,5.12E-04,2.86E-07
2.71E+03,1.19E+01,3.58E-01,6.04E-03,5.03E-02,1.00E+00,2.39E-06,8.89E-07,3.00E+00,5.72E-04,3.18E-07,3.00E+00,5.72E-04,3.18E-07,3.00E+00,5.11E-04,2.85E-07
2.71E+03,1.19E+01,3.58E-01,6.04E-03,5.06E-02,1.00E+00,1.81E-06,7.75E-07,3.00E+00,5.71E-04,3.17E-07,3.00E+00,5.71E-04,3.17E-07,3.00E+00,5.10E-04,2.85E-07
2.72E+03,1.19E+01,3.58E-01,6.04E-03,5.20E-02,1.00E+00,1.65E-06,6.92E-07,3.00E+00,5.70E-04,3.17E-07,3.00E+00,5.70E-04,3.17E-07,3.00E+00,5.09E-04,2.84E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.32E-02,1.00E+00,1.37E-06,6.30E-07,3.00E+00,5.70E-04,3.16E-07,3.00E+00,5.70E-04,3.16E-07,3.00E+00,5.08E-04,2.84E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.34E-02,1.00E+00,1.59E-06,6.42E-07,3.00E+00,5.69E-04,3.16E-07,3.00E+00,5.69E-04,3.16E-07,3.00E+00,5.08E-04,2.83E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.38E-02,1.00E+00,1.18E-06,4.71E-07,3.00E+00,5.68E-04,3.15E-07,3.00E+00,5.68E-04,3.15E-07,3.00E+00,5.07E-04,2.83E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.43E-02,1.00E+00,1.09E-06,4.83E-07,3.00E+00,5.67E-04,3.15E-07,3.00E+00,5.67E-04,3.15E-07,3.00E+00,5.06E-04,2.82E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.50E-02,1.00E+00,1.18E-06,4.53E-07,3.00E+00,5.67E-04,3.14E-07,3.00E+00,5.67E-04,3.14E-07,3.00E+00,5.05E-04,2.82E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.49E-02,1.00E+00,9.88E-07,4.11E-07,3.00E+00,5.66E-04,3.14E-07,3.00E+00,5.66E-04,3.14E-07,3.00E+00,5.04E-04,2.81E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.53E-02,1.00E+00,8.90E-07,3.64E-07,3.00E+00,5.65E-04,3.13E-07,3.00E+00,5.65E-04,3.13E-07,3.00E+00,5.03E-04,2.81E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.70E-02,1.00E+00,8.14E-07,3.22E-07,3.00E+00,5.65E-04,3.13E-07,3.00E+00,5.65E-04,3.13E-07,3.00E+00,5.02E-04,2.81E-07
2.72E+03,1.19E+01,3.57E-01,6.04E-03,5.89E-02,1.00E+00,8.12E-07,3.11E-07,3.00E+00,5.64E-04,3.12E-07,3.00E+00,5.64E-04,3.12E-07,3.00E+00,5.01E-04,2.80E-07
2.73E+03,1.19E+01,3.57E-01,6.04E-03,5.94E-02,1.00E+00,6.62E-07,2.45E-07,3.00E+00,5.63E-04,3.12E-07,3.00E+00,5.63E-04,3.12E-07,3.00E+00,5.01E-04,2.80E-07
2.73E+03,1.19E+01,3.57E-01,6.04E-03,5.96E-02,1.00E+00,6.93E-07,2.42E-07,3.00E+00,5.62E-04,3.11E-07,3.00E+00,5.62E-04,3.11E-07,3.00E+00,5.00E-04,2.79E-07
2.73E+03,1.19E+01,3.57E-01,6.04E-03,5.36E-02,1.00E+00,5.98E-07,2.23E-07,3.00E+00,5.62E-04,3.11E-07,3.00E+00,5.62E-04,3.11E-07,3.00E+00,4.99E-04,2.79E-07
2.73E+03,1.19E+01,3.57E-01,6.04E-03,4.78E-02,1.00E+00,1.90E-06,6.25E-07,3.00E+00,5.61E-04,3.10E-07,3.00E+00,5.61E-04,3.10E-07,3.00E+00,4.98E-04,2.78E-07
2.73E+03,1.20E+01,3.57E-01,6.04E-03,4.82E-02,1.00E+00,3.77E-06,2.06E-06,3.00E+00,5.60E-04,3.10E-07,3.00E+00,5.60E-04,3.10E-07,3.00E+00,4.97E-04,2.78E-07
2.73E+03,1.20E+01,3.57E-01,6.04E-03,4.87E-02,1.00E+00,4.80E-06,1.94E-06,3.00E+00,5.60E-04,3.09E-07,3.00E+00,5.60E-04,3.09E-07,3.00E+00,4.97E-04,2.77E-07
2.73E+03,1.20E+01,3.57E-01,6.04E-03,4.94E-02,1.00E+00,4.57E-06,1.45E-06,3.00E+00,5.59E-04,3.09E-07,3.00E+00,5.59E-04,3.09E-07,3.00E+00,4.96E-04,2.77E-07
2.73E+03,1.20E+01,3.57E-01,6.04E-03,5.01E-02,1.00E+00,2.91E-06,1.07E-06,3.00E+00,5.58E-04,3.08E-07,3.00E+00,5.58E-04,3.08E-07,3.00E+00,4.95E-04,2.76E-07
2.73E+03,1.20E+01,3.57E-01,6.04E-03,5.03E-02,1.00E+00,2.18E-06,8.35E-07,3.00E+00,5.57E-04,3.08E-07,3.00E+00,5.57E-04,3.08E-07,3.00E+00,4.94E-04,2.76E-07
2.73E+03,1.20E+01,3.57E-01,6.04E-03,5.06E-02,1.00E+00,1.82E-06,7.64E-07,3.00E+00,5.57E-04,3.07E-07,3.00E+00,5.57E-04,3.07E-07,3.00E+00,4.93E-04,2.76E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.19E-02,1.00E+00,1.63E-06,6.62E-07,3.00E+00,5.56E-04,3.07E-07,3.00E+00,5.56E-04,3.07E-07,3.00E+00,4.93E-04,2.75E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.31E-02,1.00E+00,1.46E-06,6.09E-07,3.00E+00,5.55E-04,3.07E-07,3.00E+00,5.55E-04,3.07E-07,3.00E+00,4.92E-04,2.75E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,3.59E-01,1.00E+00,1.50E-06,6.26E-07,3.00E+00,5.55E-04,3.06E-07,3.00E+00,5.55E-04,3.06E-07,3.00E+00,4.91E-04,2.74E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.40E-02,1.00E+00,1.13E-06,4.62E-07,3.00E+00,5.54E-04,3.06E-07,3.00E+00,5.54E-04,3.06E-07,3.00E+00,4.90E-04,2.74E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.42E-02,1.00E+00,1.10E-06,4.87E-07,3.00E+00,5.53E-04,3.05E-07,3.00E+00,5.53E-04,3.05E-07,3.00E+00,4.90E-04,2.73E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.46E-02,1.00E+00,1.00E-06,3.91E-07,3.00E+00,5.53E-04,3.05E-07,3.00E+00,5.53E-04,3.05E-07,3.00E+00,4.89E-04,2.73E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.49E-02,1.00E+00,8.39E-07,3.41E-07,3.00E+00,5.52E-04,3.04E-07,3.00E+00,5.52E-04,3.04E-07,3.00E+00,4.88E-04,2.73E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.53E-02,1.00E+00,8.82E-07,3.48E-07,3.00E+00,5.51E-04,3.04E-07,3.00E+00,5.51E-04,3.04E-07,3.00E+00,4.87E-04,2.72E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.72E-02,1.00E+00,7.82E-07,3.15E-07,3.00E+00,5.51E-04,3.04E-07,3.00E+00,5.51E-04,3.04E-07,3.00E+00,4.87E-04,2.72E-07
2.74E+03,1.20E+01,3.57E-01,6.04E-03,5.89E-02,1.00E+00,6.82E-07,2.77E-07,3.00E+00,5.50E-04,3.03E-07,3.00E+00,5.50E-04,3.03E-07,3.00E+00,4.86E-04,2.71E-07
2.75E+03,1.20E+01,3.57E-01,6.04E-03,6.06E-02,1.00E+00,5.50E-07,2.03E-07,3.00E+00,5.49E-04,3.03E-07,3.00E+00,5.49E-04,3.03E-07,3.00E+00,4.85E-04,2.71E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,6.07E-02,1.00E+00,5.46E-07,1.98E-07,3.00E+00,5.49E-04,3.02E-07,3.00E+00,5.49E-04,3.02E-07,3.00E+00,4.85E-04,2.71E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,5.47E-02,1.00E+00,5.24E-07,1.90E-07,3.00E+00,5.48E-04,3.02E-07,3.00E+00,5.48E-04,3.02E-07,3.00E+00,4.84E-04,2.70E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,4.84E-02,1.00E+00,1.57E-06,6.38E-07,3.00E+00,5.47E-04,3.01E-07,3.00E+00,5.47E-04,3.01E-07,3.00E+00,4.83E-04,2.70E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,4.85E-02,1.00E+00,3.73E-06,1.95E-06,3.00E+00,5.47E-04,3.01E-07,3.00E+00,5.47E-04,3.01E-07,3.00E+00,4.83E-04,2.69E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,5.18E-02,1.00E+00,4.27E-06,1.73E-06,3.00E+00,5.46E-04,3.01E-07,3.00E+00,5.46E-04,3.01E-07,3.00E+00,4.82E-04,2.69E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,4.92E-02,1.00E+00,4.24E-06,1.34E-06,3.00E+00,5.45E-04,3.00E-07,3.00E+00,5.45E-04,3.00E-07,3.00E+00,4.81E-04,2.69E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,5.01E-02,1.00E+00,2.68E-06,9.74E-07,3.00E+00,5.45E-04,3.00E-07,3.00E+00,5.45E-04,3.00E-07,3.00E+00,4.81E-04,2.68E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,5.03E-02,1.00E+00,1.99E-06,7.68E-07,3.00E+00,5.44E-04,2.99E-07,3.00E+00,5.44E-04,2.99E-07,3.00E+00,4.80E-04,2.68E-07
2.75E+03,1.21E+01,3.57E-01,6.04E-03,5.07E-02,1.00E+00,1.63E-06,6.95E-07,3.00E+00,5.43E-04,2.99E-07,3.00E+00,5.43E-04,2.99E-07,3.00E+00,4.79E-04,2.67E-07
2.76E+03,1.21E+01,3.57E-01,6.04E-03,5.18E-02,1.00E+00,1.52E-06,6.27E-07,3.00E+00,5.43E-04,2.99E-07,3.00E+00,5.43E-04,2.99E-07,3.00E+00,4.79E-04,2.67E-07
2.76E+03,1.21E+01,3.56E-01,6.04E-03,5.32E-02,1.00E+00,1.33E-06,5.63E-07,3.00E+00,5.42E-04,2.98E-07,3.00E+00,5.42E-04,2.98E-07,3.00E+00,4.78E-04,2.67E-07
2.76E+03,1.21E+01,3.56E-01,6.04E-03,5.38E-02,1.00E+00,1.41E-06,5.53E-07,3.00E+00,5.41E-04,2.98E-07,3.00E+00,5.41E-04,2.98E-07,3.00E+00,4.77E-04,2.66E-07
2.76E+03,1.21E+01,3.56E-01,6.04E-03,5.40E-02,1.00E+00,9.94E-07,3.96E-07,3.00E+00,5.41E-04,2.98E-07,3.00E+00,5.41E-04,2.98E-07,3.00E+00,4.77E-04,2.66E-07
2.76E+03,1.21E+01,3.56E-01,6.04E-03,5.43E-02,1.00E+00,9.46E-07,4.18E-07,3.00E+00,5.40E-04,2.97E-07,3.00E+00,5.40E-04,2.97E-07,3.00E+00,4.76E-04,2.66E-07
2.76E+03,1.21E+01,3.56E-01,6.04E-03,5.46E-02,1.00E+00,9.77E-07,3.92E-07,3.00E+00,5.39E-04,2.97E-07,3.00E+00,5.39E-04,2.97E-07,3.00E+00,4.75E-04,2.65E-07
2.76E+03,1.21E+01,3.56E-01,6.04E-03,5.48E-02,1.00E+00,8.08E-07,3.34E-07,3.00E+00,5.39E-04,2.96E-07,3.00E+00,5.39E-04,2.96E-07,3.00E+00,4.75E-04,2.65E-07
2.76E+03,1.22E+01,3.56E-01,6.04E-03,5.52E-02,1.00E+00,7.33E-07,2.96E-07,3.00E+00,5.38E-04,2.96E-07,3.00E+00,5.38E-04,2.96E-07,3.00E+00,4.74E-04,2.64E-07
2.76E+03,1.22E+01,3.56E-01,6.04E-03,5.71E-02,1.00E+00,6.83E-07,2.63E-07,3.00E+00,5.37E-04,2.96E-07,3.00E+00,5.37E-04,2.96E-07,3.00E+00,4.74E-04,2.64E-07
2.76E+03,1.22E+01,3.56E-01,6.04E-03,5.89E-02,1.00E+00,6.72E-07,2.50E-07,3.00E+00,5.37E-04,2.95E-07,3.00E+00,5.37E-04,2.95E-07,3.00E+00,4.73E-04,2.64E-07
2.77E+03,1.22E+01,3.56E-01,6.04E-03,5.92E-02,1.00E+00,5.62E-07,2.08E-07,3.00E+00,5.36E-04,2.95E-07,3.00E+00,5.36E-04,2.95E-07,3.00E+00,4.72E-04,2.63E-07
2.77E+03,1.22E+01,3.56E-01,6.04E-03,5.95E-02,1.00E+00,5.35E-07,1.91E-07,3.00E+00,5.35E-04,2.95E-07,3.00E+00,5.35E-04,2.95E-07,3.00E+00,4.72E-04,2.63E-07
2.77E+03,1.22E+01,3.56E-01,6.04E-03,5.37E-02,1.00E+00,4.97E-07,1.74E-07,3.00E+00,5.35E-04,2.94E-07,3.00E+00,5.35E-04,2.94E-07,3.00E+00,4.71E-04,2.63E-07
2.77E+03,1.22E+01,3.56E-01,6.04E-03,4.76E-02,1.00E+00,1.57E-06,5.89E-07,3.00E+00,5.34E-04,2.94E-07,3.00E+00,5.34E-04,2.94E-07,3.00E+00,4.71E-04,2.62E-07
2.77E+03,1.22E+01,3.56E-01,6.04E-03,4.83E-02,1.00E+00,3.52E-06,1.87E-06,3.00E+00,5.33E-04,2.93E-07,3.00E+00,5.33E-04,2.93E-07,3.00E+00,4.70E-04,2.62E-07
2.77E+03,1.22E+01,3.56E-01,6.04E-03,4.86E-02,1.00E+00,4.20E-06,1.69E-06,3.00E+00,5.33E-04,2.93E-07,3.00E+00,5.33E-04,2.93E-07,3.00E+00,4.69E-04,2.62E-07
2.77E+03,1.22E+01,3.56E-01,6.04E-03,4.94E-02,1.00E+00,4.15E-06,1.32E-06,3.00E+00,5.32E-04,2.93E-07,3.00E+00,5.32E-04,2.93E-07,3.00E+00,4.69E-04,2.61E-07
2.77E+03,1.22E+01,3.55E-01,6.04E-03,5.01E-02,1.00E+00,2.71E-06,9.94E-07,3.00E+00,5.32E-04,2.92E-07,3.00E+00,5.32E-04,2.92E-07,3.00E+00,4.68E-04,2.61E-07
2.77E+03,1.22E+01,3.55E-01,6.04E-03,5.03E-02,1.00E+00,1.99E-06,7.41E-07,3.00E+00,5.31E-04,2.92E-07,3.00E+00,5.31E-04,2.92E-07,3.00E+00,4.68E-04,2.61E-07
2.77E+03,1.22E+01,3.55E-01,6.04E-03,5.06E-02,1.00E+00,1.55E-06,6.02E-07,3.00E+00,5.30E-04,2.92E-07,3.00E+00,5.30E-04,2.92E-07,3.00E+00,4.67E-04,2.60E-07
2.78E+03,1.22E+01,3.55E-01,6.04E-03,5.19E-02,1.00E+00,1.69E-06,6.25E-07,3.00E+00,5.30E-04,2.91E-07,3.00E+00,5.30E-04,2.91E-07,3.00E+00,4.66E-04,2.60E-07
2.78E+03,1.22E+01,3.55E-01,6.04E-03,5.33E-02,1.00E+00,1.34E-06,5.70E-07,3.00E+00,5.29E-04,2.91E-07,3.00E+00,5.29E-04,2.91E-07,3.00E+00,4.66E-04,2.60E-07
2.78E+03,1.22E+01,3.55E-01,6.04E-03,5.36E-02,1.00E+00,1.32E-06,5.72E-07,3.00E+00,5.28E-04,2.91E-07,3.00E+00,5.28E-04,2.91E-07,3.00E+00,4.65E-04,2.59E-07
2.78E+03,1.22E+01,3.55E-01,6.04E-03,5.40E-02,1.00E+00,1.11E-06,4.69E-07,3.00E+00,5.28E-04,2.90E-07,3.00E+00,5.28E-04,2.90E-07,3.00E+00,4.65E-04,2.59E-07
2.78E+03,1.23E+01,3.55E-01,6.04E-03,5.42E-02,1.00E+00,1.06E-06,4.63E-07,3.00E+00,5.27E-04,2.90E-07,3.00E+00,5.27E-04,2.90E-07,3.00E+00,4.64E-04,2.59E-07
2.78E+03,1.23E+01,3.55E-01,6.04E-03,5.46E-02,1.00E+00,1.02E-06,4.02E-07,3.00E+00,5.27E-04,2.90E-07,3.00E+00,5.27E-04,2.90E-07,3.00E+00,4.64E-04,2.58E-07
2.78E+03,1.23E+01,3.55E-01,6.04E-03,5.50E-02,1.00E+00,7.91E-07,3.25E-07,3.00E+00,5.26E-04,2.89E-07,3.00E+00,5.26E-04,2.89E-07,3.00E+00,4.63E-04,2.58E-07
2.78E+03,1.23E+01,3.54E-01,6.04E-03,5.57E-02,1.00E+00,7.83E-07,3.30E-07,3.00E+00,5.25E-04,2.89E-07,3.00E+00,5.25E-04,2.89E-07,3.00E+00,4.63E-04,2.58E-07
2.78E+03,1.23E+01,3.54E-01,6.04E-03,5.70E-02,1.00E+00,7.63E-07,3.14E-07,3.00E+00,5.25E-04,2.88E-07,3.00E+00,5.25E-04,2.88E-07,3.00E+00,4.62E-04,2.57E-07
2.78E+03,1.23E+01,3.54E-01,6.04E-03,5.90E-02,1.00E+00,7.51E-07,2.88E-07,3.00E+00,5.24E-04,2.88E-07,3.00E+00,5.24E-04,2.88E-07,3.00E+00,4.62E-04,2.57E-07
2.79E+03,1.23E+01,3.54E-01,6.04E-03,5.92E-02,1.00E+00,6.24E-07,2.40E-07,3.00E+00,5.24E-04,2.88E-07,3.00E+00,5.24E-04,2.88E-07,3.00E+00,4.61E-04,2.57E-07
2.79E+03,1.23E+01,3.54E-01,6.04E-03,5.95E-02,1.00E+00,5.42E-07,2.05E-07,3.00E+00,5.23E-04,2.87E-07,3.00E+00,5.23E-04,2.87E-07,3.00E+00,4.60E-04,2.56E-07
2.79E+03,1.23E+01,3.54E-01,6.04E-03,5.36E-02,1.00E+00,4.98E-07,1.81E-07,3.00E+00,5.22E-04,2.87E-07,3.00E+00,5.22E-04,2.87E-07,3.00E+00,4.60E-04,2.56E-07
2.79E+03,1.23E+01,3.54E-01,6.04E-03,4.76E-02,1.00E+00,1.63E-06,6.00E-07,3.00E+00,5.22E-04,2.87E-07,3.00E+00,5.22E-04,2.87E-07,3.00E+00,4.59E-04,2.56E-07
2.79E+03,1.23E+01,3.53E-01,6.04E-03,4.82E-02,1.00E+00,3.47E-06,1.85E-06,3.00E+00,5.21E-04,2.86E-07,3.00E+00,5.21E-04,2.86E-07,3.00E+00,4.59E-04,2.56E-07
2.79E+03,1.23E+01,3.53E-01,6.04E-03,4.87E-02,1.00E+00,4.11E-06,1.62E-06,3.00E+00,5.20E-04,2.86E-07,3.00E+00,5.20E-04,2.86E-07,3.00E+00,4.58E-04,2.55E-07
2.79E+03,1.23E+01,3.53E-01,6.04E-03,4.93E-02,1.00E+00,4.01E-06,1.31E-06,3.00E+00,5.20E-04,2.86E-07,3.00E+00,5.20E-04,2.86E-07,3.00E+00,4.58E-04,2.55E-07
2.79E+03,1.23E+01,3.53E-01,6.04E-03,5.01E-02,1.00E+00,2.67E-06,9.94E-07,3.00E+00,5.19E-04,2.85E-07,3.00E+00,5.19E-04,2.85E-07,3.00E+00,4.57E-04,2.55E-07
2.79E+03,1.23E+01,3.53E-01,6.04E-03,5.03E-02,1.00E+00,1.98E-06,7.18E-07,3.00E+00,5.19E-04,2.85E-07,3.00E+00,5.19E-04,2.85E-07,3.00E+00,4.57E-04,2.54E-07
2.79E+03,1.23E+01,3.53E-01,6.04E-03,5.06E-02,1.00E+00,1.50E-06,6.43E-07,3.00E+00,5.18E-04,2.85E-07,3.00E+00,5.18E-04,2.85E-07,3.00E+00,4.56E-04,2.54E-07
2.80E+03,1.24E+01,3.53E-01,6.04E-03,5.20E-02,1.00E+00,1.36E-06,5.75E-07,3.00E+00,5.18E-04,2.84E-07,3.00E+00,5.18E-04,2.84E-07,3.00E+00,4.56E-04,2.54E-07
2.80E+03,1.24E+01,3.52E-01,6.04E-03,5.33E-02,1.00E+00,1.24E-06,5.06E-07,3.00E+00,5.17E-04,2.84E-07,3.00E+00,5.17E-04,2.84E-07,3.00E+00,4.55E-04,2.53E-07
2.80E+03,1.24E+01,3.52E-01,6.04E-03,5.36E-02,1.00E+00,1.34E-06,5.34E-07,3.00E+00,5.16E-04,2.84E-07,3.00E+00,5.16E-04,2.84E-07,3.00E+00,4.55E-04,2.53E-07
2.80E+03,1.24E+01,3.52E-01,6.04E-03,5.42E-02,1.00E+00,9.48E-07,3.90E-07,3.00E+00,5.16E-04,2.83E-07,3.00E+00,5.16E-04,2.83E-07,3.00E+00,4.54E-04,2.53E-07
2.80E+03,1.24E+01,3.52E-01,6.04E-03,5.42E-02,1.00E+00,9.64E-07,4.11E-07,3.00E+00,5.15E-04,2.83E-07,3.00E+00,5.15E-04,2.83E-07,3.00E+00,4.54E-04,2.53E-07
2.80E+03,1.24E+01,3.52E-01,6.04E-03,5.76E-02,1.00E+00,9.95E-07,3.83E-07,3.00E+00,5.15E-04,2.83E-07,3.00E+00,5.15E-04,2.83E-07,3.00E+00,4.53E-04,2.52E-07
2.80E+03,1.24E+01,3.52E-01,6.04E-03,5.47E-02,1.00E+00,7.84E-07,3.11E-07,3.00E+00,5.14E-04,2.82E-07,3.00E+00,5.14E-04,2.82E-07,3.00E+00,4.53E-04,2.52E-07
2.80E+03,1.24E+01,3.51E-01,6.04E-03,5.52E-02,1.00E+00,7.32E-07,2.90E-07,3.00E+00,5.13E-04,2.82E-07,3.00E+00,5.13E-04,2.82E-07,3.00E+00,4.52E-04,2.52E-07
2.80E+03,1.24E+01,3.51E-01,6.04E-03,5.72E-02,1.00E+00,6.33E-07,2.57E-07,3.00E+00,5.13E-04,2.82E-07,3.00E+00,5.13E-04,2.82E-07,3.00E+00,4.52E-04,2.52E-07
2.80E+03,1.24E+01,3.51E-01,6.04E-03,5.88E-02,1.00E+00,5.59E-07,2.23E-07,3.00E+00,5.12E-04,2.81E-07,3.00E+00,5.12E-04,2.81E-07,3.00E+00,4.51E-04,2.51E-07
2.81E+03,1.24E+01,3.51E-01,6.04E-03,5.92E-02,1.00E+00,4.26E-07,1.58E-07,3.00E+00,5.12E-04,2.81E-07,3.00E+00,5.12E-04,2.81E-07,3.00E+00,4.51E-04,2.51E-07
2.81E+03,1.24E+01,3.51E-01,6.04E-03,5.95E-02,1.00E+00,4.57E-07,1.64E-07,3.00E+00,5.11E-04,2.81E-07,3.00E+00,5.11E-04,2.81E-07,3.00E+00,4.51E-04,2.51E-07
2.81E+03,1.24E+01,3.50E-01,6.04E-03,5.34E-02,1.00E+00,4.19E-07,1.51E-07,3.00E+00,5.11E-04,2.80E-07,3.00E+00,5.11E-04,2.80E-07,3.00E+00,4.50E-04,2.50E-07
2.81E+03,1.24E+01,3.50E-01,6.04E-03,4.77E-02,1.00E+00,1.30E-06,5.68E-07,3.00E+00,5.10E-04,2.80E-07,3.00E+00,5.10E-04,2.80E-07,3.00E+00,4.50E-04,2.50E-07
2.81E+03,1.24E+01,3.50E-01,6.04E-03,4.82E-02,1.00E+00,3.37E-06,1.71E-06,3.00E+00,5.09E-04,2.80E-07,3.00E+00,5.09E-04,2.80E-07,3.00E+00,4.49E-04,2.50E-07
2.81E+03,1.24E+01,3.50E-01,6.04E-03,4.86E-02,1.00E+00,3.70E-06,1.46E-06,3.00E+00,5.09E-04,2.79E-07,3.00E+00,5.09E-04,2.79E-07,3.00E+00,4.49E-04,2.50E-07
2.81E+03,1.24E+01,3.51E-01,6.04E-03,4.94E-02,1.00E+00,3.57E-06,1.21E-06,3.00E+00,5.08E-04,2.79E-07,3.00E+00,5.08E-04,2.79E-07,3.00E+00,4.48E-04,2.49E-07
2.81E+03,1.25E+01,3.51E-01,6.04E-03,5.00E-02,1.00E+00,2.18E-06,8.60E-07,3.00E+00,5.08E-04,2.79E-07,3.00E+00,5.08E-04,2.79E-07,3.00E+00,4.48E-04,2.49E-07
2.81E+03,1.25E+01,3.51E-01,6.04E-03,5.03E-02,1.00E+00,1.91E-06,6.94E-07,3.00E+00,5.07E-04,2.78E-07,3.00E+00,5.07E-04,2.78E-07,3.00E+00,4.47E-04,2.49E-07
2.81E+03,1.25E+01,3.51E-01,6.04E-03,5.06E-02,1.00E+00,1.48E-06,6.31E-07,3.00E+00,5.07E-04,2.78E-07,3.00E+00,5.07E-04,2.78E-07,3.00E+00,4.47E-04,2.49E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.20E-02,1.00E+00,1.36E-06,5.64E-07,3.00E+00,5.06E-04,2.78E-07,3.00E+00,5.06E-04,2.78E-07,3.00E+00,4.46E-04,2.48E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.33E-02,1.00E+00,1.35E-06,5.63E-07,3.00E+00,5.05E-04,2.77E-07,3.00E+00,5.05E-04,2.77E-07,3.00E+00,4.46E-04,2.48E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.37E-02,1.00E+00,1.32E-06,5.36E-07,3.00E+00,5.05E-04,2.77E-07,3.00E+00,5.05E-04,2.77E-07,3.00E+00,4.45E-04,2.48E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.40E-02,1.00E+00,9.77E-07,4.01E-07,3.00E+00,5.04E-04,2.77E-07,3.00E+00,5.04E-04,2.77E-07,3.00E+00,4.45E-04,2.48E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.42E-02,1.00E+00,1.01E-06,4.04E-07,3.00E+00,5.04E-04,2.76E-07,3.00E+00,5.04E-04,2.76E-07,3.00E+00,4.45E-04,2.48E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.46E-02,1.00E+00,8.80E-07,3.53E-07,3.00E+00,5.03E-04,2.76E-07,3.00E+00,5.03E-04,2.76E-07,3.00E+00,4.44E-04,2.47E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.49E-02,1.00E+00,6.74E-07,2.68E-07,3.00E+00,5.03E-04,2.76E-07,3.00E+00,5.03E-04,2.76E-07,3.00E+00,4.44E-04,2.47E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.52E-02,1.00E+00,6.67E-07,2.67E-07,3.00E+00,5.02E-04,2.75E-07,3.00E+00,5.02E-04,2.75E-07,3.00E+00,4.43E-04,2.47E-07
2.82E+03,1.25E+01,3.51E-01,6.04E-03,5.70E-02,1.00E+00,5.87E-07,2.32E-07,3.00E+00,5.02E-04,2.75E-07,3.00E+00,5.02E-04,2.75E-07,3.00E+00,4.43E-04,2.47E-07
2.82E+03,1.25E+01,3.50E-01,6.04E-03,5.88E-02,1.00E+00,4.97E-07,1.92E-07,3.00E+00,5.01E-04,2.75E-07,3.00E+00,5.01E-04,2.75E-07,3.00E+00,4.42E-04,2.46E-07
2.83E+03,1.25E+01,3.50E-01,6.04E-03,5.92E-02,1.00E+00,4.47E-07,1.62E-07,3.00E+00,5.00E-04,2.74E-07,3.00E+00,5.00E-04,2.74E-07,3.00E+00,4.42E-04,2.46E-07
2.83E+03,1.25E+01,3.50E-01,6.04E-03,5.95E-02,1.00E+00,4.51E-07,1.68E-07,3.00E+00,5.00E-04,2.74E-07,3.00E+00,5.00E-04,2.74E-07,3.00E+00,4.42E-04,2.46E-07
2.83E+03,1.25E+01,3.50E-01,6.04E-03,5.35E-02,1.00E+00,4.32E-07,1.57E-07,3.00E+00,4.99E-04,2.74E-07,3.00E+00,4.99E-04,2.74E-07,3.00E+00,4.41E-04,2.46E-07
2.83E+03,1.25E+01,3.50E-01,6.04E-03,4.77E-02,1.00E+00,1.34E-06,5.72E-07,3.00E+00,4.99E-04,2.73E-07,3.00E+00,4.99E-04,2.73E-07,3.00E+00,4.41E-04,2.45E-07
2.83E+03,1.26E+01,3.50E-01,6.04E-03,4.81E-02,1.00E+00,3.32E-06,1.71E-06,3.00E+00,4.98E-04,2.73E-07,3.00E+00,4.98E-04,2.73E-07,3.00E+00,4.40E-04,2.45E-07
2.83E+03,1.26E+01,3.50E-01,6.04E-03,4.86E-02,1.00E+00,3.73E-06,1.47E-06,3.00E+00,4.98E-04,2.73E-07,3.00E+00,4.98E-04,2.73E-07,3.00E+00,4.40E-04,2.45E-07
2.83E+03,1.26E+01,3.50E-01,6.04E-03,4.94E-02,1.00E+00,3.54E-06,1.19E-06,3.00E+00,4.97E-04,2.72E-07,3.00E+00,4.97E-04,2.72E-07,3.00E+00,4.39E-04,2.45E-07
2.83E+03,1.26E+01,3.50E-01,6.04E-03,5.01E-02,1.00E+00,2.33E-06,8.75E-07,3.00E+00,4.97E-04,2.72E-07,3.00E+00,4.97E-04,2.72E-07,3.00E+00,4.39E-04,2.45E-07
2.83E+03,1.26E+01,3.50E-01,6.04E-03,5.04E-02,1.00E+00,1.81E-06,6.66E-07,3.00E+00,4.96E-04,2.72E-07,3.00E+00,4.96E-04,2.72E-07,3.00E+00,4.39E-04,2.44E-07
2.83E+03,1.26E+01,3.50E-01,6.04E-03,5.07E-02,1.00E+00,1.35E-06,6.02E-07,3.00E+00,4.95E-04,2.71E-07,3.00E+00,4.95E-04,2.71E-07,3.00E+00,4.38E-04,2.44E-07
2.84E+03,1.26E+01,3.50E-01,6.04E-03,5.19E-02,1.00E+00,1.33E-06,5.45E-07,3.00E+00,4.95E-04,2.71E-07,3.00E+00,4.95E-04,2.71E-07,3.00E+00,4.38E-04,2.44E-07
2.84E+03,1.26E+01,3.49E-01,6.04E-03,5.32E-02,1.00E+00,1.14E-06,4.91E-07,3.00E+00,4.94E-04,2.71E-07,3.00E+00,4.94E-04,2.71E-07,3.00E+00,4.37E-04,2.44E-07
2.84E+03,1.26E+01,3.49E-01,6.04E-03,5.36E-02,1.00E+00,1.22E-06,4.69E-07,3.00E+00,4.94E-04,2.70E-07,3.00E+00,4.94E-04,2.70E-07,3.00E+00,4.37E-04,2.43E-07
2.84E+03,1.26E+01,3.49E-01,6.04E-03,5.40E-02,1.00E+00,8.89E-07,3.58E-07,3.00E+00,4.93E-04,2.70E-07,3.00E+00,4.93E-04,2.70E-07,3.00E+00,4.37E-04,2.43E-07
2.84E+03,1.26E+01,3.49E-01,6.04E-03,5.43E-02,1.00E+00,8.62E-07,3.76E-07,3.00E+00,4.93E-04,2.70E-07,3.00E+00,4.93E-04,2.70E-07,3.00E+00,4.36E-04,2.43E-07
2.84E+03,1.26E+01,3.49E-01,6.04E-03,5.46E-02,1.00E+00,9.27E-07,3.65E-07,3.00E+00,4.92E-04,2.69E-07,3.00E+00,4.92E-04,2.69E-07,3.00E+00,4.36E-04,2.43E-07
2.84E+03,1.26E+01,3.49E-01,6.04E-03,5.49E-02,1.00E+00,6.96E-07,2.90E-07,3.00E+00,4.92E-04,2.69E-07,3.00E+00,4.92E-04,2.69E-07,3.00E+00,4.35E-04,2.43E-07
2.84E+03,1.26E+01,3.48E-01,6.04E-03,5.53E-02,1.00E+00,6.97E-07,2.85E-07,3.00E+00,4.91E-04,2.69E-07,3.00E+00,4.91E-04,2.69E-07,3.00E+00,4.35E-04,2.42E-07
2.84E+03,1.26E+01,3.48E-01,6.04E-03,5.74E-02,1.00E+00,7.25E-07,2.77E-07,3.00E+00,4.91E-04,2.69E-07,3.00E+00,4.91E-04,2.69E-07,3.00E+00,4.35E-04,2.42E-07
2.84E+03,1.26E+01,3.48E-01,6.04E-03,5.89E-02,1.00E+00,6.23E-07,2.46E-07,3.00E+00,4.90E-04,2.68E-07,3.00E+00,4.90E-04,2.68E-07,3.00E+00,4.34E-04,2.42E-07
2.85E+03,1.27E+01,3.48E-01,6.04E-03,5.92E-02,1.00E+00,4.85E-07,1.79E-07,3.00E+00,4.89E-04,2.68E-07,3.00E+00,4.89E-04,2.68E-07,3.00E+00,4.34E-04,2.42E-07
2.85E+03,1.27E+01,3.48E-01,6.04E-03,5.95E-02,1.00E+00,4.75E-07,1.72E-07,3.00E+00,4.89E-04,2.68E-07,3.00E+00,4.89E-04,2.68E-07,3.00E+00,4.34E-04,2.42E-07
2.85E+03,1.27E+01,3.47E-01,6.04E-03,5.35E-02,1.00E+00,4.43E-07,1.65E-07,3.00E+00,4.88E-04,2.67E-07,3.00E+00,4.88E-04,2.67E-07,3.00E+00,4.33E-04,2.41E-07
2.85E+03,1.27E+01,3.47E-01,6.04E-03,4.81E-02,1.00E+00,1.40E-06,5.34E-07,3.00E+00,4.88E-04,2.67E-07,3.00E+00,4.88E-04,2.67E-07,3.00E+00,4.33E-04,2.41E-07
2.85E+03,1.27E+01,3.47E-01,6.04E-03,4.81E-02,1.00E+00,3.20E-06,1.70E-06,3.00E+00,4.87E-04,2.67E-07,3.00E+00,4.87E-04,2.67E-07,3.00E+00,4.32E-04,2.41E-07
2.85E+03,1.27E+01,3.47E-01,6.04E-03,5.14E-02,1.00E+00,3.80E-06,1.53E-06,3.00E+00,4.87E-04,2.66E-07,3.00E+00,4.87E-04,2.66E-07,3.00E+00,4.32E-04,2.41E-07
2.85E+03,1.27E+01,3.46E-01,6.04E-03,4.92E-02,1.00E+00,3.66E-06,1.27E-06,3.00E+00,4.86E-04,2.66E-07,3.00E+00,4.86E-04,2.66E-07,3.00E+00,4.32E-04,2.40E-07
2.85E+03,1.27E+01,3.46E-01,6.04E-03,5.01E-02,1.00E+00,2.38E-06,9.27E-07,3.00E+00,4.86E-04,2.66E-07,3.00E+00,4.86E-04,2.66E-07,3.00E+00,4.31E-04,2.40E-07
2.85E+03,1.27E+01,3.46E-01,6.04E-03,5.03E-02,1.00E+00,1.97E-06,7.17E-07,3.00E+00,4.85E-04,2.65E-07,3.00E+00,4.85E-04,2.65E-07,3.00E+00,4.31E-04,2.40E-07
2.85E+03,1.27E+01,3.46E-01,6.04E-03,5.06E-02,1.00E+00,1.47E-06,6.32E-07,3.00E+00,4.84E-04,2.65E-07,3.00E+00,4.84E-04,2.65E-07,3.00E+00,4.31E-04,2.40E-07
2.86E+03,1.27E+01,3.45E-01,6.04E-03,5.19E-02,1.00E+00,1.29E-06,5.40E-07,3.00E+00,4.84E-04,2.65E-07,3.00E+00,4.84E-04,2.65E-07,3.00E+00,4.30E-04,2.40E-07
2.86E+03,1.27E+01,3.45E-01,6.04E-03,5.32E-02,1.00E+00,1.25E-06,5.21E-07,3.00E+00,4.83E-04,2.65E-07,3.00E+00,4.83E-04,2.65E-07,3.00E+00,4.30E-04,2.39E-07
2.86E+03,1.27E+01,3.45E-01,6.04E-03,5.32E-02,1.00E+00,1.30E-06,5.10E-07,3.00E+00,4.83E-04,2.64E-07,3.00E+00,4.83E-04,2.64E-07,3.00E+00,4.30E-04,2.39E-07
2.86E+03,1.27E+01,3.44E-01,6.04E-03,5.41E-02,1.00E+00,9.31E-07,3.84E-07,3.00E+00,4.82E-04,2.64E-07,3.00E+00,4.82E-04,2.64E-07,3.00E+00,4.29E-04,2.39E-07
2.86E+03,1.27E+01,3.44E-01,6.04E-03,5.45E-02,1.00E+00,9.17E-07,3.99E-07,3.00E+00,4.82E-04,2.64E-07,3.00E+00,4.82E-04,2.64E-07,3.00E+00,4.29E-04,2.39E-07
2.86E+03,1.27E+01,3.44E-01,6.04E-03,5.46E-02,1.00E+00,8.81E-07,3.55E-07,3.00E+00,4.81E-04,2.63E-07,3.00E+00,4.81E-04,2.63E-07,3.00E+00,4.28E-04,2.39E-07
2.86E+03,1.27E+01,3.43E-01,6.04E-03,5.49E-02,1.00E+00,7.48E-07,3.12E-07,3.00E+00,4.80E-04,2.63E-07,3.00E+00,4.80E-04,2.63E-07,3.00E+00,4.28E-04,2.38E-07
2.86E+03,1.28E+01,3.43E-01,6.04E-03,5.51E-02,1.00E+00,7.90E-07,2.94E-07,3.00E+00,4.80E-04,2.63E-07,3.00E+00,4.80E-04,2.63E-07,3.00E+00,4.28E-04,2.38E-07
2.86E+03,1.28E+01,3.43E-01,6.04E-03,5.70E-02,1.00E+00,7.24E-07,2.90E-07,3.00E+00,4.79E-04,2.62E-07,3.00E+00,4.79E-04,2.62E-07,3.00E+00,4.27E-04,2.38E-07
2.86E+03,1.28E+01,3.43E-01,6.04E-03,5.88E-02,1.00E+00,6.36E-07,2.49E-07,3.00E+00,4.79E-04,2.62E-07,3.00E+00,4.79E-04,2.62E-07,3.00E+00,4.27E-04,2.38E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,5.91E-02,1.00E+00,5.30E-07,2.00E-07,3.00E+00,4.78E-04,2.62E-07,3.00E+00,4.78E-04,2.62E-07,3.00E+00,4.27E-04,2.38E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,5.96E-02,1.00E+00,5.02E-07,1.91E-07,3.00E+00,4.78E-04,2.62E-07,3.00E+00,4.78E-04,2.62E-07,3.00E+00,4.26E-04,2.38E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,5.36E-02,1.00E+00,4.42E-07,1.63E-07,3.00E+00,4.77E-04,2.61E-07,3.00E+00,4.77E-04,2.61E-07,3.00E+00,4.26E-04,2.37E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,4.76E-02,1.00E+00,1.42E-06,5.39E-07,3.00E+00,4.77E-04,2.61E-07,3.00E+00,4.77E-04,2.61E-07,3.00E+00,4.26E-04,2.37E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,4.81E-02,1.00E+00,3.17E-06,1.70E-06,3.00E+00,4.76E-04,2.61E-07,3.00E+00,4.76E-04,2.61E-07,3.00E+00,4.25E-04,2.37E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,4.85E-02,1.00E+00,3.78E-06,1.54E-06,3.00E+00,4.75E-04,2.60E-07,3.00E+00,4.75E-04,2.60E-07,3.00E+00,4.25E-04,2.37E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,4.94E-02,1.00E+00,3.67E-06,1.25E-06,3.00E+00,4.75E-04,2.60E-07,3.00E+00,4.75E-04,2.60E-07,3.00E+00,4.25E-04,2.37E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,5.02E-02,1.00E+00,2.48E-06,9.51E-07,3.00E+00,4.74E-04,2.60E-07,3.00E+00,4.74E-04,2.60E-07,3.00E+00,4.24E-04,2.36E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,5.09E-02,1.00E+00,1.91E-06,6.99E-07,3.00E+00,4.74E-04,2.60E-07,3.00E+00,4.74E-04,2.60E-07,3.00E+00,4.24E-04,2.36E-07
2.87E+03,1.28E+01,3.43E-01,6.04E-03,5.06E-02,1.00E+00,1.46E-06,6.22E-07,3.00E+00,4.73E-04,2.59E-07,3.00E+00,4.73E-04,2.59E-07,3.00E+00,4.24E-04,2.36E-07
2.88E+03,1.28E+01,3.43E-01,6.04E-03,5.23E-02,1.00E+00,1.22E-06,5.20E-07,3.00E+00,4.73E-04,2.59E-07,3.00E+00,4.73E-04,2.59E-07,3.00E+00,4.23E-04,2.36E-07
2.88E+03,1.28E+01,3.43E-01,6.04E-03,5.33E-02,1.00E+00,1.19E-06,4.85E-07,3.00E+00,4.72E-04,2.59E-07,3.00E+00,4.72E-04,2.59E-07,3.00E+00,4.23E-04,2.36E-07
2.88E+03,1.28E+01,3.43E-01,6.04E-03,5.41E-02,1.00E+00,1.24E-06,4.83E-07,3.00E+00,4.71E-04,2.58E-07,3.00E+00,4.71E-04,2.58E-07,3.00E+00,4.23E-04,2.35E-07
2.88E+03,1.29E+01,3.43E-01,6.04E-03,5.40E-02,1.00E+00,8.52E-07,3.54E-07,3.00E+00,4.71E-04,2.58E-07,3.00E+00,4.71E-04,2.58E-07,3.00E+00,4.22E-04,2.35E-07
2.88E+03,1.29E+01,3.43E-01,6.04E-03,5.43E-02,1.00E+00,9.02E-07,3.85E-07,3.00E+00,4.70E-04,2.58E-07,3.00E+00,4.70E-04,2.58E-07,3.00E+00,4.22E-04,2.35E-07
2.88E+03,1.29E+01,3.43E-01,6.04E-03,5.46E-02,1.00E+00,8.61E-07,3.32E-07,3.00E+00,4.70E-04,2.58E-07,3.00E+00,4.70E-04,2.58E-07,3.00E+00,4.22E-04,2.35E-07
2.88E+03,1.29E+01,3.43E-01,6.04E-03,5.49E-02,1.00E+00,7.16E-07,2.93E-07,3.00E+00,4.69E-04,2.57E-07,3.00E+00,4.69E-04,2.57E-07,3.00E+00,4.21E-04,2.35E-07
2.88E+03,1.29E+01,3.43E-01,6.04E-03,5.52E-02,1.00E+00,6.92E-07,2.77E-07,3.00E+00,4.69E-04,2.57E-07,3.00E+00,4.69E-04,2.57E-07,3.00E+00,4.21E-04,2.35E-07
2.88E+03,1.29E+01,3.43E-01,6.04E-03,5.71E-02,1.00E+00,6.09E-07,2.45E-07,3.00E+00,4.68E-04,2.57E-07,3.00E+00,4.68E-04,2.57E-07,3.00E+00,4.21E-04,2.34E-07
2.88E+03,1.29E+01,3.43E-01,6.04E-03,5.87E-02,1.00E+00,5.39E-07,2.13E-07,3.00E+00,4.67E-04,2.57E-07,3.00E+00,4.67E-04,2.57E-07,3.00E+00,4.21E-04,2.34E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,5.92E-02,1.00E+00,4.30E-07,1.57E-07,3.00E+00,4.67E-04,2.56E-07,3.00E+00,4.67E-04,2.56E-07,3.00E+00,4.20E-04,2.34E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,5.95E-02,1.00E+00,4.70E-07,1.63E-07,3.00E+00,4.66E-04,2.56E-07,3.00E+00,4.66E-04,2.56E-07,3.00E+00,4.20E-04,2.34E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,5.35E-02,1.00E+00,4.11E-07,1.48E-07,3.00E+00,4.66E-04,2.56E-07,3.00E+00,4.66E-04,2.56E-07,3.00E+00,4.20E-04,2.34E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,4.76E-02,1.00E+00,1.25E-06,5.09E-07,3.00E+00,4.65E-04,2.55E-07,3.00E+00,4.65E-04,2.55E-07,3.00E+00,4.19E-04,2.34E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,4.82E-02,1.00E+00,3.05E-06,1.60E-06,3.00E+00,4.65E-04,2.55E-07,3.00E+00,4.65E-04,2.55E-07,3.00E+00,4.19E-04,2.33E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,4.87E-02,1.00E+00,3.52E-06,1.44E-06,3.00E+00,4.64E-04,2.55E-07,3.00E+00,4.64E-04,2.55E-07,3.00E+00,4.19E-04,2.33E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,4.93E-02,1.00E+00,3.47E-06,1.17E-06,3.00E+00,4.63E-04,2.55E-07,3.00E+00,4.63E-04,2.55E-07,3.00E+00,4.18E-04,2.33E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,5.01E-02,1.00E+00,2.22E-06,8.29E-07,3.00E+00,4.63E-04,2.54E-07,3.00E+00,4.63E-04,2.54E-07,3.00E+00,4.18E-04,2.33E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,5.03E-02,1.00E+00,1.64E-06,6.13E-07,3.00E+00,4.62E-04,2.54E-07,3.00E+00,4.62E-04,2.54E-07,3.00E+00,4.18E-04,2.33E-07
2.89E+03,1.29E+01,3.43E-01,6.04E-03,5.07E-02,1.00E+00,1.38E-06,5.56E-07,3.00E+00,4.62E-04,2.54E-07,3.00E+00,4.62E-04,2.54E-07,3.00E+00,4.17E-04,2.32E-07
2.90E+03,1.30E+01,3.43E-01,6.04E-03,5.19E-02,1.00E+00,1.26E-06,5.18E-07,3.00E+00,4.61E-04,2.54E-07,3.00E+00,4.61E-04,2.54E-07,3.00E+00,4.17E-04,2.32E-07
2.90E+03,1.30E+01,3.43E-01,6.04E-03,5.31E-02,1.00E+00,1.19E-06,5.14E-07,3.00E+00,4.60E-04,2.53E-07,3.00E+00,4.60E-04,2.53E-07,3.00E+00,4.17E-04,2.32E-07
2.90E+03,1.30E+01,3.43E-01,6.04E-03,5.36E-02,1.00E+00,1.15E-06,4.72E-07,3.00E+00,4.60E-04,2.53E-07,3.00E+00,4.60E-04,2.53E-07,3.00E+00,4.17E-04,2.32E-07
2.90E+03,1.30E+01,3.43E-01,6.04E-03,5.39E-02,1.00E+00,8.92E-07,3.88E-07,3.00E+00,4.59E-04,2.53E-07,3.00E+00,4.59E-04,2.53E-07,3.00E+00,4.16E-04,2.32E-07
2.90E+03,1.30E+01,3.43E-01,6.04E-03,5.42E-02,1.00E+00,8.26E-07,3.69E-07,3.00E+00,4.59E-04,2.53E-07,3.00E+00,4.59E-04,2.53E-07,3.00E+00,4.16E-04,2.32E-07
2.90E+03,1.30E+01,3.43E-01,6.04E-03,5.75E-02,1.00E+00,7.33E-07,2.98E-07,3.00E+00,4.58E-04,2.52E-07,3.00E+00,4.58E-04,2.52E-07,3.00E+00,4.16E-04,2.31E-07
2.90E+03,1.30E+01,3.43E-01,6.04E-03,5.47E-02,1.00E+00,7.13E-07,2.95E-07,3.00E+00,4.58E-04,2.52E-07,3.00E+00,4.58E-04,2.52E-07,3.00E+00,4.15E-04,2.31E-07
2.90E+03,1.30E+01,3.42E-01,6.04E-03,5.53E-02,1.00E+00,6.66E-07,2.74E-07,3.00E+00,4.57E-04,2.52E-07,3.00E+00,4.57E-04,2.52E-07,3.00E+00,4.15E-04,2.31E-07
2.90E+03,1.30E+01,3.42E-01,6.04E-03,3.50E-01,1.00E+00,6.68E-07,2.54E-07,3.00E+00,4.56E-04,2.51E-07,3.00E+00,4.56E-04,2.51E-07,3.00E+00,4.15E-04,2.31E-07
2.90E+03,1.30E+01,3.42E-01,6.04E-03,5.91E-02,1.00E+00,6.03E-07,2.41E-07,3.00E+00,4.56E-04,2.51E-07,3.00E+00,4.56E-04,2.51E-07,3.00E+00,4.14E-04,2.31E-07
2.91E+03,1.30E+01,3.42E-01,6.04E-03,5.93E-02,1.00E+00,4.55E-07,1.77E-07,3.00E+00,4.55E-04,2.51E-07,3.00E+00,4.55E-04,2.51E-07,3.00E+00,4.14E-04,2.31E-07
2.91E+03,1.30E+01,3.42E-01,6.04E-03,5.95E-02,1.00E+00,4.38E-07,1.51E-07,3.00E+00,4.55E-04,2.51E-07,3.00E+00,4.55E-04,2.51E-07,3.00E+00,4.14E-04,2.30E-07
2.91E+03,1.30E+01,3.42E-01,6.04E-03,5.36E-02,1.00E+00,4.12E-07,1.46E-07,3.00E+00,4.54E-04,2.50E-07,3.00E+00,4.54E-04,2.50E-07,3.00E+00,4.14E-04,2.30E-07
2.91E+03,1.30E+01,3.42E-01,6.04E-03,4.76E-02,1.00E+00,1.27E-06,4.75E-07,3.00E+00,4.53E-04,2.50E-07,3.00E+00,4.53E-04,2.50E-07,3.00E+00,4.13E-04,2.30E-07
2.91E+03,1.30E+01,3.42E-01,6.04E-03,4.81E-02,1.00E+00,2.85E-06,1.56E-06,3.00E+00,4.53E-04,2.50E-07,3.00E+00,4.53E-04,2.50E-07,3.00E+00,4.13E-04,2.30E-07
2.91E+03,1.30E+01,3.42E-01,6.04E-03,4.87E-02,1.00E+00,3.58E-06,1.45E-06,3.00E+00,4.52E-04,2.50E-07,3.00E+00,4.52E-04,2.50E-07,3.00E+00,4.13E-04,2.30E-07
2.91E+03,1.31E+01,3.42E-01,6.04E-03,4.94E-02,1.00E+00,3.43E-06,1.09E-06,3.00E+00,4.52E-04,2.49E-07,3.00E+00,4.52E-04,2.49E-07,3.00E+00,4.12E-04,2.30E-07
2.91E+03,1.31E+01,3.41E-01,6.04E-03,5.01E-02,1.00E+00,2.23E-06,7.88E-07,3.00E+00,4.51E-04,2.49E-07,3.00E+00,4.51E-04,2.49E-07,3.00E+00,4.12E-04,2.29E-07
2.91E+03,1.31E+01,3.41E-01,6.04E-03,5.04E-02,1.00E+00,1.63E-06,6.12E-07,3.00E+00,4.51E-04,2.49E-07,3.00E+00,4.51E-04,2.49E-07,3.00E+00,4.12E-04,2.29E-07
2.91E+03,1.31E+01,3.41E-01,6.04E-03,5.06E-02,1.00E+00,1.27E-06,5.66E-07,3.00E+00,4.50E-04,2.48E-07,3.00E+00,4.50E-04,2.48E-07,3.00E+00,4.12E-04,2.29E-07
2.92E+03,1.31E+01,3.41E-01,6.04E-03,5.19E-02,1.00E+00,1.22E-06,4.92E-07,3.00E+00,4.49E-04,2.48E-07,3.00E+00,4.49E-04,2.48E-07,3.00E+00,4.11E-04,2.29E-07
2.92E+03,1.31E+01,3.41E-01,6.04E-03,5.33E-02,1.00E+00,1.01E-06,4.22E-07,3.00E+00,4.49E-04,2.48E-07,3.00E+00,4.49E-04,2.48E-07,3.00E+00,4.11E-04,2.29E-07
2.92E+03,1.31E+01,3.41E-01,6.04E-03,5.36E-02,1.00E+00,1.09E-06,4.29E-07,3.00E+00,4.48E-04,2.48E-07,3.00E+00,4.48E-04,2.48E-07,3.00E+00,4.11E-04,2.29E-07
2.92E+03,1.31E+01,3.41E-01,6.04E-03,5.39E-02,1.00E+00,7.72E-07,3.24E-07,3.00E+00,4.48E-04,2.47E-07,3.00E+00,4.48E-04,2.47E-07,3.00E+00,4.10E-04,2.29E-07
2.92E+03,1.31E+01,3.40E-01,6.04E-03,5.43E-02,1.00E+00,7.76E-07,3.47E-07,3.00E+00,4.47E-04,2.47E-07,3.00E+00,4.47E-04,2.47E-07,3.00E+00,4.10E-04,2.28E-07
2.92E+03,1.31E+01,3.40E-01,6.04E-03,5.46E-02,1.00E+00,8.03E-07,3.18E-07,3.00E+00,4.46E-04,2.47E-07,3.00E+00,4.46E-04,2.47E-07,3.00E+00,4.10E-04,2.28E-07
2.92E+03,1.31E+01,3.40E-01,6.04E-03,5.49E-02,1.00E+00,6.10E-07,2.50E-07,3.00E+00,4.46E-04,2.47E-07,3.00E+00,4.46E-04,2.47E-07,3.00E+00,4.10E-04,2.28E-07
2.92E+03,1.31E+01,3.40E-01,6.04E-03,5.52E-02,1.00E+00,5.95E-07,2.27E-07,3.00E+00,4.45E-04,2.46E-07,3.00E+00,4.45E-04,2.46E-07,3.00E+00,4.09E-04,2.28E-07
2.92E+03,1.31E+01,3.40E-01,6.04E-03,5.70E-02,1.00E+00,5.60E-07,2.05E-07,3.00E+00,4.45E-04,2.46E-07,3.00E+00,4.45E-04,2.46E-07,3.00E+00,4.09E-04,2.28E-07
2.92E+03,1.31E+01,3.40E-01,6.04E-03,5.88E-02,1.00E+00,4.97E-07,1.96E-07,3.00E+00,4.44E-04,2.46E-07,3.00E+00,4.44E-04,2.46E-07,3.00E+00,4.09E-04,2.28E-07
2.93E+03,1.31E+01,3.39E-01,6.04E-03,5.90E-02,1.00E+00,3.72E-07,1.44E-07,3.00E+00,4.44E-04,2.45E-07,3.00E+00,4.44E-04,2.45E-07,3.00E+00,4.08E-04,2.27E-07
2.93E+03,1.31E+01,3.39E-01,6.04E-03,5.95E-02,1.00E+00,3.80E-07,1.39E-07,3.00E+00,4.43E-04,2.45E-07,3.00E+00,4.43E-04,2.45E-07,3.00E+00,4.08E-04,2.27E-07
2.93E+03,1.31E+01,3.39E-01,6.04E-03,5.36E-02,1.00E+00,3.75E-07,1.35E-07,3.00E+00,4.42E-04,2.45E-07,3.00E+00,4.42E-04,2.45E-07,3.00E+00,4.08E-04,2.27E-07
2.93E+03,1.32E+01,3.39E-01,6.04E-03,4.76E-02,1.00E+00,1.14E-06,4.59E-07,3.00E+00,4.42E-04,2.45E-07,3.00E+00,4.42E-04,2.45E-07,3.00E+00,4.07E-04,2.27E-07
2.93E+03,1.32E+01,3.39E-01,6.04E-03,4.82E-02,1.00E+00,2.80E-06,1.49E-06,3.00E+00,4.41E-04,2.44E-07,3.00E+00,4.41E-04,2.44E-07,3.00E+00,4.07E-04,2.27E-07
2.93E+03,1.32E+01,3.39E-01,6.04E-03,4.86E-02,1.00E+00,3.29E-06,1.34E-06,3.00E+00,4.41E-04,2.44E-07,3.00E+00,4.41E-04,2.44E-07,3.00E+00,4.07E-04,2.27E-07
2.93E+03,1.32E+01,3.38E-01,6.04E-03,4.92E-02,1.00E+00,3.30E-06,1.06E-06,3.00E+00,4.40E-04,2.44E-07,3.00E+00,4.40E-04,2.44E-07,3.00E+00,4.07E-04,2.26E-07
2.93E+03,1.32E+01,3.38E-01,6.04E-03,5.02E-02,1.00E+00,2.10E-06,7.76E-07,3.00E+00,4.39E-04,2.44E-07,3.00E+00,4.39E-04,2.44E-07,3.00E+00,4.06E-04,2.26E-07
2.93E+03,1.32E+01,3.38E-01,6.04E-03,5.04E-02,1.00E+00,1.60E-06,5.74E-07,3.00E+00,4.39E-04,2.43E-07,3.00E+00,4.39E-04,2.43E-07,3.00E+00,4.06E-04,2.26E-07
2.93E+03,1.32E+01,3.38E-01,6.04E-03,5.06E-02,1.00E+00,1.19E-06,5.13E-07,3.00E+00,4.38E-04,2.43E-07,3.00E+00,4.38E-04,2.43E-07,3.00E+00,4.06E-04,2.26E-07
2.94E+03,1.32E+01,3.38E-01,6.04E-03,5.19E-02,1.00E+00,1.07E-06,4.54E-07,3.00E+00,4.38E-04,2.43E-07,3.00E+00,4.38E-04,2.43E-07,3.00E+00,4.05E-04,2.26E-07
2.94E+03,1.32E+01,3.37E-01,6.04E-03,5.33E-02,1.00E+00,9.81E-07,4.13E-07,3.00E+00,4.37E-04,2.42E-07,3.00E+00,4.37E-04,2.42E-07,3.00E+00,4.05E-04,2.26E-07
2.94E+03,1.32E+01,3.37E-01,6.04E-03,5.37E-02,1.00E+00,1.04E-06,4.39E-07,3.00E+00,4.37E-04,2.42E-07,3.00E+00,4.37E-04,2.42E-07,3.00E+00,4.05E-04,2.26E-07
2.94E+03,1.32E+01,3.37E-01,6.04E-03,5.40E-02,1.00E+00,7.78E-07,3.31E-07,3.00E+00,4.36E-04,2.42E-07,3.00E+00,4.36E-04,2.42E-07,3.00E+00,4.05E-04,2.25E-07
2.94E+03,1.32E+01,3.37E-01,6.04E-03,5.43E-02,1.00E+00,7.99E-07,3.60E-07,3.00E+00,4.35E-04,2.42E-07,3.00E+00,4.35E-04,2.42E-07,3.00E+00,4.04E-04,2.25E-07
2.94E+03,1.32E+01,3.36E-01,6.04E-03,5.47E-02,1.00E+00,8.55E-07,3.40E-07,3.00E+00,4.35E-04,2.41E-07,3.00E+00,4.35E-04,2.41E-07,3.00E+00,4.04E-04,2.25E-07
2.94E+03,1.32E+01,3.36E-01,6.04E-03,5.53E-02,1.00E+00,6.21E-07,2.55E-07,3.00E+00,4.34E-04,2.41E-07,3.00E+00,4.34E-04,2.41E-07,3.00E+00,4.04E-04,2.25E-07
2.94E+03,1.32E+01,3.36E-01,6.04E-03,5.53E-02,1.00E+00,6.18E-07,2.36E-07,3.00E+00,4.34E-04,2.41E-07,3.00E+00,4.34E-04,2.41E-07,3.00E+00,4.03E-04,2.25E-07
2.94E+03,1.32E+01,3.36E-01,6.04E-03,5.71E-02,1.00E+00,5.46E-07,2.19E-07,3.00E+00,4.33E-04,2.40E-07,3.00E+00,4.33E-04,2.40E-07,3.00E+00,4.03E-04,2.25E-07
2.94E+03,1.33E+01,3.36E-01,6.04E-03,5.86E-02,1.00E+00,5.23E-07,1.95E-07,3.00E+00,4.33E-04,2.40E-07,3.00E+00,4.33E-04,2.40E-07,3.00E+00,4.03E-04,2.24E-07
2.95E+03,1.33E+01,3.35E-01,6.04E-03,5.92E-02,1.00E+00,4.70E-07,1.71E-07,3.00E+00,4.32E-04,2.40E-07,3.00E+00,4.32E-04,2.40E-07,3.00E+00,4.03E-04,2.24E-07
2.95E+03,1.33E+01,3.35E-01,6.04E-03,5.94E-02,1.00E+00,4.09E-07,1.54E-07,3.00E+00,4.31E-04,2.40E-07,3.00E+00,4.31E-04,2.40E-07,3.00E+00,4.02E-04,2.24E-07
2.95E+03,1.33E+01,3.35E-01,6.04E-03,5.35E-02,1.00E+00,3.48E-07,1.27E-07,3.00E+00,4.31E-04,2.39E-07,3.00E+00,4.31E-04,2.39E-07,3.00E+00,4.02E-04,2.24E-07
2.95E+03,1.33E+01,3.35E-01,6.04E-03,4.76E-02,1.00E+00,1.15E-06,4.46E-07,3.00E+00,4.30E-04,2.39E-07,3.00E+00,4.30E-04,2.39E-07,3.00E+00,4.02E-04,2.24E-07
2.95E+03,1.33E+01,3.34E-01,6.04E-03,4.82E-02,1.00E+00,2.69E-06,1.44E-06,3.00E+00,4.30E-04,2.39E-07,3.00E+00,4.30E-04,2.39E-07,3.00E+00,4.01E-04,2.24E-07
2.95E+03,1.33E+01,3.34E-01,6.04E-03,5.16E-02,1.00E+00,3.19E-06,1.26E-06,3.00E+00,4.29E-04,2.38E-07,3.00E+00,4.29E-04,2.38E-07,3.00E+00,4.01E-04,2.23E-07
2.95E+03,1.33E+01,3.34E-01,6.04E-03,4.91E-02,1.00E+00,3.20E-06,1.03E-06,3.00E+00,4.29E-04,2.38E-07,3.00E+00,4.29E-04,2.38E-07,3.00E+00,4.01E-04,2.23E-07
2.95E+03,1.33E+01,3.34E-01,6.04E-03,5.01E-02,1.00E+00,2.02E-06,7.66E-07,3.00E+00,4.28E-04,2.38E-07,3.00E+00,4.28E-04,2.38E-07,3.00E+00,4.00E-04,2.23E-07
2.95E+03,1.33E+01,3.33E-01,6.04E-03,5.03E-02,1.00E+00,1.61E-06,5.87E-07,3.00E+00,4.27E-04,2.37E-07,3.00E+00,4.27E-04,2.37E-07,3.00E+00,4.00E-04,2.23E-07
2.95E+03,1.33E+01,3.33E-01,6.04E-03,5.07E-02,1.00E+00,1.27E-06,5.45E-07,3.00E+00,4.27E-04,2.37E-07,3.00E+00,4.27E-04,2.37E-07,3.00E+00,4.00E-04,2.23E-07
2.96E+03,1.33E+01,3.33E-01,6.04E-03,5.20E-02,1.00E+00,1.07E-06,4.53E-07,3.00E+00,4.26E-04,2.37E-07,3.00E+00,4.26E-04,2.37E-07,3.00E+00,4.00E-04,2.23E-07
2.96E+03,1.33E+01,3.33E-01,6.04E-03,5.32E-02,1.00E+00,1.05E-06,4.19E-07,3.00E+00,4.26E-04,2.37E-07,3.00E+00,4.26E-04,2.37E-07,3.00E+00,3.99E-04,2.23E-07
2.96E+03,1.33E+01,3.32E-01,6.04E-03,5.36E-02,1.00E+00,1.10E-06,4.49E-07,3.00E+00,4.25E-04,2.36E-07,3.00E+00,4.25E-04,2.36E-07,3.00E+00,3.99E-04,2.22E-07
2.96E+03,1.33E+01,3.32E-01,6.04E-03,5.39E-02,1.00E+00,7.89E-07,3.29E-07,3.00E+00,4.25E-04,2.36E-07,3.00E+00,4.25E-04,2.36E-07,3.00E+00,3.99E-04,2.22E-07
2.96E+03,1.33E+01,3.32E-01,6.04E-03,5.43E-02,1.00E+00,7.68E-07,3.40E-07,3.00E+00,4.24E-04,2.36E-07,3.00E+00,4.24E-04,2.36E-07,3.00E+00,3.98E-04,2.22E-07
2.96E+03,1.33E+01,3.32E-01,6.04E-03,5.44E-02,1.00E+00,7.51E-07,2.91E-07,3.00E+00,4.23E-04,2.35E-07,3.00E+00,4.23E-04,2.35E-07,3.00E+00,3.98E-04,2.22E-07
2.96E+03,1.34E+01,3.31E-01,6.04E-03,5.49E-02,1.00E+00,5.71E-07,2.35E-07,3.00E+00,4.23E-04,2.35E-07,3.00E+00,4.23E-04,2.35E-07,3.00E+00,3.98E-04,2.22E-07
2.96E+03,1.34E+01,3.31E-01,6.04E-03,5.52E-02,1.00E+00,5.85E-07,2.37E-07,3.00E+00,4.22E-04,2.35E-07,3.00E+00,4.22E-04,2.35E-07,3.00E+00,3.98E-04,2.22E-07
2.96E+03,1.34E+01,3.31E-01,6.04E-03,5.70E-02,1.00E+00,5.49E-07,2.20E-07,3.00E+00,4.22E-04,2.34E-07,3.00E+00,4.22E-04,2.34E-07,3.00E+00,3.97E-04,2.21E-07
2.96E+03,1.34E+01,3.31E-01,6.04E-03,5.89E-02,1.00E+00,5.06E-07,2.02E-07,3.00E+00,4.21E-04,2.34E-07,3.00E+00,4.21E-04,2.34E-07,3.00E+00,3.97E-04,2.21E-07
2.97E+03,1.34E+01,3.30E-01,6.04E-03,5.94E-02,1.00E+00,4.21E-07,1.55E-07,3.00E+00,4.21E-04,2.34E-07,3.00E+00,4.21E-04,2.34E-07,3.00E+00,3.97E-04,2.21E-07
2.97E+03,1.34E+01,3.30E-01,6.04E-03,5.95E-02,1.00E+00,3.79E-07,1.48E-07,3.00E+00,4.20E-04,2.34E-07,3.00E+00,4.20E-04,2.34E-07,3.00E+00,3.96E-04,2.21E-07
2.97E+03,1.34E+01,3.30E-01,6.04E-03,5.36E-02,1.00E+00,3.47E-07,1.34E-07,3.00E+00,4.20E-04,2.33E-07,3.00E+00,4.20E-04,2.33E-07,3.00E+00,3.96E-04,2.21E-07
2.97E+03,1.34E+01,3.29E-01,6.04E-03,4.76E-02,1.00E+00,1.08E-06,4.49E-07,3.00E+00,4.19E-04,2.33E-07,3.00E+00,4.19E-04,2.33E-07,3.00E+00,3.96E-04,2.21E-07
2.97E+03,1.34E+01,3.29E-01,6.04E-03,4.84E-02,1.00E+00,2.66E-06,1.39E-06,3.00E+00,4.18E-04,2.33E-07,3.00E+00,4.18E-04,2.33E-07,3.00E+00,3.95E-04,2.20E-07
2.97E+03,1.34E+01,3.29E-01,6.04E-03,4.87E-02,1.00E+00,3.04E-06,1.21E-06,3.00E+00,4.18E-04,2.32E-07,3.00E+00,4.18E-04,2.32E-07,3.00E+00,3.95E-04,2.20E-07
2.97E+03,1.34E+01,3.29E-01,6.04E-03,4.94E-02,1.00E+00,3.05E-06,9.95E-07,3.00E+00,4.17E-04,2.32E-07,3.00E+00,4.17E-04,2.32E-07,3.00E+00,3.95E-04,2.20E-07
2.97E+03,1.34E+01,3.28E-01,6.04E-03,5.01E-02,1.00E+00,2.01E-06,7.51E-07,3.00E+00,4.17E-04,2.32E-07,3.00E+00,4.17E-04,2.32E-07,3.00E+00,3.95E-04,2.20E-07
2.97E+03,1.34E+01,3.28E-01,6.04E-03,5.04E-02,1.00E+00,1.52E-06,5.52E-07,3.00E+00,4.16E-04,2.31E-07,3.00E+00,4.16E-04,2.31E-07,3.00E+00,3.94E-04,2.20E-07
2.97E+03,1.34E+01,3.28E-01,6.04E-03,5.06E-02,1.00E+00,1.13E-06,4.77E-07,3.00E+00,4.16E-04,2.31E-07,3.00E+00,4.16E-04,2.31E-07,3.00E+00,3.94E-04,2.19E-07
2.98E+03,1.34E+01,3.27E-01,6.04E-03,5.19E-02,1.00E+00,1.01E-06,4.26E-07,3.00E+00,4.15E-04,2.31E-07,3.00E+00,4.15E-04,2.31E-07,3.00E+00,3.94E-04,2.19E-07
2.98E+03,1.34E+01,3.27E-01,6.04E-03,5.33E-02,1.00E+00,9.16E-07,3.96E-07,3.00E+00,4.15E-04,2.31E-07,3.00E+00,4.15E-04,2.31E-07,3.00E+00,3.93E-04,2.19E-07
2.98E+03,1.34E+01,3.27E-01,6.04E-03,5.35E-02,1.00E+00,1.01E-06,4.09E-07,3.00E+00,4.14E-04,2.30E-07,3.00E+00,4.14E-04,2.30E-07,3.00E+00,3.93E-04,2.19E-07
2.98E+03,1.35E+01,3.27E-01,6.04E-03,5.44E-02,1.00E+00,7.40E-07,3.13E-07,3.00E+00,4.13E-04,2.30E-07,3.00E+00,4.13E-04,2.30E-07,3.00E+00,3.93E-04,2.19E-07
2.98E+03,1.35E+01,3.26E-01,6.04E-03,5.42E-02,1.00E+00,7.31E-07,3.34E-07,3.00E+00,4.13E-04,2.30E-07,3.00E+00,4.13E-04,2.30E-07,3.00E+00,3.92E-04,2.19E-07
2.98E+03,1.35E+01,3.26E-01,6.04E-03,5.45E-02,1.00E+00,8.03E-07,3.11E-07,3.00E+00,4.12E-04,2.29E-07,3.00E+00,4.12E-04,2.29E-07,3.00E+00,3.92E-04,2.18E-07
2.98E+03,1.35E+01,3.26E-01,6.04E-03,5.53E-02,1.00E+00,5.83E-07,2.46E-07,3.00E+00,4.12E-04,2.29E-07,3.00E+00,4.12E-04,2.29E-07,3.00E+00,3.92E-04,2.18E-07
2.98E+03,1.35E+01,3.25E-01,6.04E-03,5.53E-02,1.00E+00,5.62E-07,2.31E-07,3.00E+00,4.11E-04,2.29E-07,3.00E+00,4.11E-04,2.29E-07,3.00E+00,3.92E-04,2.18E-07
2.98E+03,1.35E+01,3.25E-01,6.04E-03,5.70E-02,1.00E+00,5.30E-07,2.04E-07,3.00E+00,4.11E-04,2.28E-07,3.00E+00,4.11E-04,2.28E-07,3.00E+00,3.91E-04,2.18E-07
2.98E+03,1.35E+01,3.25E-01,6.04E-03,5.89E-02,1.00E+00,5.17E-07,1.90E-07,3.00E+00,4.10E-04,2.28E-07,3.00E+00,4.10E-04,2.28E-07,3.00E+00,3.91E-04,2.18E-07
2.99E+03,1.35E+01,3.24E-01,6.04E-03,5.92E-02,1.00E+00,4.25E-07,1.56E-07,3.00E+00,4.10E-04,2.28E-07,3.00E+00,4.10E-04,2.28E-07,3.00E+00,3.91E-04,2.17E-07
2.99E+03,1.35E+01,3.24E-01,6.04E-03,5.96E-02,1.00E+00,3.84E-07,1.47E-07,3.00E+00,4.09E-04,2.28E-07,3.00E+00,4.09E-04,2.28E-07,3.00E+00,3.90E-04,2.17E-07
2.99E+03,1.35E+01,3.24E-01,6.04E-03,5.36E-02,1.00E+00,3.29E-07,1.24E-07,3.00E+00,4.08E-04,2.27E-07,3.00E+00,4.08E-04,2.27E-07,3.00E+00,3.90E-04,2.17E-07
2.99E+03,1.35E+01,3.24E-01,6.04E-03,4.77E-02,1.00E+00,1.11E-06,4.14E-07,3.00E+00,4.08E-04,2.27E-07,3.00E+00,4.08E-04,2.27E-07,3.00E+00,3.90E-04,2.17E-07
2.99E+03,1.35E+01,3.23E-01,6.04E-03,4.81E-02,1.00E+00,2.49E-06,1.33E-06,3.00E+00,4.07E-04,2.27E-07,3.00E+00,4.07E-04,2.27E-07,3.00E+00,3.89E-04,2.17E-07
2.99E+03,1.35E+01,3.23E-01,6.04E-03,4.86E-02,1.00E+00,2.96E-06,1.18E-06,3.00E+00,4.07E-04,2.26E-07,3.00E+00,4.07E-04,2.26E-07,3.00E+00,3.89E-04,2.17E-07
2.99E+03,1.35E+01,3.23E-01,6.04E-03,4.96E-02,1.00E+00,2.98E-06,9.75E-07,3.00E+00,4.06E-04,2.26E-07,3.00E+00,4.06E-04,2.26E-07,3.00E+00,3.89E-04,2.16E-07
2.99E+03,1.35E+01,3.22E-01,6.04E-03,5.01E-02,1.00E+00,1.98E-06,7.33E-07,3.00E+00,4.06E-04,2.26E-07,3.00E+00,4.06E-04,2.26E-07,3.00E+00,3.89E-04,2.16E-07
2.99E+03,1.35E+01,3.22E-01,6.04E-03,5.03E-02,1.00E+00,1.46E-06,5.40E-07,3.00E+00,4.05E-04,2.25E-07,3.00E+00,4.05E-04,2.25E-07,3.00E+00,3.88E-04,2.16E-07
2.99E+03,1.36E+01,3.22E-01,6.04E-03,5.06E-02,1.00E+00,1.12E-06,4.76E-07,3.00E+00,4.05E-04,2.25E-07,3.00E+00,4.05E-04,2.25E-07,3.00E+00,3.88E-04,2.16E-07
3.00E+03,1.36E+01,3.21E-01,6.04E-03,5.18E-02,1.00E+00,1.02E-06,4.21E-07,3.00E+00,4.04E-04,2.25E-07,3.00E+00,4.04E-04,2.25E-07,3.00E+00,3.88E-04,2.16E-07
3.00E+03,1.36E+01,3.21E-01,6.04E-03,5.32E-02,1.00E+00,9.09E-07,3.90E-07,3.00E+00,4.04E-04,2.25E-07,3.00E+00,4.04E-04,2.25E-07,3.00E+00,3.87E-04,2.15E-07
3.00E+03,1.36E+01,3.21E-01,6.04E-03,5.34E-02,1.00E+00,9.18E-07,3.81E-07,3.00E+00,4.03E-04,2.24E-07,3.00E+00,4.03E-04,2.24E-07,3.00E+00,3.87E-04,2.15E-07
3.00E+03,1.36E+01,3.20E-01,6.04E-03,5.41E-02,1.00E+00,7.10E-07,2.88E-07,3.00E+00,4.02E-04,2.24E-07,3.00E+00,4.02E-04,2.24E-07,3.00E+00,3.87E-04,2.15E-07
3.00E+03,1.36E+01,3.20E-01,6.04E-03,5.43E-02,1.00E+00,6.57E-07,2.86E-07,3.00E+00,4.02E-04,2.24E-07,3.00E+00,4.02E-04,2.24E-07,3.00E+00,3.86E-04,2.15E-07
3.00E+03,1.36E+01,3.20E-01,6.04E-03,5.75E-02,1.00E+00,7.03E-07,2.58E-07,3.00E+00,4.01E-04,2.23E-07,3.00E+00,4.01E-04,2.23E-07,3.00E+00,3.86E-04,2.15E-07
3.00E+03,1.36E+01,3.83E-01,7.24E-03,4.61E-02,1.00E+00,5.70E-05,3.99E-05,3.00E+00,4.20E-04,3.22E-07,3.00E+00,4.20E-04,3.22E-07,3.00E+00,4.04E-04,3.10E-07
3.00E+03,1.36E+01,3.83E-01,7.24E-03,5.26E-02,2.00E+00,1.32E-04,6.91E-05,3.00E+00,4.04E-04,3.38E-07,3.00E+00,4.04E-04,3.38E-07,3.00E+00,3.90E-04,3.25E-07
3.00E+03,1.36E+01,3.82E-01,7.24E-03,4.55E-02,1.00E+00,1.30E-04,4.37E-05,3.00E+00,4.00E-04,3.42E-07,3.00E+00,4.00E-04,3.42E-07,3.00E+00,3.85E-04,3.29E-07
3.00E+03,1.36E+01,3.82E-01,7.24E-03,4.55E-02,1.00E+00,1.09E-04,8.30E-05,3.00E+00,3.99E-04,3.41E-07,3.00E+00,3.99E-04,3.41E-07,3.00E+00,3.85E-04,3.29E-07
3.01E+03,1.36E+01,3.82E-01,7.24E-03,5.25E-02,2.00E+00,1.41E-04,5.91E-05,3.00E+00,3.98E-04,3.41E-07,3.00E+00,3.98E-04,3.41E-07,3.00E+00,3.84E-04,3.28E-07
3.01E+03,1.36E+01,3.81E-01,7.24E-03,4.67E-02,1.00E+00,1.69E-04,4.27E-05,3.00E+00,3.98E-04,3.40E-07,3.00E+00,3.98E-04,3.40E-07,3.00E+00,3.84E-04,3.28E-07
3.01E+03,1.36E+01,3.81E-01,7.24E-03,4.76E-02,1.00E+00,1.09E-04,4.98E-05,3.00E+00,3.97E-04,3.40E-07,3.00E+00,3.97E-04,3.40E-07,3.00E+00,3.83E-04,3.27E-07
3.01E+03,1.36E+01,3.80E-01,7.24E-03,5.53E-02,2.00E+00,2.54E-04,3.84E-05,3.00E+00,3.96E-04,3.39E-07,3.00E+00,3.96E-04,3.39E-07,3.00E+00,3.83E-04,3.27E-07
3.01E+03,1.37E+01,3.80E-01,7.24E-03,4.86E-02,1.00E+00,4.53E-05,1.99E-05,3.00E+00,3.96E-04,3.39E-07,3.00E+00,3.96E-04,3.39E-07,3.00E+00,3.83E-04,3.27E-07
3.01E+03,1.37E+01,3.79E-01,7.24E-03,4.94E-02,1.00E+00,4.97E-05,2.32E-05,3.00E+00,3.95E-04,3.38E-07,3.00E+00,3.95E-04,3.38E-07,3.00E+00,3.82E-04,3.26E-07
3.01E+03,1.37E+01,3.79E-01,7.24E-03,5.01E-02,1.00E+00,3.07E-05,1.12E-05,3.00E+00,3.94E-04,3.38E-07,3.00E+00,3.94E-04,3.38E-07,3.00E+00,3.82E-04,3.26E-07
3.01E+03,1.37E+01,3.78E-01,7.24E-03,5.05E-02,1.00E+00,2.19E-05,9.78E-06,3.00E+00,3.94E-04,3.37E-07,3.00E+00,3.94E-04,3.37E-07,3.00E+00,3.82E-04,3.26E-07
3.01E+03,1.37E+01,3.78E-01,7.24E-03,5.06E-02,1.00E+00,1.96E-05,8.56E-06,3.00E+00,3.93E-04,3.36E-07,3.00E+00,3.93E-04,3.36E-07,3.00E+00,3.81E-04,3.25E-07
3.01E+03,1.37E+01,3.77E-01,7.24E-03,5.20E-02,1.00E+00,1.61E-05,7.63E-06,3.00E+00,3.92E-04,3.36E-07,3.00E+00,3.92E-04,3.36E-07,3.00E+00,3.81E-04,3.25E-07
3.02E+03,1.37E+01,3.77E-01,7.24E-03,5.32E-02,1.00E+00,1.46E-05,5.56E-06,3.00E+00,3.92E-04,3.35E-07,3.00E+00,3.92E-04,3.35E-07,3.00E+00,3.80E-04,3.25E-07
3.02E+03,1.37E+01,3.76E-01,7.24E-03,5.35E-02,1.00E+00,1.51E-05,5.01E-06,3.00E+00,3.91E-04,3.35E-07,3.00E+00,3.91E-04,3.35E-07,3.00E+00,3.80E-04,3.24E-07
3.02E+03,1.37E+01,3.76E-01,7.24E-03,5.39E-02,1.00E+00,1.12E-05,4.43E-06,3.00E+00,3.91E-04,3.34E-07,3.00E+00,3.91E-04,3.34E-07,3.00E+00,3.80E-04,3.24E-07
3.02E+03,1.37E+01,3.75E-01,7.24E-03,5.42E-02,1.00E+00,9.29E-06,3.21E-06,3.00E+00,3.90E-04,3.34E-07,3.00E+00,3.90E-04,3.34E-07,3.00E+00,3.79E-04,3.24E-07
3.02E+03,1.37E+01,3.75E-01,7.24E-03,5.45E-02,1.00E+00,7.70E-06,2.56E-06,3.00E+00,3.89E-04,3.33E-07,3.00E+00,3.89E-04,3.33E-07,3.00E+00,3.79E-04,3.23E-07
3.02E+03,1.37E+01,3.74E-01,7.24E-03,5.49E-02,1.00E+00,6.91E-06,2.27E-06,3.00E+00,3.89E-04,3.33E-07,3.00E+00,3.89E-04,3.33E-07,3.00E+00,3.78E-04,3.23E-07
3.02E+03,1.37E+01,3.74E-01,7.24E-03,5.52E-02,1.00E+00,4.90E-06,1.95E-06,3.00E+00,3.88E-04,3.32E-07,3.00E+00,3.88E-04,3.32E-07,3.00E+00,3.78E-04,3.22E-07
3.02E+03,1.37E+01,3.73E-01,7.24E-03,5.70E-02,1.00E+00,3.62E-06,1.41E-06,3.00E+00,3.87E-04,3.31E-07,3.00E+00,3.87E-04,3.31E-07,3.00E+00,3.78E-04,3.22E-07
3.02E+03,1.38E+01,3.73E-01,7.24E-03,5.88E-02,1.00E+00,2.98E-06,1.29E-06,3.00E+00,3.87E-04,3.31E-07,3.00E+00,3.87E-04,3.31E-07,3.00E+00,3.77E-04,3.22E-07
3.02E+03,1.38E+01,3.72E-01,7.24E-03,5.91E-02,1.00E+00,2.63E-06,1.08E-06,3.00E+00,3.86E-04,3.30E-07,3.00E+00,3.86E-04,3.30E-07,3.00E+00,3.77E-04,3.21E-07
3.03E+03,1.38E+01,3.72E-01,7.24E-03,5.95E-02,1.00E+00,2.58E-06,9.99E-07,3.00E+00,3.85E-04,3.30E-07,3.00E+00,3.85E-04,3.30E-07,3.00E+00,3.76E-04,3.21E-07
3.03E+03,1.38E+01,3.71E-01,7.24E-03,5.36E-02,1.00E+00,2.09E-06,8.22E-07,3.00E+00,3.85E-04,3.29E-07,3.00E+00,3.85E-04,3.29E-07,3.00E+00,3.76E-04,3.21E-07
3.03E+03,1.38E+01,3.71E-01,7.24E-03,4.76E-02,1.00E+00,6.02E-06,9.31E-07,3.00E+00,3.84E-04,3.29E-07,3.00E+00,3.84E-04,3.29E-07,3.00E+00,3.75E-04,3.20E-07
3.03E+03,1.38E+01,3.70E-01,7.24E-03,4.82E-02,1.00E+00,3.37E-06,2.05E-06,3.00E+00,3.84E-04,3.28E-07,3.00E+00,3.84E-04,3.28E-07,3.00E+00,3.75E-04,3.20E-07
3.03E+03,1.38E+01,3.70E-01,7.24E-03,4.86E-02,1.00E+00,5.60E-06,2.59E-06,3.00E+00,3.83E-04,3.28E-07,3.00E+00,3.83E-04,3.28E-07,3.00E+00,3.75E-04,3.20E-07
3.03E+03,1.38E+01,3.69E-01,7.24E-03,4.93E-02,1.00E+00,4.78E-06,1.91E-06,3.00E+00,3.82E-04,3.27E-07,3.00E+00,3.82E-04,3.27E-07,3.00E+00,3.74E-04,3.19E-07
3.03E+03,1.38E+01,3.69E-01,7.24E-03,5.01E-02,1.00E+00,4.34E-06,1.69E-06,3.00E+00,3.82E-04,3.26E-07,3.00E+00,3.82E-04,3.26E-07,3.00E+00,3.74E-04,3.19E-07
3.03E+03,1.38E+01,3.69E-01,7.24E-03,5.05E-02,1.00E+00,3.71E-06,1.45E-06,3.00E+00,3.81E-04,3.26E-07,3.00E+00,3.81E-04,3.26E-07,3.00E+00,3.73E-04,3.18E-07
3.03E+03,1.38E+01,3.68E-01,7.24E-03,5.07E-02,1.00E+00,3.14E-06,1.35E-06,3.00E+00,3.80E-04,3.25E-07,3.00E+00,3.80E-04,3.25E-07,3.00E+00,3.73E-04,3.18E-07
3.03E+03,1.38E+01,3.68E-01,7.24E-03,5.19E-02,1.00E+00,2.68E-06,1.05E-06,3.00E+00,3.80E-04,3.25E-07,3.00E+00,3.80E-04,3.25E-07,3.00E+00,3.73E-04,3.18E-07
3.04E+03,1.38E+01,3.67E-01,7.24E-03,5.32E-02,1.00E+00,2.30E-06,9.61E-07,3.00E+00,3.79E-04,3.24E-07,3.00E+00,3.79E-04,3.24E-07,3.00E+00,3.72E-04,3.17E-07
3.04E+03,1.38E+01,3.67E-01,7.24E-03,5.38E-02,1.00E+00,2.33E-06,1.00E-06,3.00E+00,3.78E-04,3.24E-07,3.00E+00,3.78E-04,3.24E-07,3.00E+00,3.72E-04,3.17E-07
3.04E+03,1.39E+01,3.67E-01,7.24E-03,5.40E-02,1.00E+00,1.86E-06,8.50E-07,3.00E+00,3.78E-04,3.23E-07,3.00E+00,3.78E-04,3.23E-07,3.00E+00,3.71E-04,3.17E-07
3.04E+03,1.39E+01,3.66E-01,7.24E-03,5.43E-02,1.00E+00,1.73E-06,8.10E-07,3.00E+00,3.77E-04,3.23E-07,3.00E+00,3.77E-04,3.23E-07,3.00E+00,3.71E-04,3.16E-07
3.04E+03,1.39E+01,3.66E-01,7.24E-03,5.45E-02,1.00E+00,1.64E-06,6.93E-07,3.00E+00,3.77E-04,3.22E-07,3.00E+00,3.77E-04,3.22E-07,3.00E+00,3.70E-04,3.16E-07
3.04E+03,1.39E+01,3.66E-01,7.24E-03,5.49E-02,1.00E+00,1.24E-06,5.30E-07,3.00E+00,3.76E-04,3.22E-07,3.00E+00,3.76E-04,3.22E-07,3.00E+00,3.70E-04,3.16E-07
3.04E+03,1.39E+01,3.65E-01,7.24E-03,5.52E-02,1.00E+00,1.15E-06,4.68E-07,3.00E+00,3.75E-04,3.21E-07,3.00E+00,3.75E-04,3.21E-07,3.00E+00,3.70E-04,3.15E-07
3.04E+03,1.39E+01,3.65E-01,7.24E-03,5.72E-02,1.00E+00,1.16E-06,4.40E-07,3.00E+00,3.75E-04,3.20E-07,3.00E+00,3.75E-04,3.20E-07,3.00E+00,3.69E-04,3.15E-07
3.04E+03,1.39E+01,3.65E-01,7.24E-03,5.89E-02,1.00E+00,1.20E-06,4.34E-07,3.00E+00,3.74E-04,3.20E-07,3.00E+00,3.74E-04,3.20E-07,3.00E+00,3.69E-04,3.15E-07
3.04E+03,1.39E+01,3.64E-01,7.24E-03,5.92E-02,1.00E+00,1.05E-06,3.79E-07,3.00E+00,3.74E-04,3.19E-07,3.00E+00,3.74E-04,3.19E-07,3.00E+00,3.68E-04,3.14E-07
3.05E+03,1.39E+01,3.64E-01,7.24E-03,5.95E-02,1.00E+00,7.88E-07,3.05E-07,3.00E+00,3.73E-04,3.19E-07,3.00E+00,3.73E-04,3.19E-07,3.00E+00,3.68E-04,3.14E-07
3.05E+03,1.39E+01,3.64E-01,7.24E-03,5.36E-02,1.00E+00,6.51E-07,2.44E-07,3.00E+00,3.72E-04,3.18E-07,3.00E+00,3.72E-04,3.18E-07,3.00E+00,3.67E-04,3.14E-07
3.05E+03,1.39E+01,3.63E-01,7.24E-03,4.77E-02,1.00E+00,2.11E-06,5.56E-07,3.00E+00,3.72E-04,3.18E-07,3.00E+00,3.72E-04,3.18E-07,3.00E+00,3.67E-04,3.13E-07
3.05E+03,1.39E+01,3.63E-01,7.24E-03,4.82E-02,1.00E+00,3.11E-06,1.87E-06,3.00E+00,3.71E-04,3.17E-07,3.00E+00,3.71E-04,3.17E-07,3.00E+00,3.66E-04,3.13E-07
3.05E+03,1.39E+01,3.63E-01,7.24E-03,4.91E-02,1.00E+00,4.57E-06,1.94E-06,3.00E+00,3.70E-04,3.17E-07,3.00E+00,3.70E-04,3.17E-07,3.00E+00,3.66E-04,3.13E-07
3.05E+03,1.40E+01,3.63E-01,7.24E-03,5.23E-02,1.00E+00,4.20E-06,1.38E-06,3.00E+00,3.70E-04,3.16E-07,3.00E+00,3.70E-04,3.16E-07,3.00E+00,3.66E-04,3.12E-07
3.05E+03,1.40E+01,3.62E-01,7.24E-03,4.99E-02,1.00E+00,3.06E-06,1.14E-06,3.00E+00,3.69E-04,3.16E-07,3.00E+00,3.69E-04,3.16E-07,3.00E+00,3.65E-04,3.12E-07
3.05E+03,1.40E+01,3.62E-01,7.24E-03,5.03E-02,1.00E+00,2.36E-06,9.29E-07,3.00E+00,3.69E-04,3.15E-07,3.00E+00,3.69E-04,3.15E-07,3.00E+00,3.65E-04,3.12E-07
3.05E+03,1.40E+01,3.62E-01,7.24E-03,5.06E-02,1.00E+00,1.92E-06,7.89E-07,3.00E+00,3.68E-04,3.14E-07,3.00E+00,3.68E-04,3.14E-07,3.00E+00,3.64E-04,3.11E-07
3.05E+03,1.40E+01,3.61E-01,7.24E-03,5.19E-02,1.00E+00,1.91E-06,7.29E-07,3.00E+00,3.67E-04,3.14E-07,3.00E+00,3.67E-04,3.14E-07,3.00E+00,3.64E-04,3.11E-07
3.06E+03,1.40E+01,3.61E-01,7.24E-03,5.33E-02,1.00E+00,1.68E-06,7.13E-07,3.00E+00,3.67E-04,3.13E-07,3.00E+00,3.67E-04,3.13E-07,3.00E+00,3.63E-04,3.11E-07
3.06E+03,1.40E+01,3.61E-01,7.24E-03,5.36E-02,1.00E+00,1.67E-06,7.09E-07,3.00E+00,3.66E-04,3.13E-07,3.00E+00,3.66E-04,3.13E-07,3.00E+00,3.63E-04,3.10E-07
3.06E+03,1.40E+01,3.60E-01,7.24E-03,3.53E-01,1.00E+00,1.28E-06,5.80E-07,3.00E+00,3.66E-04,3.12E-07,3.00E+00,3.66E-04,3.12E-07,3.00E+00,3.62E-04,3.10E-07
3.06E+03,1.40E+01,3.60E-01,7.24E-03,5.43E-02,1.00E+00,1.27E-06,5.65E-07,3.00E+00,3.65E-04,3.12E-07,3.00E+00,3.65E-04,3.12E-07,3.00E+00,3.62E-04,3.10E-07
3.06E+03,1.40E+01,3.60E-01,7.24E-03,5.46E-02,1.00E+00,1.13E-06,4.45E-07,3.00E+00,3.64E-04,3.11E-07,3.00E+00,3.64E-04,3.11E-07,3.00E+00,3.62E-04,3.09E-07
3.06E+03,1.40E+01,3.59E-01,7.24E-03,5.48E-02,1.00E+00,9.64E-07,4.01E-07,3.00E+00,3.64E-04,3.11E-07,3.00E+00,3.64E-04,3.11E-07,3.00E+00,3.61E-04,3.09E-07
3.06E+03,1.40E+01,3.59E-01,7.24E-03,5.52E-02,1.00E+00,1.05E-06,3.96E-07,3.00E+00,3.63E-04,3.10E-07,3.00E+00,3.63E-04,3.10E-07,3.00E+00,3.61E-04,3.09E-07
3.06E+03,1.40E+01,3.59E-01,7.24E-03,5.72E-02,1.00E+00,8.51E-07,3.27E-07,3.00E+00,3.63E-04,3.10E-07,3.00E+00,3.63E-04,3.10E-07,3.00E+00,3.60E-04,3.08E-07
3.06E+03,1.40E+01,3.58E-01,7.24E-03,5.88E-02,1.00E+00,7.51E-07,2.86E-07,3.00E+00,3.62E-04,3.09E-07,3.00E+00,3.62E-04,3.09E-07,3.00E+00,3.60E-04,3.08E-07
3.06E+03,1.41E+01,3.58E-01,7.24E-03,5.91E-02,1.00E+00,6.15E-07,2.33E-07,3.00E+00,3.61E-04,3.08E-07,3.00E+00,3.61E-04,3.08E-07,3.00E+00,3.59E-04,3.08E-07
3.07E+03,1.41E+01,3.58E-01,7.24E-03,5.96E-02,1.00E+00,5.82E-07,2.20E-07,3.00E+00,3.61E-04,3.08E-07,3.00E+00,3.61E-04,3.08E-07,3.00E+00,3.59E-04,3.07E-07
3.07E+03,1.41E+01,3.58E-01,7.24E-03,5.36E-02,1.00E+00,5.40E-07,2.02E-07,3.00E+00,3.60E-04,3.07E-07,3.00E+00,3.60E-04,3.07E-07,3.00E+00,3.58E-04,3.07E-07
3.07E+03,1.41E+01,3.57E-01,7.24E-03,4.76E-02,1.00E+00,1.57E-06,5.62E-07,3.00E+00,3.60E-04,3.07E-07,3.00E+00,3.60E-04,3.07E-07,3.00E+00,3.58E-04,3.07E-07
3.07E+03,1.41E+01,3.57E-01,7.24E-03,4.82E-02,1.00E+00,3.20E-06,1.81E-06,3.00E+00,3.59E-04,3.06E-07,3.00E+00,3.59E-04,3.06E-07,3.00E+00,3.57E-04,3.06E-07
3.07E+03,1.41E+01,3.57E-01,7.24E-03,4.86E-02,1.00E+00,4.13E-06,1.71E-06,3.00E+00,3.58E-04,3.06E-07,3.00E+00,3.58E-04,3.06E-07,3.00E+00,3.57E-04,3.06E-07
3.07E+03,1.41E+01,3.56E-01,7.24E-03,4.93E-02,1.00E+00,3.98E-06,1.31E-06,3.00E+00,3.58E-04,3.05E-07,3.00E+00,3.58E-04,3.05E-07,3.00E+00,3.56E-04,3.06E-07
3.07E+03,1.41E+01,3.56E-01,7.24E-03,5.01E-02,1.00E+00,2.72E-06,9.82E-07,3.00E+00,3.57E-04,3.05E-07,3.00E+00,3.57E-04,3.05E-07,3.00E+00,3.56E-04,3.05E-07
3.07E+03,1.41E+01,3.56E-01,7.24E-03,5.04E-02,1.00E+00,2.00E-06,7.49E-07,3.00E+00,3.57E-04,3.04E-07,3.00E+00,3.57E-04,3.04E-07,3.00E+00,3.56E-04,3.05E-07
3.07E+03,1.41E+01,3.55E-01,7.24E-03,5.07E-02,1.00E+00,1.53E-06,6.75E-07,3.00E+00,3.56E-04,3.04E-07,3.00E+00,3.56E-04,3.04E-07,3.00E+00,3.55E-04,3.04E-07
3.07E+03,1.41E+01,3.55E-01,7.24E-03,5.19E-02,1.00E+00,1.45E-06,6.09E-07,3.00E+00,3.55E-04,3.03E-07,3.00E+00,3.55E-04,3.03E-07,3.00E+00,3.55E-04,3.04E-07
3.08E+03,1.41E+01,3.55E-01,7.24E-03,5.32E-02,1.00E+00,1.27E-06,5.65E-07,3.00E+00,3.55E-04,3.03E-07,3.00E+00,3.55E-04,3.03E-07,3.00E+00,3.54E-04,3.04E-07
3.08E+03,1.41E+01,3.54E-01,7.24E-03,5.35E-02,1.00E+00,1.39E-06,5.82E-07,3.00E+00,3.54E-04,3.02E-07,3.00E+00,3.54E-04,3.02E-07,3.00E+00,3.54E-04,3.03E-07
3.08E+03,1.41E+01,3.54E-01,7.24E-03,5.40E-02,1.00E+00,1.12E-06,4.54E-07,3.00E+00,3.54E-04,3.02E-07,3.00E+00,3.54E-04,3.02E-07,3.00E+00,3.53E-04,3.03E-07
3.08E+03,1.42E+01,3.54E-01,7.24E-03,5.45E-02,1.00E+00,9.72E-07,4.37E-07,3.00E+00,3.53E-04,3.01E-07,3.00E+00,3.53E-04,3.01E-07,3.00E+00,3.53E-04,3.03E-07
3.08E+03,1.42E+01,3.53E-01,7.24E-03,5.44E-02,1.00E+00,1.03E-06,4.03E-07,3.00E+00,3.53E-04,3.01E-07,3.00E+00,3.53E-04,3.01E-07,3.00E+00,3.52E-04,3.02E-07
3.08E+03,1.42E+01,3.53E-01,7.24E-03,5.49E-02,1.00E+00,8.88E-07,3.77E-07,3.00E+00,3.52E-04,3.00E-07,3.00E+00,3.52E-04,3.00E-07,3.00E+00,3.52E-04,3.02E-07
3.08E+03,1.42E+01,3.53E-01,7.24E-03,5.52E-02,1.00E+00,7.93E-07,3.30E-07,3.00E+00,3.51E-04,2.99E-07,3.00E+00,3.51E-04,2.99E-07,3.00E+00,3.51E-04,3.02E-07
3.08E+03,1.42E+01,3.53E-01,7.24E-03,5.70E-02,1.00E+00,7.04E-07,2.70E-07,3.00E+00,3.51E-04,2.99E-07,3.00E+00,3.51E-04,2.99E-07,3.00E+00,3.51E-04,3.01E-07
3.08E+03,1.42E+01,3.52E-01,7.24E-03,5.89E-02,1.00E+00,6.96E-07,2.72E-07,3.00E+00,3.50E-04,2.98E-07,3.00E+00,3.50E-04,2.98E-07,3.00E+00,3.51E-04,3.01E-07
3.08E+03,1.42E+01,3.52E-01,7.24E-03,5.92E-02,1.00E+00,5.67E-07,2.21E-07,3.00E+00,3.50E-04,2.98E-07,3.00E+00,3.50E-04,2.98E-07,3.00E+00,3.50E-04,3.01E-07
3.09E+03,1.42E+01,3.53E-01,7.24E-03,5.95E-02,1.00E+00,5.71E-07,2.02E-07,3.00E+00,3.49E-04,2.97E-07,3.00E+00,3.49E-04,2.97E-07,3.00E+00,3.50E-04,3.00E-07
3.09E+03,1.42E+01,3.53E-01,7.24E-03,5.36E-02,1.00E+00,5.34E-07,2.00E-07,3.00E+00,3.49E-04,2.97E-07,3.00E+00,3.49E-04,2.97E-07,3.00E+00,3.49E-04,3.00E-07
3.09E+03,1.42E+01,3.53E-01,7.24E-03,4.76E-02,1.00E+00,1.58E-06,5.16E-07,3.00E+00,3.48E-04,2.96E-07,3.00E+00,3.48E-04,2.96E-07,3.00E+00,3.49E-04,3.00E-07
3.09E+03,1.42E+01,3.53E-01,7.24E-03,4.80E-02,1.00E+00,3.00E-06,1.73E-06,3.00E+00,3.47E-04,2.96E-07,3.00E+00,3.47E-04,2.96E-07,3.00E+00,3.48E-04,2.99E-07
3.09E+03,1.42E+01,3.54E-01,7.24E-03,4.86E-02,1.00E+00,4.12E-06,1.70E-06,3.00E+00,3.47E-04,2.95E-07,3.00E+00,3.47E-04,2.95E-07,3.00E+00,3.48E-04,2.99E-07
3.09E+03,1.42E+01,3.54E-01,7.24E-03,4.93E-02,1.00E+00,3.76E-06,1.25E-06,3.00E+00,3.46E-04,2.95E-07,3.00E+00,3.46E-04,2.95E-07,3.00E+00,3.47E-04,2.99E-07
3.09E+03,1.42E+01,3.54E-01,7.24E-03,5.00E-02,1.00E+00,2.62E-06,9.89E-07,3.00E+00,3.46E-04,2.94E-07,3.00E+00,3.46E-04,2.94E-07,3.00E+00,3.47E-04,2.98E-07
3.09E+03,1.43E+01,3.54E-01,7.24E-03,5.04E-02,1.00E+00,1.86E-06,6.98E-07,3.00E+00,3.45E-04,2.94E-07,3.00E+00,3.45E-04,2.94E-07,3.00E+00,3.46E-04,2.98E-07
3.09E+03,1.43E+01,3.55E-01,7.24E-03,5.07E-02,1.00E+00,1.44E-06,6.29E-07,3.00E+00,3.45E-04,2.93E-07,3.00E+00,3.45E-04,2.93E-07,3.00E+00,3.46E-04,2.98E-07
3.09E+03,1.43E+01,3.55E-01,7.24E-03,5.19E-02,1.00E+00,1.36E-06,5.72E-07,3.00E+00,3.44E-04,2.93E-07,3.00E+00,3.44E-04,2.93E-07,3.00E+00,3.46E-04,2.97E-07
3.10E+03,1.43E+01,3.55E-01,7.24E-03,5.31E-02,1.00E+00,1.11E-06,4.96E-07,3.00E+00,3.44E-04,2.92E-07,3.00E+00,3.44E-04,2.92E-07,3.00E+00,3.45E-04,2.97E-07
3.10E+03,1.43E+01,3.55E-01,7.24E-03,5.36E-02,1.00E+00,1.26E-06,5.31E-07,3.00E+00,3.43E-04,2.92E-07,3.00E+00,3.43E-04,2.92E-07,3.00E+00,3.45E-04,2.97E-07
3.10E+03,1.43E+01,3.55E-01,7.24E-03,5.40E-02,1.00E+00,9.93E-07,4.13E-07,3.00E+00,3.42E-04,2.91E-07,3.00E+00,3.42E-04,2.91E-07,3.00E+00,3.44E-04,2.96E-07
3.10E+03,1.43E+01,3.56E-01,7.24E-03,5.42E-02,1.00E+00,9.22E-07,3.95E-07,3.00E+00,3.42E-04,2.91E-07,3.00E+00,3.42E-04,2.91E-07,3.00E+00,3.44E-04,2.96E-07
3.10E+03,1.43E+01,3.56E-01,7.24E-03,5.45E-02,1.00E+00,9.77E-07,3.66E-07,3.00E+00,3.41E-04,2.90E-07,3.00E+00,3.41E-04,2.90E-07,3.00E+00,3.43E-04,2.95E-07
3.10E+03,1.43E+01,3.56E-01,7.24E-03,5.78E-02,1.00E+00,7.71E-07,3.13E-07,3.00E+00,3.41E-04,2.90E-07,3.00E+00,3.41E-04,2.90E-07,3.00E+00,3.43E-04,2.95E-07
3.10E+03,1.43E+01,3.56E-01,7.24E-03,5.51E-02,1.00E+00,7.51E-07,3.01E-07,3.00E+00,3.40E-04,2.90E-07,3.00E+00,3.40E-04,2.90E-07,3.00E+00,3.43E-04,2.95E-07
3.10E+03,1.43E+01,3.56E-01,7.24E-03,5.72E-02,1.00E+00,6.79E-07,2.66E-07,3.00E+00,3.40E-04,2.89E-07,3.00E+00,3.40E-04,2.89E-07,3.00E+00,3.42E-04,2.94E-07
3.10E+03,1.43E+01,3.56E-01,7.24E-03,5.88E-02,1.00E+00,6.82E-07,2.55E-07,3.00E+00,3.39E-04,2.89E-07,3.00E+00,3.39E-04,2.89E-07,3.00E+00,3.42E-04,2.94E-07
3.10E+03,1.43E+01,3.57E-01,7.24E-03,5.91E-02,1.00E+00,5.16E-07,1.98E-07,3.00E+00,3.39E-04,2.88E-07,3.00E+00,3.39E-04,2.88E-07,3.00E+00,3.41E-04,2.94E-07
3.11E+03,1.43E+01,3.57E-01,7.24E-03,5.95E-02,1.00E+00,4.90E-07,1.86E-07,3.00E+00,3.38E-04,2.88E-07,3.00E+00,3.38E-04,2.88E-07,3.00E+00,3.41E-04,2.93E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,5.35E-02,1.00E+00,4.58E-07,1.77E-07,3.00E+00,3.38E-04,2.87E-07,3.00E+00,3.38E-04,2.87E-07,3.00E+00,3.40E-04,2.93E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,4.76E-02,1.00E+00,1.39E-06,4.88E-07,3.00E+00,3.37E-04,2.87E-07,3.00E+00,3.37E-04,2.87E-07,3.00E+00,3.40E-04,2.93E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,4.82E-02,1.00E+00,2.90E-06,1.57E-06,3.00E+00,3.37E-04,2.86E-07,3.00E+00,3.37E-04,2.86E-07,3.00E+00,3.39E-04,2.92E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,4.87E-02,1.00E+00,3.56E-06,1.40E-06,3.00E+00,3.36E-04,2.86E-07,3.00E+00,3.36E-04,2.86E-07,3.00E+00,3.39E-04,2.92E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,4.93E-02,1.00E+00,3.45E-06,1.12E-06,3.00E+00,3.35E-04,2.85E-07,3.00E+00,3.35E-04,2.85E-07,3.00E+00,3.39E-04,2.92E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,5.01E-02,1.00E+00,2.37E-06,8.95E-07,3.00E+00,3.35E-04,2.85E-07,3.00E+00,3.35E-04,2.85E-07,3.00E+00,3.38E-04,2.91E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,5.04E-02,1.00E+00,1.69E-06,6.29E-07,3.00E+00,3.34E-04,2.84E-07,3.00E+00,3.34E-04,2.84E-07,3.00E+00,3.38E-04,2.91E-07
3.11E+03,1.44E+01,3.57E-01,7.24E-03,5.06E-02,1.00E+00,1.28E-06,5.48E-07,3.00E+00,3.34E-04,2.84E-07,3.00E+00,3.34E-04,2.84E-07,3.00E+00,3.37E-04,2.90E-07
3.11E+03,1.44E+01,3.58E-01,7.24E-03,5.17E-02,1.00E+00,1.29E-06,5.17E-07,3.00E+00,3.33E-04,2.83E-07,3.00E+00,3.33E-04,2.83E-07,3.00E+00,3.37E-04,2.90E-07
3.12E+03,1.44E+01,3.58E-01,7.24E-03,5.32E-02,1.00E+00,1.08E-06,4.78E-07,3.00E+00,3.33E-04,2.83E-07,3.00E+00,3.33E-04,2.83E-07,3.00E+00,3.37E-04,2.90E-07
3.12E+03,1.44E+01,3.58E-01,7.24E-03,5.35E-02,1.00E+00,1.11E-06,4.82E-07,3.00E+00,3.32E-04,2.83E-07,3.00E+00,3.32E-04,2.83E-07,3.00E+00,3.36E-04,2.89E-07
3.12E+03,1.44E+01,3.58E-01,7.24E-03,5.41E-02,1.00E+00,8.71E-07,3.54E-07,3.00E+00,3.32E-04,2.82E-07,3.00E+00,3.32E-04,2.82E-07,3.00E+00,3.36E-04,2.89E-07
3.12E+03,1.44E+01,3.58E-01,7.24E-03,5.43E-02,1.00E+00,8.64E-07,3.58E-07,3.00E+00,3.31E-04,2.82E-07,3.00E+00,3.31E-04,2.82E-07,3.00E+00,3.35E-04,2.89E-07
3.12E+03,1.44E+01,3.58E-01,7.24E-03,5.49E-02,1.00E+00,8.97E-07,3.29E-07,3.00E+00,3.31E-04,2.81E-07,3.00E+00,3.31E-04,2.81E-07,3.00E+00,3.35E-04,2.88E-07
3.12E+03,1.45E+01,3.58E-01,7.24E-03,5.49E-02,1.00E+00,6.57E-07,2.64E-07,3.00E+00,3.30E-04,2.81E-07,3.00E+00,3.30E-04,2.81E-07,3.00E+00,3.34E-04,2.88E-07
3.12E+03,1.45E+01,3.58E-01,7.24E-03,5.52E-02,1.00E+00,6.89E-07,2.82E-07,3.00E+00,3.30E-04,2.80E-07,3.00E+00,3.30E-04,2.80E-07,3.00E+00,3.34E-04,2.87E-07
3.12E+03,1.45E+01,3.58E-01,7.24E-03,5.71E-02,1.00E+00,6.44E-07,2.62E-07,3.00E+00,3.29E-04,2.80E-07,3.00E+00,3.29E-04,2.80E-07,3.00E+00,3.34E-04,2.87E-07
3.12E+03,1.45E+01,3.58E-01,7.24E-03,5.89E-02,1.00E+00,5.96E-07,2.32E-07,3.00E+00,3.29E-04,2.79E-07,3.00E+00,3.29E-04,2.79E-07,3.00E+00,3.33E-04,2.87E-07
3.12E+03,1.45E+01,3.58E-01,7.24E-03,5.90E-02,1.00E+00,4.84E-07,1.86E-07,3.00E+00,3.28E-04,2.79E-07,3.00E+00,3.28E-04,2.79E-07,3.00E+00,3.33E-04,2.86E-07
3.13E+03,1.45E+01,3.58E-01,7.24E-03,5.95E-02,1.00E+00,4.62E-07,1.80E-07,3.00E+00,3.28E-04,2.79E-07,3.00E+00,3.28E-04,2.79E-07,3.00E+00,3.32E-04,2.86E-07
3.13E+03,1.45E+01,3.57E-01,7.24E-03,5.35E-02,1.00E+00,4.14E-07,1.68E-07,3.00E+00,3.27E-04,2.78E-07,3.00E+00,3.27E-04,2.78E-07,3.00E+00,3.32E-04,2.86E-07
3.13E+03,1.45E+01,3.57E-01,7.24E-03,4.77E-02,1.00E+00,1.28E-06,4.69E-07,3.00E+00,3.27E-04,2.78E-07,3.00E+00,3.27E-04,2.78E-07,3.00E+00,3.32E-04,2.85E-07
3.13E+03,1.45E+01,3.57E-01,7.24E-03,4.79E-02,1.00E+00,2.80E-06,1.45E-06,3.00E+00,3.26E-04,2.77E-07,3.00E+00,3.26E-04,2.77E-07,3.00E+00,3.31E-04,2.85E-07
3.13E+03,1.45E+01,3.57E-01,7.24E-03,4.87E-02,1.00E+00,3.22E-06,1.27E-06,3.00E+00,3.26E-04,2.77E-07,3.00E+00,3.26E-04,2.77E-07,3.00E+00,3.31E-04,2.85E-07
3.13E+03,1.45E+01,3.57E-01,7.24E-03,4.94E-02,1.00E+00,3.11E-06,1.01E-06,3.00E+00,3.25E-04,2.76E-07,3.00E+00,3.25E-04,2.76E-07,3.00E+00,3.30E-04,2.84E-07
3.13E+03,1.45E+01,3.57E-01,7.24E-03,5.05E-02,1.00E+00,2.07E-06,7.95E-07,3.00E+00,3.25E-04,2.76E-07,3.00E+00,3.25E-04,2.76E-07,3.00E+00,3.30E-04,2.84E-07
3.13E+03,1.45E+01,3.57E-01,7.24E-03,5.17E-02,1.00E+00,1.56E-06,5.78E-07,3.00E+00,3.24E-04,2.76E-07,3.00E+00,3.24E-04,2.76E-07,3.00E+00,3.30E-04,2.83E-07
3.13E+03,1.46E+01,3.57E-01,7.24E-03,5.12E-02,1.00E+00,1.21E-06,5.16E-07,3.00E+00,3.24E-04,2.75E-07,3.00E+00,3.24E-04,2.75E-07,3.00E+00,3.29E-04,2.83E-07
3.13E+03,1.46E+01,3.57E-01,7.24E-03,5.19E-02,1.00E+00,1.12E-06,4.65E-07,3.00E+00,3.23E-04,2.75E-07,3.00E+00,3.23E-04,2.75E-07,3.00E+00,3.29E-04,2.83E-07
3.14E+03,1.46E+01,3.57E-01,7.24E-03,5.51E-02,1.00E+00,1.07E-06,4.67E-07,3.00E+00,3.23E-04,2.74E-07,3.00E+00,3.23E-04,2.74E-07,3.00E+00,3.29E-04,2.82E-07
3.14E+03,1.46E+01,3.57E-01,7.24E-03,5.36E-02,1.00E+00,1.09E-06,4.45E-07,3.00E+00,3.23E-04,2.74E-07,3.00E+00,3.23E-04,2.74E-07,3.00E+00,3.28E-04,2.82E-07
3.14E+03,1.46E+01,3.56E-01,7.24E-03,5.51E-02,1.00E+00,8.05E-07,3.31E-07,3.00E+00,3.22E-04,2.73E-07,3.00E+00,3.22E-04,2.73E-07,3.00E+00,3.28E-04,2.82E-07
3.14E+03,1.46E+01,3.56E-01,7.24E-03,5.43E-02,1.00E+00,8.16E-07,3.61E-07,3.00E+00,3.22E-04,2.73E-07,3.00E+00,3.22E-04,2.73E-07,3.00E+00,3.27E-04,2.81E-07
3.14E+03,1.46E+01,3.56E-01,7.24E-03,5.45E-02,1.00E+00,9.13E-07,3.45E-07,3.00E+00,3.21E-04,2.73E-07,3.00E+00,3.21E-04,2.73E-07,3.00E+00,3.27E-04,2.81E-07
3.14E+03,1.46E+01,3.56E-01,7.24E-03,5.50E-02,1.00E+00,7.12E-07,3.01E-07,3.00E+00,3.21E-04,2.72E-07,3.00E+00,3.21E-04,2.72E-07,3.00E+00,3.27E-04,2.80E-07
3.14E+03,1.46E+01,3.56E-01,7.24E-03,5.52E-02,1.00E+00,7.27E-07,2.85E-07,3.00E+00,3.20E-04,2.72E-07,3.00E+00,3.20E-04,2.72E-07,3.00E+00,3.26E-04,2.80E-07
3.14E+03,1.46E+01,3.56E-01,7.24E-03,5.70E-02,1.00E+00,6.37E-07,2.55E-07,3.00E+00,3.20E-04,2.71E-07,3.00E+00,3.20E-04,2.71E-07,3.00E+00,3.26E-04,2.80E-07
3.14E+03,1.46E+01,3.55E-01,7.24E-03,6.81E-02,1.00E+00,6.15E-07,2.36E-07,3.00E+00,3.19E-04,2.71E-07,3.00E+00,3.19E-04,2.71E-07,3.00E+00,3.26E-04,2.79E-07
3.14E+03,1.46E+01,3.55E-01,7.24E-03,5.90E-02,1.00E+00,5.25E-07,1.92E-07,3.00E+00,3.19E-04,2.71E-07,3.00E+00,3.19E-04,2.71E-07,3.00E+00,3.25E-04,2.79E-07
3.15E+03,1.46E+01,3.55E-01,7.24E-03,5.96E-02,1.00E+00,4.48E-07,1.75E-07,3.00E+00,3.18E-04,2.70E-07,3.00E+00,3.18E-04,2.70E-07,3.00E+00,3.25E-04,2.78E-07
3.15E+03,1.46E+01,3.55E-01,7.24E-03,5.36E-02,1.00E+00,4.10E-07,1.55E-07,3.00E+00,3.18E-04,2.70E-07,3.00E+00,3.18E-04,2.70E-07,3.00E+00,3.24E-04,2.78E-07
3.15E+03,1.47E+01,3.55E-01,7.24E-03,4.76E-02,1.00E+00,1.29E-06,4.28E-07,3.00E+00,3.17E-04,2.69E-07,3.00E+00,3.17E-04,2.69E-07,3.00E+00,3.24E-04,2.78E-07
3.15E+03,1.47E+01,3.54E-01,7.24E-03,5.37E-02,1.00E+00,2.61E-06,1.39E-06,3.00E+00,3.17E-04,2.69E-07,3.00E+00,3.17E-04,2.69E-07,3.00E+00,3.24E-04,2.77E-07
3.15E+03,1.47E+01,3.54E-01,7.24E-03,4.87E-02,1.00E+00,3.17E-06,1.27E-06,3.00E+00,3.16E-04,2.68E-07,3.00E+00,3.16E-04,2.68E-07,3.00E+00,3.23E-04,2.77E-07
3.15E+03,1.47E+01,3.54E-01,7.24E-03,5.23E-02,1.00E+00,3.04E-06,9.80E-07,3.00E+00,3.16E-04,2.68E-07,3.00E+00,3.16E-04,2.68E-07,3.00E+00,3.23E-04,2.77E-07
3.15E+03,1.47E+01,3.54E-01,7.24E-03,4.99E-02,1.00E+00,1.99E-06,7.62E-07,3.00E+00,3.16E-04,2.68E-07,3.00E+00,3.16E-04,2.68E-07,3.00E+00,3.23E-04,2.76E-07
3.15E+03,1.47E+01,3.53E-01,7.24E-03,5.04E-02,1.00E+00,1.56E-06,5.87E-07,3.00E+00,3.15E-04,2.67E-07,3.00E+00,3.15E-04,2.67E-07,3.00E+00,3.22E-04,2.76E-07
3.15E+03,1.47E+01,3.53E-01,7.24E-03,5.10E-02,1.00E+00,1.26E-06,5.42E-07,3.00E+00,3.15E-04,2.67E-07,3.00E+00,3.15E-04,2.67E-07,3.00E+00,3.22E-04,2.75E-07
3.15E+03,1.47E+01,3.53E-01,7.24E-03,5.22E-02,1.00E+00,1.11E-06,4.68E-07,3.00E+00,3.14E-04,2.66E-07,3.00E+00,3.14E-04,2.66E-07,3.00E+00,3.22E-04,2.75E-07
3.16E+03,1.47E+01,3.53E-01,7.24E-03,5.33E-02,1.00E+00,1.07E-06,4.54E-07,3.00E+00,3.14E-04,2.66E-07,3.00E+00,3.14E-04,2.66E-07,3.00E+00,3.21E-04,2.75E-07
3.16E+03,1.47E+01,3.52E-01,7.24E-03,5.37E-02,1.00E+00,1.12E-06,4.52E-07,3.00E+00,3.13E-04,2.66E-07,3.00E+00,3.13E-04,2.66E-07,3.00E+00,3.21E-04,2.74E-07
3.16E+03,1.47E+01,3.52E-01,7.24E-03,5.41E-02,1.00E+00,8.18E-07,3.40E-07,3.00E+00,3.13E-04,2.65E-07,3.00E+00,3.13E-04,2.65E-07,3.00E+00,3.21E-04,2.74E-07
3.16E+03,1.47E+01,3.52E-01,7.24E-03,5.43E-02,1.00E+00,8.25E-07,3.63E-07,3.00E+00,3.12E-04,2.65E-07,3.00E+00,3.12E-04,2.65E-07,3.00E+00,3.20E-04,2.74E-07
3.16E+03,1.47E+01,3.52E-01,7.24E-03,5.47E-02,1.00E+00,7.76E-07,3.01E-07,3.00E+00,3.12E-04,2.64E-07,3.00E+00,3.12E-04,2.64E-07,3.00E+00,3.20E-04,2.73E-07
3.16E+03,1.47E+01,3.51E-01,7.24E-03,5.50E-02,1.00E+00,6.15E-07,2.51E-07,3.00E+00,3.12E-04,2.64E-07,3.00E+00,3.12E-04,2.64E-07,3.00E+00,3.19E-04,2.73E-07
3.16E+03,1.48E+01,3.51E-01,7.24E-03,5.53E-02,1.00E+00,6.45E-07,2.49E-07,3.00E+00,3.11E-04,2.64E-07,3.00E+00,3.11E-04,2.64E-07,3.00E+00,3.19E-04,2.72E-07
3.16E+03,1.48E+01,3.51E-01,7.24E-03,5.75E-02,1.00E+00,6.02E-07,2.25E-07,3.00E+00,3.11E-04,2.63E-07,3.00E+00,3.11E-04,2.63E-07,3.00E+00,3.19E-04,2.72E-07
3.16E+03,1.48E+01,3.50E-01,7.24E-03,5.89E-02,1.00E+00,5.51E-07,2.18E-07,3.00E+00,3.10E-04,2.63E-07,3.00E+00,3.10E-04,2.63E-07,3.00E+00,3.18E-04,2.72E-07
3.16E+03,1.48E+01,3.50E-01,7.24E-03,5.92E-02,1.00E+00,4.09E-07,1.53E-07,3.00E+00,3.10E-04,2.62E-07,3.00E+00,3.10E-04,2.62E-07,3.00E+00,3.18E-04,2.71E-07
3.17E+03,1.48E+01,3.50E-01,7.24E-03,5.95E-02,1.00E+00,3.71E-07,1.44E-07,3.00E+00,3.09E-04,2.62E-07,3.00E+00,3.09E-04,2.62E-07,3.00E+00,3.18E-04,2.71E-07
3.17E+03,1.48E+01,3.49E-01,7.24E-03,5.37E-02,1.00E+00,3.75E-07,1.43E-07,3.00E+00,3.09E-04,2.62E-07,3.00E+00,3.09E-04,2.62E-07,3.00E+00,3.17E-04,2.71E-07
3.17E+03,1.48E+01,3.49E-01,7.24E-03,4.76E-02,1.00E+00,1.12E-06,4.28E-07,3.00E+00,3.09E-04,2.61E-07,3.00E+00,3.09E-04,2.61E-07,3.00E+00,3.17E-04,2.70E-07
3.17E+03,1.48E+01,3.49E-01,7.24E-03,4.82E-02,1.00E+00,2.59E-06,1.40E-06,3.00E+00,3.08E-04,2.61E-07,3.00E+00,3.08E-04,2.61E-07,3.00E+00,3.17E-04,2.70E-07
3.17E+03,1.48E+01,3.48E-01,7.24E-03,4.92E-02,1.00E+00,3.21E-06,1.34E-06,3.00E+00,3.08E-04,2.61E-07,3.00E+00,3.08E-04,2.61E-07,3.00E+00,3.16E-04,2.70E-07
3.17E+03,1.48E+01,3.48E-01,7.24E-03,4.95E-02,1.00E+00,3.13E-06,1.01E-06,3.00E+00,3.07E-04,2.60E-07,3.00E+00,3.07E-04,2.60E-07,3.00E+00,3.16E-04,2.69E-07
3.17E+03,1.48E+01,3.48E-01,7.24E-03,5.02E-02,1.00E+00,2.13E-06,7.72E-07,3.00E+00,3.07E-04,2.60E-07,3.00E+00,3.07E-04,2.60E-07,3.00E+00,3.16E-04,2.69E-07
3.17E+03,1.48E+01,3.47E-01,7.24E-03,5.05E-02,1.00E+00,1.49E-06,5.27E-07,3.00E+00,3.06E-04,2.59E-07,3.00E+00,3.06E-04,2.59E-07,3.00E+00,3.15E-04,2.68E-07
3.17E+03,1.48E+01,3.47E-01,7.24E-03,5.07E-02,1.00E+00,1.08E-06,4.69E-07,3.00E+00,3.06E-04,2.59E-07,3.00E+00,3.06E-04,2.59E-07,3.00E+00,3.15E-04,2.68E-07
3.17E+03,1.48E+01,3.47E-01,7.24E-03,5.18E-02,1.00E+00,1.01E-06,4.37E-07,3.00E+00,3.06E-04,2.59E-07,3.00E+00,3.06E-04,2.59E-07,3.00E+00,3.15E-04,2.68E-07
3.18E+03,1.49E+01,3.46E-01,7.24E-03,5.30E-02,1.00E+00,9.03E-07,3.95E-07,3.00E+00,3.05E-04,2.58E-07,3.00E+00,3.05E-04,2.58E-07,3.00E+00,3.14E-04,2.67E-07
3.18E+03,1.49E+01,3.46E-01,7.24E-03,5.35E-02,1.00E+00,1.04E-06,4.08E-07,3.00E+00,3.05E-04,2.58E-07,3.00E+00,3.05E-04,2.58E-07,3.00E+00,3.14E-04,2.67E-07
3.18E+03,1.49E+01,3.45E-01,7.24E-03,5.39E-02,1.00E+00,7.65E-07,3.18E-07,3.00E+00,3.04E-04,2.57E-07,3.00E+00,3.04E-04,2.57E-07,3.00E+00,3.14E-04,2.67E-07
3.18E+03,1.49E+01,3.45E-01,7.24E-03,5.41E-02,1.00E+00,7.45E-07,3.37E-07,3.00E+00,3.04E-04,2.57E-07,3.00E+00,3.04E-04,2.57E-07,3.00E+00,3.13E-04,2.66E-07
3.18E+03,1.49E+01,3.45E-01,7.24E-03,5.45E-02,1.00E+00,8.01E-07,3.07E-07,3.00E+00,3.04E-04,2.57E-07,3.00E+00,3.04E-04,2.57E-07,3.00E+00,3.13E-04,2.66E-07
3.18E+03,1.49E+01,3.44E-01,7.24E-03,5.49E-02,1.00E+00,6.25E-07,2.60E-07,3.00E+00,3.03E-04,2.56E-07,3.00E+00,3.03E-04,2.56E-07,3.00E+00,3.13E-04,2.66E-07
3.18E+03,1.49E+01,3.44E-01,7.24E-03,5.55E-02,1.00E+00,5.64E-07,2.21E-07,3.00E+00,3.03E-04,2.56E-07,3.00E+00,3.03E-04,2.56E-07,3.00E+00,3.12E-04,2.65E-07
3.18E+03,1.49E+01,3.44E-01,7.24E-03,5.73E-02,1.00E+00,5.39E-07,2.08E-07,3.00E+00,3.02E-04,2.56E-07,3.00E+00,3.02E-04,2.56E-07,3.00E+00,3.12E-04,2.65E-07
3.18E+03,1.49E+01,3.43E-01,7.24E-03,5.91E-02,1.00E+00,5.47E-07,2.16E-07,3.00E+00,3.02E-04,2.55E-07,3.00E+00,3.02E-04,2.55E-07,3.00E+00,3.12E-04,2.65E-07
3.18E+03,1.49E+01,3.43E-01,7.24E-03,5.93E-02,1.00E+00,4.40E-07,1.66E-07,3.00E+00,3.01E-04,2.55E-07,3.00E+00,3.01E-04,2.55E-07,3.00E+00,3.11E-04,2.64E-07
3.19E+03,1.49E+01,3.42E-01,7.24E-03,5.95E-02,1.00E+00,3.86E-07,1.47E-07,3.00E+00,3.01E-04,2.55E-07,3.00E+00,3.01E-04,2.55E-07,3.00E+00,3.11E-04,2.64E-07
3.19E+03,1.49E+01,3.42E-01,7.24E-03,5.36E-02,1.00E+00,3.60E-07,1.32E-07,3.00E+00,3.01E-04,2.54E-07,3.00E+00,3.01E-04,2.54E-07,3.00E+00,3.11E-04,2.64E-07
3.19E+03,1.49E+01,3.41E-01,7.24E-03,4.76E-02,1.00E+00,1.14E-06,4.30E-07,3.00E+00,3.00E-04,2.54E-07,3.00E+00,3.00E-04,2.54E-07,3.00E+00,3.10E-04,2.63E-07
3.19E+03,1.49E+01,3.41E-01,7.24E-03,4.82E-02,1.00E+00,2.52E-06,1.44E-06,3.00E+00,3.00E-04,2.54E-07,3.00E+00,3.00E-04,2.54E-07,3.00E+00,3.10E-04,2.63E-07
3.19E+03,1.50E+01,3.41E-01,7.24E-03,4.86E-02,1.00E+00,3.30E-06,1.36E-06,3.00E+00,2.99E-04,2.53E-07,3.00E+00,2.99E-04,2.53E-07,3.00E+00,3.10E-04,2.63E-07
3.19E+03,1.50E+01,3.40E-01,7.24E-03,4.94E-02,1.00E+00,3.22E-06,1.04E-06,3.00E+00,2.99E-04,2.53E-07,3.00E+00,2.99E-04,2.53E-07,3.00E+00,3.09E-04,2.62E-07
3.19E+03,1.50E+01,3.40E-01,7.24E-03,5.01E-02,1.00E+00,2.15E-06,7.79E-07,3.00E+00,2.99E-04,2.53E-07,3.00E+00,2.99E-04,2.53E-07,3.00E+00,3.09E-04,2.62E-07
3.19E+03,1.50E+01,3.39E-01,7.24E-03,5.06E-02,1.00E+00,1.51E-06,5.44E-07,3.00E+00,2.98E-04,2.52E-07,3.00E+00,2.98E-04,2.52E-07,3.00E+00,3.09E-04,2.62E-07
3.19E+03,1.50E+01,3.39E-01,7.24E-03,5.08E-02,1.00E+00,1.17E-06,5.12E-07,3.00E+00,2.98E-04,2.52E-07,3.00E+00,2.98E-04,2.52E-07,3.00E+00,3.08E-04,2.61E-07
3.19E+03,1.50E+01,3.38E-01,7.24E-03,5.19E-02,1.00E+00,1.11E-06,4.74E-07,3.00E+00,2.98E-04,2.52E-07,3.00E+00,2.98E-04,2.52E-07,3.00E+00,3.08E-04,2.61E-07
3.20E+03,1.50E+01,3.38E-01,7.24E-03,4.20E-01,1.00E+00,1.02E-06,4.27E-07,3.00E+00,2.97E-04,2.51E-07,3.00E+00,2.97E-04,2.51E-07,3.00E+00,3.08E-04,2.61E-07
3.20E+03,1.50E+01,3.38E-01,7.24E-03,5.39E-02,1.00E+00,1.08E-06,4.48E-07,3.00E+00,2.97E-04,2.51E-07,3.00E+00,2.97E-04,2.51E-07,3.00E+00,3.07E-04,2.60E-07
3.20E+03,1.50E+01,3.37E-01,7.24E-03,5.51E-02,1.00E+00,8.10E-07,3.52E-07,3.00E+00,2.96E-04,2.51E-07,3.00E+00,2.96E-04,2.51E-07,3.00E+00,3.07E-04,2.60E-07
3.20E+03,1.50E+01,3.37E-01,7.24E-03,5.47E-02,1.00E+00,8.83E-07,3.99E-07,3.00E+00,2.96E-04,2.50E-07,3.00E+00,2.96E-04,2.50E-07,3.00E+00,3.07E-04,2.60E-07
3.20E+03,1.50E+01,3.36E-01,7.24E-03,5.57E-02,1.00E+00,8.80E-07,3.45E-07,3.00E+00,2.96E-04,2.50E-07,3.00E+00,2.96E-04,2.50E-07,3.00E+00,3.06E-04,2.59E-07
3.20E+03,1.50E+01,3.36E-01,7.24E-03,5.85E-02,1.00E+00,6.60E-07,2.85E-07,3.00E+00,2.95E-04,2.50E-07,3.00E+00,2.95E-04,2.50E-07,3.00E+00,3.06E-04,2.59E-07
3.20E+03,1.50E+01,3.35E-01,7.24E-03,5.59E-02,1.00E+00,6.47E-07,2.59E-07,3.00E+00,2.95E-04,2.49E-07,3.00E+00,2.95E-04,2.49E-07,3.00E+00,3.06E-04,2.59E-07
3.20E+03,1.51E+01,3.35E-01,7.24E-03,5.71E-02,1.00E+00,5.95E-07,2.49E-07,3.00E+00,2.94E-04,2.49E-07,3.00E+00,2.94E-04,2.49E-07,3.00E+00,3.06E-04,2.58E-07
3.20E+03,1.51E+01,3.34E-01,7.24E-03,5.88E-02,1.00E+00,6.22E-07,2.47E-07,3.00E+00,2.94E-04,2.49E-07,3.00E+00,2.94E-04,2.49E-07,3.00E+00,3.05E-04,2.58E-07
3.20E+03,1.51E+01,3.34E-01,7.24E-03,5.92E-02,1.00E+00,5.24E-07,2.01E-07,3.00E+00,2.94E-04,2.48E-07,3.00E+00,2.94E-04,2.48E-07,3.00E+00,3.05E-04,2.58E-07
3.21E+03,1.51E+01,3.33E-01,7.24E-03,5.97E-02,1.00E+00,4.32E-07,1.73E-07,3.00E+00,2.93E-04,2.48E-07,3.00E+00,2.93E-04,2.48E-07,3.00E+00,3.05E-04,2.58E-07
3.21E+03,1.51E+01,3.33E-01,7.24E-03,5.36E-02,1.00E+00,3.72E-07,1.41E-07,3.00E+00,2.93E-04,2.48E-07,3.00E+00,2.93E-04,2.48E-07,3.00E+00,3.04E-04,2.57E-07
3.21E+03,1.51E+01,3.32E-01,7.24E-03,4.76E-02,1.00E+00,1.20E-06,4.57E-07,3.00E+00,2.93E-04,2.47E-07,3.00E+00,2.93E-04,2.47E-07,3.00E+00,3.04E-04,2.57E-07
3.21E+03,1.51E+01,3.32E-01,7.24E-03,4.87E-02,1.00E+00,2.51E-06,1.46E-06,3.00E+00,2.92E-04,2.47E-07,3.00E+00,2.92E-04,2.47E-07,3.00E+00,3.04E-04,2.57E-07
3.21E+03,1.51E+01,3.31E-01,7.24E-03,4.86E-02,1.00E+00,3.31E-06,1.30E-06,3.00E+00,2.92E-04,2.47E-07,3.00E+00,2.92E-04,2.47E-07,3.00E+00,3.03E-04,2.56E-07
3.21E+03,1.51E+01,3.31E-01,7.24E-03,4.96E-02,1.00E+00,3.18E-06,9.92E-07,3.00E+00,2.91E-04,2.47E-07,3.00E+00,2.91E-04,2.47E-07,3.00E+00,3.03E-04,2.56E-07
3.21E+03,1.51E+01,3.30E-01,7.24E-03,5.00E-02,1.00E+00,2.29E-06,8.20E-07,3.00E+00,2.91E-04,2.46E-07,3.00E+00,2.91E-04,2.46E-07,3.00E+00,3.03E-04,2.56E-07
3.21E+03,1.51E+01,3.30E-01,7.24E-03,5.04E-02,1.00E+00,1.55E-06,5.54E-07,3.00E+00,2.91E-04,2.46E-07,3.00E+00,2.91E-04,2.46E-07,3.00E+00,3.02E-04,2.56E-07
3.21E+03,1.51E+01,3.29E-01,7.24E-03,5.06E-02,1.00E+00,1.13E-06,4.88E-07,3.00E+00,2.90E-04,2.46E-07,3.00E+00,2.90E-04,2.46E-07,3.00E+00,3.02E-04,2.55E-07
3.21E+03,1.51E+01,3.29E-01,7.24E-03,5.20E-02,1.00E+00,1.08E-06,4.60E-07,3.00E+00,2.90E-04,2.45E-07,3.00E+00,2.90E-04,2.45E-07,3.00E+00,3.01E-04,2.55E-07
3.22E+03,1.51E+01,3.28E-01,7.24E-03,5.32E-02,1.00E+00,8.97E-07,3.83E-07,3.00E+00,2.90E-04,2.45E-07,3.00E+00,2.90E-04,2.45E-07,3.00E+00,3.01E-04,2.55E-07
3.22E+03,1.52E+01,3.28E-01,7.24E-03,5.35E-02,1.00E+00,9.08E-07,3.82E-07,3.00E+00,2.89E-04,2.45E-07,3.00E+00,2.89E-04,2.45E-07,3.00E+00,3.01E-04,2.55E-07
3.22E+03,1.52E+01,3.27E-01,7.24E-03,5.40E-02,1.00E+00,7.54E-07,3.00E-07,3.00E+00,2.89E-04,2.45E-07,3.00E+00,2.89E-04,2.45E-07,3.00E+00,3.00E-04,2.54E-07
3.22E+03,1.52E+01,3.27E-01,7.24E-03,5.41E-02,1.00E+00,6.91E-07,3.02E-07,3.00E+00,2.89E-04,2.44E-07,3.00E+00,2.89E-04,2.44E-07,3.00E+00,3.00E-04,2.54E-07
3.22E+03,1.52E+01,3.26E-01,7.24E-03,5.46E-02,1.00E+00,7.16E-07,2.89E-07,3.00E+00,2.88E-04,2.44E-07,3.00E+00,2.88E-04,2.44E-07,3.00E+00,3.00E-04,2.54E-07
3.22E+03,1.52E+01,3.26E-01,7.24E-03,5.49E-02,1.00E+00,5.34E-07,2.21E-07,3.00E+00,2.88E-04,2.44E-07,3.00E+00,2.88E-04,2.44E-07,3.00E+00,2.99E-04,2.54E-07
3.22E+03,1.52E+01,3.25E-01,7.24E-03,5.52E-02,1.00E+00,5.10E-07,2.09E-07,3.00E+00,2.88E-04,2.43E-07,3.00E+00,2.88E-04,2.43E-07,3.00E+00,2.99E-04,2.53E-07
3.22E+03,1.52E+01,3.25E-01,7.24E-03,5.70E-02,1.00E+00,4.15E-07,1.61E-07,3.00E+00,2.87E-04,2.43E-07,3.00E+00,2.87E-04,2.43E-07,3.00E+00,2.99E-04,2.53E-07
3.22E+03,1.52E+01,3.24E-01,7.24E-03,5.90E-02,1.00E+00,3.93E-07,1.43E-07,3.00E+00,2.87E-04,2.43E-07,3.00E+00,2.87E-04,2.43E-07,3.00E+00,2.98E-04,2.53E-07
3.22E+03,1.52E+01,3.24E-01,7.24E-03,5.92E-02,1.00E+00,3.46E-07,1.31E-07,3.00E+00,2.86E-04,2.43E-07,3.00E+00,2.86E-04,2.43E-07,3.00E+00,2.98E-04,2.53E-07
3.23E+03,1.52E+01,3.23E-01,7.24E-03,5.96E-02,1.00E+00,2.77E-07,1.06E-07,3.00E+00,2.86E-04,2.42E-07,3.00E+00,2.86E-04,2.42E-07,3.00E+00,2.98E-04,2.52E-07
3.23E+03,1.52E+01,3.23E-01,7.24E-03,5.35E-02,1.00E+00,2.32E-07,8.92E-08,3.00E+00,2.86E-04,2.42E-07,3.00E+00,2.86E-04,2.42E-07,3.00E+00,2.97E-04,2.52E-07
3.23E+03,1.52E+01,3.22E-01,7.24E-03,4.76E-02,1.00E+00,9.06E-07,4.13E-07,3.00E+00,2.85E-04,2.42E-07,3.00E+00,2.85E-04,2.42E-07,3.00E+00,2.97E-04,2.52E-07
3.23E+03,1.52E+01,3.22E-01,7.24E-03,4.82E-02,1.00E+00,2.42E-06,1.31E-06,3.00E+00,2.85E-04,2.42E-07,3.00E+00,2.85E-04,2.42E-07,3.00E+00,2.97E-04,2.52E-07
3.23E+03,1.52E+01,3.21E-01,7.24E-03,4.86E-02,1.00E+00,2.83E-06,1.06E-06,3.00E+00,2.85E-04,2.41E-07,3.00E+00,2.85E-04,2.41E-07,3.00E+00,2.96E-04,2.51E-07
3.23E+03,1.53E+01,3.21E-01,7.24E-03,4.93E-02,1.00E+00,2.81E-06,8.89E-07,3.00E+00,2.84E-04,2.41E-07,3.00E+00,2.84E-04,2.41E-07,3.00E+00,2.96E-04,2.51E-07
3.23E+03,1.53E+01,3.20E-01,7.24E-03,5.02E-02,1.00E+00,1.78E-06,6.55E-07,3.00E+00,2.84E-04,2.41E-07,3.00E+00,2.84E-04,2.41E-07,3.00E+00,2.96E-04,2.51E-07
3.23E+03,1.53E+01,3.20E-01,7.24E-03,5.02E-02,1.00E+00,1.18E-06,4.48E-07,3.00E+00,2.84E-04,2.40E-07,3.00E+00,2.84E-04,2.40E-07,3.00E+00,2.95E-04,2.51E-07
3.23E+03,1.53E+01,3.83E-01,8.69E-03,4.65E-02,1.00E+00,3.98E-05,2.78E-05,3.00E+00,2.97E-04,3.43E-07,3.00E+00,2.97E-04,3.43E-07,3.00E+00,3.09E-04,3.57E-07
3.23E+03,1.53E+01,3.82E-01,8.69E-03,4.54E-02,1.00E+00,9.61E-05,8.56E-05,3.00E+00,2.86E-04,3.57E-07,3.00E+00,2.86E-04,3.57E-07,3.00E+00,2.98E-04,3.73E-07
3.24E+03,1.53E+01,3.82E-01,8.69E-03,5.26E-02,2.00E+00,1.72E-04,8.29E-05,3.00E+00,2.83E-04,3.62E-07,3.00E+00,2.83E-04,3.62E-07,3.00E+00,2.94E-04,3.77E-07
3.24E+03,1.53E+01,3.81E-01,8.69E-03,4.55E-02,1.00E+00,1.68E-04,6.67E-05,3.00E+00,2.82E-04,3.61E-07,3.00E+00,2.82E-04,3.61E-07,3.00E+00,2.94E-04,3.77E-07
3.24E+03,1.53E+01,3.80E-01,8.69E-03,4.56E-02,1.00E+00,1.14E-04,4.22E-05,3.00E+00,2.82E-04,3.61E-07,3.00E+00,2.82E-04,3.61E-07,3.00E+00,2.93E-04,3.77E-07
3.24E+03,1.53E+01,3.79E-01,8.69E-03,4.67E-02,1.00E+00,1.17E-04,8.60E-05,3.00E+00,2.82E-04,3.60E-07,3.00E+00,2.82E-04,3.60E-07,3.00E+00,2.93E-04,3.76E-07
3.24E+03,1.53E+01,3.79E-01,8.69E-03,5.46E-02,2.00E+00,2.98E-04,3.17E-05,3.00E+00,2.81E-04,3.60E-07,3.00E+00,2.81E-04,3.60E-07,3.00E+00,2.93E-04,3.76E-07
3.24E+03,1.53E+01,3.78E-01,8.69E-03,4.81E-02,1.00E+00,1.04E-04,3.76E-05,3.00E+00,2.81E-04,3.60E-07,3.00E+00,2.81E-04,3.60E-07,3.00E+00,2.92E-04,3.75E-07
3.24E+03,1.53E+01,3.77E-01,8.69E-03,4.90E-02,1.00E+00,8.19E-05,3.51E-05,3.00E+00,2.80E-04,3.59E-07,3.00E+00,2.80E-04,3.59E-07,3.00E+00,2.92E-04,3.75E-07
3.24E+03,1.54E+01,3.76E-01,8.69E-03,4.94E-02,1.00E+00,3.97E-05,1.60E-05,3.00E+00,2.80E-04,3.59E-07,3.00E+00,2.80E-04,3.59E-07,3.00E+00,2.91E-04,3.75E-07
3.24E+03,1.54E+01,3.75E-01,8.69E-03,5.01E-02,1.00E+00,3.44E-05,1.43E-05,3.00E+00,2.80E-04,3.58E-07,3.00E+00,2.80E-04,3.58E-07,3.00E+00,2.91E-04,3.74E-07
3.24E+03,1.54E+01,3.75E-01,8.69E-03,5.04E-02,1.00E+00,2.43E-05,1.15E-05,3.00E+00,2.79E-04,3.58E-07,3.00E+00,2.79E-04,3.58E-07,3.00E+00,2.90E-04,3.74E-07
3.25E+03,1.54E+01,3.74E-01,8.69E-03,5.07E-02,1.00E+00,2.20E-05,9.36E-06,3.00E+00,2.79E-04,3.57E-07,3.00E+00,2.79E-04,3.57E-07,3.00E+00,2.90E-04,3.74E-07
3.25E+03,1.54E+01,3.73E-01,8.69E-03,5.19E-02,1.00E+00,2.03E-05,8.70E-06,3.00E+00,2.79E-04,3.57E-07,3.00E+00,2.79E-04,3.57E-07,3.00E+00,2.89E-04,3.73E-07
3.25E+03,1.54E+01,3.72E-01,8.69E-03,5.33E-02,1.00E+00,2.02E-05,7.09E-06,3.00E+00,2.78E-04,3.57E-07,3.00E+00,2.78E-04,3.57E-07,3.00E+00,2.89E-04,3.73E-07
3.25E+03,1.54E+01,3.72E-01,8.69E-03,5.36E-02,1.00E+00,1.38E-05,5.27E-06,3.00E+00,2.78E-04,3.56E-07,3.00E+00,2.78E-04,3.56E-07,3.00E+00,2.89E-04,3.73E-07
3.25E+03,1.54E+01,3.71E-01,8.69E-03,5.40E-02,1.00E+00,9.49E-06,3.78E-06,3.00E+00,2.77E-04,3.56E-07,3.00E+00,2.77E-04,3.56E-07,3.00E+00,2.88E-04,3.72E-07
3.25E+03,1.54E+01,3.70E-01,8.69E-03,5.72E-02,1.00E+00,8.07E-06,2.96E-06,3.00E+00,2.77E-04,3.55E-07,3.00E+00,2.77E-04,3.55E-07,3.00E+00,2.88E-04,3.72E-07
3.25E+03,1.54E+01,3.69E-01,8.69E-03,5.44E-02,1.00E+00,7.43E-06,2.72E-06,3.00E+00,2.77E-04,3.55E-07,3.00E+00,2.77E-04,3.55E-07,3.00E+00,2.87E-04,3.71E-07
3.25E+03,1.54E+01,3.68E-01,8.69E-03,5.49E-02,1.00E+00,5.72E-06,2.10E-06,3.00E+00,2.76E-04,3.54E-07,3.00E+00,2.76E-04,3.54E-07,3.00E+00,2.87E-04,3.71E-07
3.25E+03,1.55E+01,3.68E-01,8.69E-03,5.52E-02,1.00E+00,4.30E-06,1.66E-06,3.00E+00,2.76E-04,3.54E-07,3.00E+00,2.76E-04,3.54E-07,3.00E+00,2.86E-04,3.71E-07
3.25E+03,1.55E+01,3.67E-01,8.69E-03,5.75E-02,1.00E+00,3.62E-06,1.42E-06,3.00E+00,2.76E-04,3.54E-07,3.00E+00,2.76E-04,3.54E-07,3.00E+00,2.86E-04,3.70E-07
3.26E+03,1.55E+01,3.66E-01,8.69E-03,5.89E-02,1.00E+00,3.00E-06,1.25E-06,3.00E+00,2.75E-04,3.53E-07,3.00E+00,2.75E-04,3.53E-07,3.00E+00,2.86E-04,3.70E-07
3.26E+03,1.55E+01,3.65E-01,8.69E-03,5.95E-02,1.00E+00,2.64E-06,1.07E-06,3.00E+00,2.75E-04,3.53E-07,3.00E+00,2.75E-04,3.53E-07,3.00E+00,2.85E-04,3.70E-07
3.26E+03,1.55E+01,3.65E-01,8.69E-03,5.93E-02,1.00E+00,2.35E-06,9.60E-07,3.00E+00,2.75E-04,3.52E-07,3.00E+00,2.75E-04,3.52E-07,3.00E+00,2.85E-04,3.69E-07
3.26E+03,1.55E+01,3.64E-01,8.69E-03,5.33E-02,1.00E+00,2.01E-06,8.62E-07,3.00E+00,2.74E-04,3.52E-07,3.00E+00,2.74E-04,3.52E-07,3.00E+00,2.84E-04,3.69E-07
3.26E+03,1.55E+01,3.63E-01,8.69E-03,4.77E-02,1.00E+00,5.57E-06,9.34E-07,3.00E+00,2.74E-04,3.51E-07,3.00E+00,2.74E-04,3.51E-07,3.00E+00,2.84E-04,3.69E-07
3.26E+03,1.55E+01,3.62E-01,8.69E-03,4.82E-02,1.00E+00,3.51E-06,2.22E-06,3.00E+00,2.74E-04,3.51E-07,3.00E+00,2.74E-04,3.51E-07,3.00E+00,2.84E-04,3.68E-07
3.26E+03,1.55E+01,3.62E-01,8.69E-03,4.86E-02,1.00E+00,5.57E-06,2.52E-06,3.00E+00,2.73E-04,3.51E-07,3.00E+00,2.73E-04,3.51E-07,3.00E+00,2.83E-04,3.68E-07
3.26E+03,1.55E+01,3.61E-01,8.69E-03,4.93E-02,1.00E+00,4.59E-06,1.82E-06,3.00E+00,2.73E-04,3.50E-07,3.00E+00,2.73E-04,3.50E-07,3.00E+00,2.83E-04,3.67E-07
3.26E+03,1.55E+01,3.61E-01,8.69E-03,5.01E-02,1.00E+00,4.13E-06,1.64E-06,3.00E+00,2.73E-04,3.50E-07,3.00E+00,2.73E-04,3.50E-07,3.00E+00,2.82E-04,3.67E-07
3.26E+03,1.55E+01,3.61E-01,8.69E-03,5.04E-02,1.00E+00,3.70E-06,1.48E-06,3.00E+00,2.72E-04,3.49E-07,3.00E+00,2.72E-04,3.49E-07,3.00E+00,2.82E-04,3.67E-07
3.27E+03,1.56E+01,3.61E-01,8.69E-03,5.07E-02,1.00E+00,2.87E-06,1.20E-06,3.00E+00,2.72E-04,3.49E-07,3.00E+00,2.72E-04,3.49E-07,3.00E+00,2.82E-04,3.66E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.19E-02,1.00E+00,2.91E-06,1.10E-06,3.00E+00,2.72E-04,3.49E-07,3.00E+00,2.72E-04,3.49E-07,3.00E+00,2.81E-04,3.66E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.33E-02,1.00E+00,2.21E-06,1.01E-06,3.00E+00,2.71E-04,3.48E-07,3.00E+00,2.71E-04,3.48E-07,3.00E+00,2.81E-04,3.65E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.36E-02,1.00E+00,2.31E-06,1.01E-06,3.00E+00,2.71E-04,3.48E-07,3.00E+00,2.71E-04,3.48E-07,3.00E+00,2.80E-04,3.65E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.38E-02,1.00E+00,1.89E-06,7.95E-07,3.00E+00,2.71E-04,3.47E-07,3.00E+00,2.71E-04,3.47E-07,3.00E+00,2.80E-04,3.65E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.43E-02,1.00E+00,1.70E-06,7.49E-07,3.00E+00,2.70E-04,3.47E-07,3.00E+00,2.70E-04,3.47E-07,3.00E+00,2.80E-04,3.64E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.48E-02,1.00E+00,1.54E-06,6.33E-07,3.00E+00,2.70E-04,3.47E-07,3.00E+00,2.70E-04,3.47E-07,3.00E+00,2.79E-04,3.64E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.50E-02,1.00E+00,1.21E-06,4.93E-07,3.00E+00,2.70E-04,3.46E-07,3.00E+00,2.70E-04,3.46E-07,3.00E+00,2.79E-04,3.64E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.53E-02,1.00E+00,1.32E-06,5.21E-07,3.00E+00,2.69E-04,3.46E-07,3.00E+00,2.69E-04,3.46E-07,3.00E+00,2.78E-04,3.63E-07
3.27E+03,1.56E+01,3.62E-01,8.69E-03,5.71E-02,1.00E+00,1.25E-06,4.66E-07,3.00E+00,2.69E-04,3.45E-07,3.00E+00,2.69E-04,3.45E-07,3.00E+00,2.78E-04,3.63E-07
3.28E+03,1.56E+01,3.62E-01,8.69E-03,5.92E-02,1.00E+00,1.27E-06,4.51E-07,3.00E+00,2.69E-04,3.45E-07,3.00E+00,2.69E-04,3.45E-07,3.00E+00,2.78E-04,3.62E-07
3.28E+03,1.57E+01,3.62E-01,8.69E-03,5.92E-02,1.00E+00,1.10E-06,3.86E-07,3.00E+00,2.68E-04,3.45E-07,3.00E+00,2.68E-04,3.45E-07,3.00E+00,2.77E-04,3.62E-07
3.28E+03,1.57E+01,3.62E-01,8.69E-03,5.95E-02,1.00E+00,8.50E-07,3.08E-07,3.00E+00,2.68E-04,3.44E-07,3.00E+00,2.68E-04,3.44E-07,3.00E+00,2.77E-04,3.62E-07
3.28E+03,1.57E+01,3.62E-01,8.69E-03,5.36E-02,1.00E+00,6.89E-07,2.70E-07,3.00E+00,2.68E-04,3.44E-07,3.00E+00,2.68E-04,3.44E-07,3.00E+00,2.76E-04,3.61E-07
3.28E+03,1.57E+01,3.62E-01,8.69E-03,4.76E-02,1.00E+00,2.22E-06,5.39E-07,3.00E+00,2.67E-04,3.43E-07,3.00E+00,2.67E-04,3.43E-07,3.00E+00,2.76E-04,3.61E-07
3.28E+03,1.57E+01,3.62E-01,8.69E-03,4.83E-02,1.00E+00,3.00E-06,1.72E-06,3.00E+00,2.67E-04,3.43E-07,3.00E+00,2.67E-04,3.43E-07,3.00E+00,2.76E-04,3.60E-07
3.28E+03,1.57E+01,3.62E-01,8.69E-03,4.92E-02,1.00E+00,4.15E-06,1.82E-06,3.00E+00,2.67E-04,3.43E-07,3.00E+00,2.67E-04,3.43E-07,3.00E+00,2.75E-04,3.60E-07
3.28E+03,1.57E+01,3.61E-01,8.69E-03,4.95E-02,1.00E+00,3.85E-06,1.35E-06,3.00E+00,2.66E-04,3.42E-07,3.00E+00,2.66E-04,3.42E-07,3.00E+00,2.75E-04,3.59E-07
3.28E+03,1.57E+01,3.61E-01,8.69E-03,5.01E-02,1.00E+00,2.84E-06,1.09E-06,3.00E+00,2.66E-04,3.42E-07,3.00E+00,2.66E-04,3.42E-07,3.00E+00,2.75E-04,3.59E-07
3.28E+03,1.57E+01,3.61E-01,8.69E-03,5.08E-02,1.00E+00,2.38E-06,9.62E-07,3.00E+00,2.66E-04,3.41E-07,3.00E+00,2.66E-04,3.41E-07,3.00E+00,2.74E-04,3.59E-07
3.29E+03,1.57E+01,3.61E-01,8.69E-03,5.07E-02,1.00E+00,1.99E-06,8.52E-07,3.00E+00,2.66E-04,3.41E-07,3.00E+00,2.66E-04,3.41E-07,3.00E+00,2.74E-04,3.58E-07
3.29E+03,1.57E+01,3.61E-01,8.69E-03,5.20E-02,1.00E+00,1.74E-06,7.06E-07,3.00E+00,2.65E-04,3.41E-07,3.00E+00,2.65E-04,3.41E-07,3.00E+00,2.74E-04,3.58E-07
3.29E+03,1.57E+01,3.61E-01,8.69E-03,5.32E-02,1.00E+00,1.64E-06,7.15E-07,3.00E+00,2.65E-04,3.40E-07,3.00E+00,2.65E-04,3.40E-07,3.00E+00,2.73E-04,3.57E-07
3.29E+03,1.58E+01,3.61E-01,8.69E-03,5.39E-02,1.00E+00,1.63E-06,6.60E-07,3.00E+00,2.65E-04,3.40E-07,3.00E+00,2.65E-04,3.40E-07,3.00E+00,2.73E-04,3.57E-07
3.29E+03,1.58E+01,3.61E-01,8.69E-03,5.40E-02,1.00E+00,1.23E-06,5.27E-07,3.00E+00,2.64E-04,3.40E-07,3.00E+00,2.64E-04,3.40E-07,3.00E+00,2.73E-04,3.56E-07
3.29E+03,1.58E+01,3.61E-01,8.69E-03,5.43E-02,1.00E+00,1.28E-06,5.57E-07,3.00E+00,2.64E-04,3.39E-07,3.00E+00,2.64E-04,3.39E-07,3.00E+00,2.72E-04,3.56E-07
3.29E+03,1.58E+01,3.61E-01,8.69E-03,5.46E-02,1.00E+00,1.22E-06,4.96E-07,3.00E+00,2.64E-04,3.39E-07,3.00E+00,2.64E-04,3.39E-07,3.00E+00,2.72E-04,3.56E-07
3.29E+03,1.58E+01,3.61E-01,8.69E-03,5.49E-02,1.00E+00,1.13E-06,4.89E-07,3.00E+00,2.63E-04,3.39E-07,3.00E+00,2.63E-04,3.39E-07,3.00E+00,2.72E-04,3.55E-07
3.29E+03,1.58E+01,3.61E-01,8.69E-03,5.51E-02,1.00E+00,1.12E-06,4.26E-07,3.00E+00,2.63E-04,3.38E-07,3.00E+00,2.63E-04,3.38E-07,3.00E+00,2.71E-04,3.55E-07
3.29E+03,1.58E+01,3.61E-01,8.69E-03,5.71E-02,1.00E+00,9.97E-07,3.66E-07,3.00E+00,2.63E-04,3.38E-07,3.00E+00,2.63E-04,3.38E-07,3.00E+00,2.71E-04,3.54E-07
3.30E+03,1.58E+01,3.61E-01,8.69E-03,5.88E-02,1.00E+00,9.37E-07,3.51E-07,3.00E+00,2.63E-04,3.37E-07,3.00E+00,2.63E-04,3.37E-07,3.00E+00,2.71E-04,3.54E-07
3.30E+03,1.58E+01,3.60E-01,8.69E-03,5.91E-02,1.00E+00,7.13E-07,2.81E-07,3.00E+00,2.62E-04,3.37E-07,3.00E+00,2.62E-04,3.37E-07,3.00E+00,2.70E-04,3.53E-07
3.30E+03,1.58E+01,3.60E-01,8.69E-03,5.94E-02,1.00E+00,6.55E-07,2.53E-07,3.00E+00,2.62E-04,3.37E-07,3.00E+00,2.62E-04,3.37E-07,3.00E+00,2.70E-04,3.53E-07
3.30E+03,1.58E+01,3.60E-01,8.69E-03,5.35E-02,1.00E+00,5.86E-07,2.20E-07,3.00E+00,2.62E-04,3.36E-07,3.00E+00,2.62E-04,3.36E-07,3.00E+00,2.70E-04,3.52E-07
3.30E+03,1.59E+01,3.60E-01,8.69E-03,4.78E-02,1.00E+00,1.77E-06,4.94E-07,3.00E+00,2.61E-04,3.36E-07,3.00E+00,2.61E-04,3.36E-07,3.00E+00,2.69E-04,3.52E-07
3.30E+03,1.59E+01,3.60E-01,8.69E-03,5.11E-02,1.00E+00,2.98E-06,1.57E-06,3.00E+00,2.61E-04,3.36E-07,3.00E+00,2.61E-04,3.36E-07,3.00E+00,2.69E-04,3.51E-07
3.30E+03,1.59E+01,3.60E-01,8.69E-03,4.85E-02,1.00E+00,3.65E-06,1.55E-06,3.00E+00,2.61E-04,3.35E-07,3.00E+00,2.61E-04,3.35E-07,3.00E+00,2.69E-04,3.51E-07
3.30E+03,1.59E+01,3.60E-01,8.69E-03,4.93E-02,1.00E+00,3.55E-06,1.20E-06,3.00E+00,2.60E-04,3.35E-07,3.00E+00,2.60E-04,3.35E-07,3.00E+00,2.68E-04,3.50E-07
3.30E+03,1.59E+01,3.60E-01,8.69E-03,5.02E-02,1.00E+00,2.52E-06,9.26E-07,3.00E+00,2.60E-04,3.35E-07,3.00E+00,2.60E-04,3.35E-07,3.00E+00,2.68E-04,3.50E-07
3.30E+03,1.59E+01,3.59E-01,8.69E-03,5.03E-02,1.00E+00,1.86E-06,7.47E-07,3.00E+00,2.60E-04,3.34E-07,3.00E+00,2.60E-04,3.34E-07,3.00E+00,2.68E-04,3.49E-07
3.31E+03,1.59E+01,3.59E-01,8.69E-03,5.06E-02,1.00E+00,1.66E-06,7.36E-07,3.00E+00,2.60E-04,3.34E-07,3.00E+00,2.60E-04,3.34E-07,3.00E+00,2.67E-04,3.49E-07
3.31E+03,1.59E+01,3.59E-01,8.69E-03,5.24E-02,1.00E+00,1.49E-06,6.50E-07,3.00E+00,2.59E-04,3.34E-07,3.00E+00,2.59E-04,3.34E-07,3.00E+00,2.67E-04,3.48E-07
3.31E+03,1.59E+01,3.59E-01,8.69E-03,5.32E-02,1.00E+00,1.36E-06,6.01E-07,3.00E+00,2.59E-04,3.33E-07,3.00E+00,2.59E-04,3.33E-07,3.00E+00,2.67E-04,3.48E-07
3.31E+03,1.59E+01,3.59E-01,8.69E-03,5.36E-02,1.00E+00,1.37E-06,5.79E-07,3.00E+00,2.59E-04,3.33E-07,3.00E+00,2.59E-04,3.33E-07,3.00E+00,2.67E-04,3.47E-07
3.31E+03,1.59E+01,3.59E-01,8.69E-03,5.41E-02,1.00E+00,1.05E-06,4.45E-07,3.00E+00,2.58E-04,3.33E-07,3.00E+00,2.58E-04,3.33E-07,3.00E+00,2.66E-04,3.46E-07
3.31E+03,1.59E+01,3.59E-01,8.69E-03,5.42E-02,1.00E+00,1.11E-06,4.80E-07,3.00E+00,2.58E-04,3.32E-07,3.00E+00,2.58E-04,3.32E-07,3.00E+00,2.66E-04,3.46E-07
3.31E+03,1.60E+01,3.58E-01,8.69E-03,5.47E-02,1.00E+00,1.04E-06,4.20E-07,3.00E+00,2.58E-04,3.32E-07,3.00E+00,2.58E-04,3.32E-07,3.00E+00,2.66E-04,3.45E-07
3.31E+03,1.60E+01,3.58E-01,8.69E-03,5.49E-02,1.00E+00,8.91E-07,3.50E-07,3.00E+00,2.58E-04,3.32E-07,3.00E+00,2.58E-04,3.32E-07,3.00E+00,2.65E-04,3.45E-07
3.31E+03,1.60E+01,3.58E-01,8.69E-03,5.53E-02,1.00E+00,8.51E-07,3.31E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.65E-04,3.44E-07
3.31E+03,1.60E+01,3.58E-01,8.69E-03,5.71E-02,1.00E+00,8.30E-07,3.12E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.65E-04,3.44E-07
3.32E+03,1.60E+01,3.58E-01,8.69E-03,5.89E-02,1.00E+00,7.57E-07,2.87E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.64E-04,3.43E-07
3.32E+03,1.60E+01,3.58E-01,8.69E-03,5.91E-02,1.00E+00,5.97E-07,2.35E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.57E-04,3.31E-07,3.00E+00,2.64E-04,3.42E-07
3.32E+03,1.60E+01,3.57E-01,8.69E-03,3.49E-01,1.00E+00,5.02E-07,2.12E-07,3.00E+00,2.56E-04,3.30E-07,3.00E+00,2.56E-04,3.30E-07,3.00E+00,2.64E-04,3.42E-07
3.32E+03,1.60E+01,3.57E-01,8.69E-03,5.42E-02,1.00E+00,5.10E-07,1.98E-07,3.00E+00,2.56E-04,3.30E-07,3.00E+00,2.56E-04,3.30E-07,3.00E+00,2.64E-04,3.41E-07
3.32E+03,1.60E+01,3.57E-01,8.69E-03,4.76E-02,1.00E+00,1.48E-06,5.10E-07,3.00E+00,2.56E-04,3.30E-07,3.00E+00,2.56E-04,3.30E-07,3.00E+00,2.63E-04,3.40E-07
3.32E+03,1.60E+01,3.57E-01,8.69E-03,4.82E-02,1.00E+00,2.97E-06,1.61E-06,3.00E+00,2.55E-04,3.29E-07,3.00E+00,2.55E-04,3.29E-07,3.00E+00,2.63E-04,3.40E-07
3.32E+03,1.60E+01,3.58E-01,8.69E-03,4.87E-02,1.00E+00,3.60E-06,1.41E-06,3.00E+00,2.55E-04,3.29E-07,3.00E+00,2.55E-04,3.29E-07,3.00E+00,2.63E-04,3.39E-07
3.32E+03,1.61E+01,3.58E-01,8.69E-03,4.94E-02,1.00E+00,3.45E-06,1.13E-06,3.00E+00,2.55E-04,3.29E-07,3.00E+00,2.55E-04,3.29E-07,3.00E+00,2.62E-04,3.39E-07
3.32E+03,1.61E+01,3.59E-01,8.69E-03,5.01E-02,1.00E+00,2.32E-06,8.62E-07,3.00E+00,2.55E-04,3.28E-07,3.00E+00,2.55E-04,3.28E-07,3.00E+00,2.62E-04,3.38E-07
3.32E+03,1.61E+01,3.60E-01,8.69E-03,5.03E-02,1.00E+00,1.64E-06,6.19E-07,3.00E+00,2.54E-04,3.28E-07,3.00E+00,2.54E-04,3.28E-07,3.00E+00,2.62E-04,3.37E-07
3.33E+03,1.61E+01,3.61E-01,8.69E-03,5.07E-02,1.00E+00,1.39E-06,6.22E-07,3.00E+00,2.54E-04,3.28E-07,3.00E+00,2.54E-04,3.28E-07,3.00E+00,2.61E-04,3.37E-07
3.33E+03,1.61E+01,3.61E-01,8.69E-03,5.19E-02,1.00E+00,1.34E-06,6.09E-07,3.00E+00,2.54E-04,3.28E-07,3.00E+00,2.54E-04,3.28E-07,3.00E+00,2.61E-04,3.36E-07
3.33E+03,1.61E+01,3.62E-01,8.69E-03,5.32E-02,1.00E+00,1.15E-06,5.10E-07,3.00E+00,2.54E-04,3.27E-07,3.00E+00,2.54E-04,3.27E-07,3.00E+00,2.61E-04,3.35E-07
3.33E+03,1.61E+01,3.63E-01,8.69E-03,5.36E-02,1.00E+00,1.25E-06,5.06E-07,3.00E+00,2.53E-04,3.27E-07,3.00E+00,2.53E-04,3.27E-07,3.00E+00,2.61E-04,3.35E-07
3.33E+03,1.61E+01,3.63E-01,8.69E-03,5.39E-02,1.00E+00,9.62E-07,3.99E-07,3.00E+00,2.53E-04,3.27E-07,3.00E+00,2.53E-04,3.27E-07,3.00E+00,2.60E-04,3.34E-07
3.33E+03,1.61E+01,3.64E-01,8.69E-03,5.43E-02,1.00E+00,8.97E-07,4.05E-07,3.00E+00,2.53E-04,3.26E-07,3.00E+00,2.53E-04,3.26E-07,3.00E+00,2.60E-04,3.33E-07
3.33E+03,1.61E+01,3.65E-01,8.69E-03,5.46E-02,1.00E+00,9.55E-07,3.62E-07,3.00E+00,2.52E-04,3.26E-07,3.00E+00,2.52E-04,3.26E-07,3.00E+00,2.60E-04,3.32E-07
3.33E+03,1.61E+01,3.65E-01,8.69E-03,5.51E-02,1.00E+00,7.80E-07,3.27E-07,3.00E+00,2.52E-04,3.26E-07,3.00E+00,2.52E-04,3.26E-07,3.00E+00,2.59E-04,3.32E-07
3.33E+03,1.61E+01,3.66E-01,8.69E-03,5.53E-02,1.00E+00,7.02E-07,2.90E-07,3.00E+00,2.52E-04,3.26E-07,3.00E+00,2.52E-04,3.26E-07,3.00E+00,2.59E-04,3.31E-07
3.33E+03,1.62E+01,3.67E-01,8.69E-03,5.71E-02,1.00E+00,6.70E-07,2.74E-07,3.00E+00,2.52E-04,3.25E-07,3.00E+00,2.52E-04,3.25E-07,3.00E+00,2.59E-04,3.30E-07
3.34E+03,1.62E+01,3.67E-01,8.69E-03,5.88E-02,1.00E+00,6.67E-07,2.65E-07,3.00E+00,2.51E-04,3.25E-07,3.00E+00,2.51E-04,3.25E-07,3.00E+00,2.58E-04,3.30E-07
3.34E+03,1.62E+01,3.68E-01,8.69E-03,5.91E-02,1.00E+00,5.43E-07,2.15E-07,3.00E+00,2.51E-04,3.25E-07,3.00E+00,2.51E-04,3.25E-07,3.00E+00,2.58E-04,3.29E-07
3.34E+03,1.62E+01,3.69E-01,8.69E-03,5.94E-02,1.00E+00,4.94E-07,1.93E-07,3.00E+00,2.51E-04,3.25E-07,3.00E+00,2.51E-04,3.25E-07,3.00E+00,2.58E-04,3.28E-07
3.34E+03,1.62E+01,3.69E-01,8.69E-03,5.35E-02,1.00E+00,4.67E-07,1.84E-07,3.00E+00,2.51E-04,3.24E-07,3.00E+00,2.51E-04,3.24E-07,3.00E+00,2.57E-04,3.27E-07
3.34E+03,1.62E+01,3.70E-01,8.69E-03,4.76E-02,1.00E+00,1.42E-06,5.14E-07,3.00E+00,2.50E-04,3.24E-07,3.00E+00,2.50E-04,3.24E-07,3.00E+00,2.57E-04,3.27E-07
3.34E+03,1.62E+01,3.71E-01,8.69E-03,4.82E-02,1.00E+00,2.94E-06,1.75E-06,3.00E+00,2.50E-04,3.24E-07,3.00E+00,2.50E-04,3.24E-07,3.00E+00,2.56E-04,3.26E-07
3.34E+03,1.62E+01,3.71E-01,8.69E-03,4.87E-02,1.00E+00,3.99E-06,1.52E-06,3.00E+00,2.50E-04,3.23E-07,3.00E+00,2.50E-04,3.23E-07,3.00E+00,2.56E-04,3.25E-07
3.34E+03,1.62E+01,3.72E-01,8.69E-03,4.94E-02,1.00E+00,3.64E-06,1.22E-06,3.00E+00,2.50E-04,3.23E-07,3.00E+00,2.50E-04,3.23E-07,3.00E+00,2.56E-04,3.24E-07
3.34E+03,1.62E+01,3.73E-01,8.69E-03,5.01E-02,1.00E+00,2.43E-06,9.25E-07,3.00E+00,2.49E-04,3.23E-07,3.00E+00,2.49E-04,3.23E-07,3.00E+00,2.55E-04,3.24E-07
3.34E+03,1.62E+01,3.73E-01,8.69E-03,5.04E-02,1.00E+00,1.71E-06,6.35E-07,3.00E+00,2.49E-04,3.23E-07,3.00E+00,2.49E-04,3.23E-07,3.00E+00,2.55E-04,3.23E-07
3.35E+03,1.63E+01,3.74E-01,8.69E-03,5.10E-02,1.00E+00,1.39E-06,6.19E-07,3.00E+00,2.49E-04,3.22E-07,3.00E+00,2.49E-04,3.22E-07,3.00E+00,2.54E-04,3.22E-07
3.35E+03,1.63E+01,3.74E-01,8.69E-03,5.20E-02,1.00E+00,1.37E-06,5.84E-07,3.00E+00,2.49E-04,3.22E-07,3.00E+00,2.49E-04,3.22E-07,3.00E+00,2.54E-04,3.21E-07
3.35E+03,1.63E+01,3.75E-01,8.69E-03,5.32E-02,1.00E+00,1.19E-06,5.08E-07,3.00E+00,2.48E-04,3.22E-07,3.00E+00,2.48E-04,3.22E-07,3.00E+00,2.54E-04,3.21E-07
3.35E+03,1.63E+01,3.75E-01,8.69E-03,5.36E-02,1.00E+00,1.24E-06,5.10E-07,3.00E+00,2.48E-04,3.22E-07,3.00E+00,2.48E-04,3.22E-07,3.00E+00,2.53E-04,3.20E-07
3.35E+03,1.63E+01,3.76E-01,8.69E-03,5.39E-02,1.00E+00,9.37E-07,4.13E-07,3.00E+00,2.48E-04,3.21E-07,3.00E+00,2.48E-04,3.21E-07,3.00E+00,2.53E-04,3.19E-07
3.35E+03,1.63E+01,3.77E-01,8.69E-03,5.72E-02,1.00E+00,9.93E-07,4.74E-07,3.00E+00,2.48E-04,3.21E-07,3.00E+00,2.48E-04,3.21E-07,3.00E+00,2.52E-04,3.18E-07
3.35E+03,1.63E+01,3.77E-01,8.69E-03,5.44E-02,1.00E+00,9.97E-07,3.86E-07,3.00E+00,2.47E-04,3.21E-07,3.00E+00,2.47E-04,3.21E-07,3.00E+00,2.52E-04,3.17E-07
3.35E+03,1.63E+01,3.78E-01,8.69E-03,5.51E-02,1.00E+00,8.17E-07,3.53E-07,3.00E+00,2.47E-04,3.20E-07,3.00E+00,2.47E-04,3.20E-07,3.00E+00,2.51E-04,3.17E-07
3.35E+03,1.63E+01,3.78E-01,8.69E-03,5.52E-02,1.00E+00,8.63E-07,3.41E-07,3.00E+00,2.47E-04,3.20E-07,3.00E+00,2.47E-04,3.20E-07,3.00E+00,2.51E-04,3.16E-07
3.35E+03,1.63E+01,3.78E-01,8.69E-03,5.70E-02,1.00E+00,7.68E-07,3.09E-07,3.00E+00,2.47E-04,3.20E-07,3.00E+00,2.47E-04,3.20E-07,3.00E+00,2.51E-04,3.15E-07
3.36E+03,1.63E+01,3.79E-01,8.69E-03,5.88E-02,1.00E+00,6.99E-07,2.78E-07,3.00E+00,2.46E-04,3.20E-07,3.00E+00,2.46E-04,3.20E-07,3.00E+00,2.50E-04,3.14E-07
3.36E+03,1.63E+01,3.79E-01,8.69E-03,5.92E-02,1.00E+00,5.59E-07,2.16E-07,3.00E+00,2.46E-04,3.19E-07,3.00E+00,2.46E-04,3.19E-07,3.00E+00,2.50E-04,3.14E-07
3.36E+03,1.64E+01,3.80E-01,8.69E-03,5.95E-02,1.00E+00,5.01E-07,2.05E-07,3.00E+00,2.46E-04,3.19E-07,3.00E+00,2.46E-04,3.19E-07,3.00E+00,2.49E-04,3.13E-07
3.36E+03,1.64E+01,3.80E-01,8.69E-03,5.34E-02,1.00E+00,4.44E-07,1.77E-07,3.00E+00,2.46E-04,3.19E-07,3.00E+00,2.46E-04,3.19E-07,3.00E+00,2.49E-04,3.12E-07
3.36E+03,1.64E+01,3.80E-01,8.69E-03,4.77E-02,1.00E+00,1.36E-06,5.02E-07,3.00E+00,2.45E-04,3.19E-07,3.00E+00,2.45E-04,3.19E-07,3.00E+00,2.48E-04,3.11E-07
3.36E+03,1.64E+01,3.81E-01,8.69E-03,4.80E-02,1.00E+00,2.73E-06,1.70E-06,3.00E+00,2.45E-04,3.18E-07,3.00E+00,2.45E-04,3.18E-07,3.00E+00,2.48E-04,3.11E-07
3.36E+03,1.64E+01,3.81E-01,8.69E-03,4.86E-02,1.00E+00,3.85E-06,1.45E-06,3.00E+00,2.45E-04,3.18E-07,3.00E+00,2.45E-04,3.18E-07,3.00E+00,2.47E-04,3.10E-07
3.36E+03,1.64E+01,3.81E-01,8.69E-03,4.97E-02,1.00E+00,3.49E-06,1.14E-06,3.00E+00,2.45E-04,3.18E-07,3.00E+00,2.45E-04,3.18E-07,3.00E+00,2.47E-04,3.09E-07
3.36E+03,1.64E+01,3.81E-01,8.69E-03,5.02E-02,1.00E+00,2.45E-06,8.94E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.46E-04,3.09E-07
3.36E+03,1.64E+01,3.82E-01,8.69E-03,5.04E-02,1.00E+00,1.63E-06,6.34E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.46E-04,3.08E-07
3.37E+03,1.64E+01,3.82E-01,8.69E-03,5.06E-02,1.00E+00,1.43E-06,6.57E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.45E-04,3.07E-07
3.37E+03,1.64E+01,3.82E-01,8.69E-03,5.20E-02,1.00E+00,1.37E-06,5.51E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.44E-04,3.17E-07,3.00E+00,2.45E-04,3.06E-07
3.37E+03,1.64E+01,3.82E-01,8.69E-03,5.33E-02,1.00E+00,1.10E-06,4.84E-07,3.00E+00,2.44E-04,3.16E-07,3.00E+00,2.44E-04,3.16E-07,3.00E+00,2.44E-04,3.06E-07
3.37E+03,1.65E+01,3.82E-01,8.69E-03,5.36E-02,1.00E+00,1.16E-06,5.03E-07,3.00E+00,2.43E-04,3.16E-07,3.00E+00,2.43E-04,3.16E-07,3.00E+00,2.43E-04,3.05E-07
3.37E+03,1.65E+01,3.82E-01,8.69E-03,5.42E-02,1.00E+00,8.85E-07,3.80E-07,3.00E+00,2.43E-04,3.16E-07,3.00E+00,2.43E-04,3.16E-07,3.00E+00,2.43E-04,3.04E-07
3.37E+03,1.65E+01,3.82E-01,8.69E-03,5.46E-02,1.00E+00,8.84E-07,3.91E-07,3.00E+00,2.43E-04,3.15E-07,3.00E+00,2.43E-04,3.15E-07,3.00E+00,2.42E-04,3.04E-07
3.37E+03,1.65E+01,3.82E-01,8.69E-03,5.46E-02,1.00E+00,8.03E-07,3.01E-07,3.00E+00,2.43E-04,3.15E-07,3.00E+00,2.43E-04,3.15E-07,3.00E+00,2.42E-04,3.03E-07
3.37E+03,1.65E+01,3.82E-01,8.69E-03,5.49E-02,1.00E+00,7.04E-07,2.90E-07,3.00E+00,2.42E-04,3.15E-07,3.00E+00,2.42E-04,3.15E-07,3.00E+00,2.41E-04,3.02E-07
3.37E+03,1.65E+01,3.82E-01,8.69E-03,5.52E-02,1.00E+00,7.02E-07,2.92E-07,3.00E+00,2.42E-04,3.15E-07,3.00E+00,2.42E-04,3.15E-07,3.00E+00,2.41E-04,3.02E-07
3.37E+03,1.65E+01,3.82E-01,8.69E-03,5.70E-02,1.00E+00,6.21E-07,2.44E-07,3.00E+00,2.42E-04,3.14E-07,3.00E+00,2.42E-04,3.14E-07,3.00E+00,2.40E-04,3.01E-07
3.38E+03,1.65E+01,3.82E-01,8.69E-03,5.88E-02,1.00E+00,6.14E-07,2.36E-07,3.00E+00,2.42E-04,3.14E-07,3.00E+00,2.42E-04,3.14E-07,3.00E+00,2.39E-04,3.00E-07
3.38E+03,1.65E+01,3.81E-01,8.69E-03,5.90E-02,1.00E+00,4.52E-07,1.86E-07,3.00E+00,2.41E-04,3.14E-07,3.00E+00,2.41E-04,3.14E-07,3.00E+00,2.39E-04,3.00E-07
3.38E+03,1.65E+01,3.81E-01,8.69E-03,5.95E-02,1.00E+00,4.07E-07,1.66E-07,3.00E+00,2.41E-04,3.13E-07,3.00E+00,2.41E-04,3.13E-07,3.00E+00,2.38E-04,2.99E-07
3.38E+03,1.65E+01,3.81E-01,8.69E-03,5.36E-02,1.00E+00,3.94E-07,1.54E-07,3.00E+00,2.41E-04,3.13E-07,3.00E+00,2.41E-04,3.13E-07,3.00E+00,2.38E-04,2.98E-07
3.38E+03,1.65E+01,3.80E-01,8.69E-03,4.77E-02,1.00E+00,1.13E-06,4.25E-07,3.00E+00,2.41E-04,3.13E-07,3.00E+00,2.41E-04,3.13E-07,3.00E+00,2.37E-04,2.98E-07
3.38E+03,1.66E+01,3.80E-01,8.69E-03,4.82E-02,1.00E+00,2.50E-06,1.46E-06,3.00E+00,2.40E-04,3.12E-07,3.00E+00,2.40E-04,3.12E-07,3.00E+00,2.37E-04,2.97E-07
3.38E+03,1.66E+01,3.80E-01,8.69E-03,4.87E-02,1.00E+00,3.32E-06,1.28E-06,3.00E+00,2.40E-04,3.12E-07,3.00E+00,2.40E-04,3.12E-07,3.00E+00,2.36E-04,2.97E-07
3.38E+03,1.66E+01,3.79E-01,8.69E-03,4.93E-02,1.00E+00,3.08E-06,9.73E-07,3.00E+00,2.40E-04,3.12E-07,3.00E+00,2.40E-04,3.12E-07,3.00E+00,2.35E-04,2.96E-07
3.38E+03,1.66E+01,3.79E-01,8.69E-03,4.99E-02,1.00E+00,2.05E-06,7.34E-07,3.00E+00,2.40E-04,3.11E-07,3.00E+00,2.40E-04,3.11E-07,3.00E+00,2.35E-04,2.96E-07
3.38E+03,1.66E+01,3.78E-01,8.69E-03,5.03E-02,1.00E+00,1.42E-06,5.51E-07,3.00E+00,2.39E-04,3.11E-07,3.00E+00,2.39E-04,3.11E-07,3.00E+00,2.34E-04,2.95E-07
3.39E+03,1.66E+01,3.77E-01,8.69E-03,5.06E-02,1.00E+00,1.17E-06,4.97E-07,3.00E+00,2.39E-04,3.11E-07,3.00E+00,2.39E-04,3.11E-07,3.00E+00,2.34E-04,2.94E-07
3.39E+03,1.66E+01,3.77E-01,8.69E-03,5.20E-02,1.00E+00,1.32E-06,4.89E-07,3.00E+00,2.39E-04,3.10E-07,3.00E+00,2.39E-04,3.10E-07,3.00E+00,2.33E-04,2.94E-07
3.39E+03,1.66E+01,3.76E-01,8.69E-03,5.31E-02,1.00E+00,1.02E-06,4.77E-07,3.00E+00,2.39E-04,3.10E-07,3.00E+00,2.39E-04,3.10E-07,3.00E+00,2.32E-04,2.93E-07
3.39E+03,1.66E+01,3.75E-01,8.69E-03,5.36E-02,1.00E+00,1.07E-06,5.07E-07,3.00E+00,2.38E-04,3.10E-07,3.00E+00,2.38E-04,3.10E-07,3.00E+00,2.32E-04,2.93E-07
3.39E+03,1.66E+01,3.75E-01,8.69E-03,5.39E-02,1.00E+00,9.04E-07,3.91E-07,3.00E+00,2.38E-04,3.09E-07,3.00E+00,2.38E-04,3.09E-07,3.00E+00,2.31E-04,2.92E-07
3.39E+03,1.66E+01,3.74E-01,8.69E-03,5.44E-02,1.00E+00,9.25E-07,4.02E-07,3.00E+00,2.38E-04,3.09E-07,3.00E+00,2.38E-04,3.09E-07,3.00E+00,2.31E-04,2.92E-07
3.39E+03,1.67E+01,3.73E-01,8.69E-03,5.45E-02,1.00E+00,8.16E-07,3.08E-07,3.00E+00,2.38E-04,3.08E-07,3.00E+00,2.38E-04,3.08E-07,3.00E+00,2.30E-04,2.91E-07
3.39E+03,1.67E+01,3.72E-01,8.69E-03,5.52E-02,1.00E+00,6.59E-07,2.79E-07,3.00E+00,2.37E-04,3.08E-07,3.00E+00,2.37E-04,3.08E-07,3.00E+00,2.29E-04,2.91E-07
3.39E+03,1.67E+01,3.71E-01,8.69E-03,5.53E-02,1.00E+00,6.75E-07,2.90E-07,3.00E+00,2.37E-04,3.08E-07,3.00E+00,2.37E-04,3.08E-07,3.00E+00,2.29E-04,2.90E-07
3.39E+03,1.67E+01,3.70E-01,8.69E-03,5.69E-02,1.00E+00,5.82E-07,2.36E-07,3.00E+00,2.37E-04,3.07E-07,3.00E+00,2.37E-04,3.07E-07,3.00E+00,2.28E-04,2.90E-07
3.40E+03,1.67E+01,3.69E-01,8.69E-03,5.88E-02,1.00E+00,5.81E-07,2.22E-07,3.00E+00,2.37E-04,3.07E-07,3.00E+00,2.37E-04,3.07E-07,3.00E+00,2.28E-04,2.89E-07
3.40E+03,1.67E+01,3.68E-01,8.69E-03,5.92E-02,1.00E+00,4.57E-07,1.89E-07,3.00E+00,2.36E-04,3.06E-07,3.00E+00,2.36E-04,3.06E-07,3.00E+00,2.27E-04,2.89E-07
3.40E+03,1.67E+01,3.67E-01,8.69E-03,5.96E-02,1.00E+00,4.04E-07,1.68E-07,3.00E+00,2.36E-04,3.06E-07,3.00E+00,2.36E-04,3.06E-07,3.00E+00,2.26E-04,2.88E-07
3.40E+03,1.67E+01,3.65E-01,8.69E-03,5.36E-02,1.00E+00,3.67E-07,1.45E-07,3.00E+00,2.36E-04,3.06E-07,3.00E+00,2.36E-04,3.06E-07,3.00E+00,2.26E-04,2.88E-07
3.40E+03,1.67E+01,3.64E-01,8.69E-03,4.75E-02,1.00E+00,1.07E-06,3.94E-07,3.00E+00,2.35E-04,3.05E-07,3.00E+00,2.35E-04,3.05E-07,3.00E+00,2.25E-04,2.88E-07
3.40E+03,1.67E+01,3.63E-01,8.69E-03,5.11E-02,1.00E+00,2.45E-06,1.29E-06,3.00E+00,2.35E-04,3.05E-07,3.00E+00,2.35E-04,3.05E-07,3.00E+00,2.25E-04,2.87E-07
3.40E+03,1.67E+01,3.62E-01,8.69E-03,4.85E-02,1.00E+00,2.86E-06,1.17E-06,3.00E+00,2.35E-04,3.04E-07,3.00E+00,2.35E-04,3.04E-07,3.00E+00,2.24E-04,2.87E-07
3.40E+03,1.67E+01,3.60E-01,8.69E-03,4.94E-02,1.00E+00,2.95E-06,8.99E-07,3.00E+00,2.35E-04,3.04E-07,3.00E+00,2.35E-04,3.04E-07,3.00E+00,2.24E-04,2.86E-07
3.40E+03,1.68E+01,3.59E-01,8.69E-03,5.01E-02,1.00E+00,1.96E-06,7.19E-07,3.00E+00,2.34E-04,3.04E-07,3.00E+00,2.34E-04,3.04E-07,3.00E+00,2.23E-04,2.86E-07
3.40E+03,1.68E+01,3.57E-01,8.69E-03,5.04E-02,1.00E+00,1.37E-06,5.41E-07,3.00E+00,2.34E-04,3.03E-07,3.00E+00,2.34E-04,3.03E-07,3.00E+00,2.23E-04,2.85E-07
3.41E+03,1.68E+01,3.56E-01,8.69E-03,5.11E-02,1.00E+00,1.16E-06,4.57E-07,3.00E+00,2.34E-04,3.03E-07,3.00E+00,2.34E-04,3.03E-07,3.00E+00,2.22E-04,2.85E-07
3.41E+03,1.68E+01,3.54E-01,8.69E-03,5.19E-02,1.00E+00,1.14E-06,4.38E-07,3.00E+00,2.34E-04,3.02E-07,3.00E+00,2.34E-04,3.02E-07,3.00E+00,2.22E-04,2.84E-07
3.41E+03,1.68E+01,3.53E-01,8.69E-03,5.33E-02,1.00E+00,9.49E-07,4.39E-07,3.00E+00,2.33E-04,3.02E-07,3.00E+00,2.33E-04,3.02E-07,3.00E+00,2.21E-04,2.84E-07
3.41E+03,1.68E+01,3.51E-01,8.69E-03,5.36E-02,1.00E+00,9.54E-07,4.62E-07,3.00E+00,2.33E-04,3.01E-07,3.00E+00,2.33E-04,3.01E-07,3.00E+00,2.20E-04,2.84E-07
3.41E+03,1.68E+01,3.49E-01,8.69E-03,5.39E-02,1.00E+00,8.33E-07,3.64E-07,3.00E+00,2.33E-04,3.01E-07,3.00E+00,2.33E-04,3.01E-07,3.00E+00,2.20E-04,2.83E-07
3.41E+03,1.68E+01,3.48E-01,8.69E-03,5.43E-02,1.00E+00,8.24E-07,3.48E-07,3.00E+00,2.32E-04,3.01E-07,3.00E+00,2.32E-04,3.01E-07,3.00E+00,2.19E-04,2.83E-07
3.41E+03,1.68E+01,3.46E-01,8.69E-03,5.46E-02,1.00E+00,7.16E-07,2.72E-07,3.00E+00,2.32E-04,3.00E-07,3.00E+00,2.32E-04,3.00E-07,3.00E+00,2.19E-04,2.82E-07
3.41E+03,1.68E+01,3.44E-01,8.69E-03,5.49E-02,1.00E+00,5.57E-07,2.25E-07,3.00E+00,2.32E-04,3.00E-07,3.00E+00,2.32E-04,3.00E-07,3.00E+00,2.18E-04,2.82E-07
3.41E+03,1.68E+01,3.42E-01,8.69E-03,5.52E-02,1.00E+00,5.94E-07,2.36E-07,3.00E+00,2.31E-04,2.99E-07,3.00E+00,2.31E-04,2.99E-07,3.00E+00,2.18E-04,2.82E-07
3.41E+03,1.69E+01,3.40E-01,8.69E-03,5.70E-02,1.00E+00,5.37E-07,2.14E-07,3.00E+00,2.31E-04,2.99E-07,3.00E+00,2.31E-04,2.99E-07,3.00E+00,2.17E-04,2.81E-07
3.42E+03,1.69E+01,3.38E-01,8.69E-03,5.86E-02,1.00E+00,4.95E-07,1.94E-07,3.00E+00,2.31E-04,2.98E-07,3.00E+00,2.31E-04,2.98E-07,3.00E+00,2.17E-04,2.81E-07
3.42E+03,1.69E+01,3.36E-01,8.69E-03,5.92E-02,1.00E+00,4.02E-07,1.62E-07,3.00E+00,2.31E-04,2.98E-07,3.00E+00,2.31E-04,2.98E-07,3.00E+00,2.17E-04,2.80E-07
3.42E+03,1.69E+01,3.34E-01,8.69E-03,5.95E-02,1.00E+00,3.67E-07,1.47E-07,3.00E+00,2.30E-04,2.97E-07,3.00E+00,2.30E-04,2.97E-07,3.00E+00,2.16E-04,2.80E-07
3.42E+03,1.69E+01,3.32E-01,8.69E-03,5.36E-02,1.00E+00,3.45E-07,1.37E-07,3.00E+00,2.30E-04,2.97E-07,3.00E+00,2.30E-04,2.97E-07,3.00E+00,2.16E-04,2.80E-07
3.42E+03,1.69E+01,3.30E-01,8.69E-03,4.77E-02,1.00E+00,9.79E-07,3.66E-07,3.00E+00,2.30E-04,2.96E-07,3.00E+00,2.30E-04,2.96E-07,3.00E+00,2.15E-04,2.79E-07
3.42E+03,1.69E+01,3.28E-01,8.69E-03,4.83E-02,1.00E+00,2.37E-06,1.12E-06,3.00E+00,2.29E-04,2.96E-07,3.00E+00,2.29E-04,2.96E-07,3.00E+00,2.15E-04,2.79E-07
3.42E+03,1.69E+01,3.28E-01,8.69E-03,4.87E-02,1.00E+00,2.44E-06,1.03E-06,3.00E+00,2.29E-04,2.95E-07,3.00E+00,2.29E-04,2.95E-07,3.00E+00,2.14E-04,2.79E-07
3.42E+03,1.69E+01,3.28E-01,8.69E-03,4.94E-02,1.00E+00,2.57E-06,8.02E-07,3.00E+00,2.29E-04,2.95E-07,3.00E+00,2.29E-04,2.95E-07,3.00E+00,2.14E-04,2.78E-07
3.42E+03,1.69E+01,3.28E-01,8.69E-03,5.01E-02,1.00E+00,1.63E-06,6.01E-07,3.00E+00,2.28E-04,2.94E-07,3.00E+00,2.28E-04,2.94E-07,3.00E+00,2.14E-04,2.78E-07
3.42E+03,1.69E+01,3.28E-01,8.69E-03,5.05E-02,1.00E+00,1.14E-06,4.61E-07,3.00E+00,2.28E-04,2.94E-07,3.00E+00,2.28E-04,2.94E-07,3.00E+00,2.13E-04,2.77E-07
3.43E+03,1.69E+01,3.28E-01,8.69E-03,5.07E-02,1.00E+00,1.06E-06,4.72E-07,3.00E+00,2.28E-04,2.93E-07,3.00E+00,2.28E-04,2.93E-07,3.00E+00,2.13E-04,2.77E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.20E-02,1.00E+00,7.75E-07,3.56E-07,3.00E+00,2.27E-04,2.93E-07,3.00E+00,2.27E-04,2.93E-07,3.00E+00,2.12E-04,2.77E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.32E-02,1.00E+00,7.75E-07,3.39E-07,3.00E+00,2.27E-04,2.92E-07,3.00E+00,2.27E-04,2.92E-07,3.00E+00,2.12E-04,2.76E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.36E-02,1.00E+00,8.22E-07,3.23E-07,3.00E+00,2.27E-04,2.92E-07,3.00E+00,2.27E-04,2.92E-07,3.00E+00,2.12E-04,2.76E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.39E-02,1.00E+00,6.27E-07,2.89E-07,3.00E+00,2.26E-04,2.91E-07,3.00E+00,2.26E-04,2.91E-07,3.00E+00,2.11E-04,2.75E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.42E-02,1.00E+00,6.56E-07,2.95E-07,3.00E+00,2.26E-04,2.91E-07,3.00E+00,2.26E-04,2.91E-07,3.00E+00,2.11E-04,2.75E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.46E-02,1.00E+00,6.70E-07,2.58E-07,3.00E+00,2.26E-04,2.90E-07,3.00E+00,2.26E-04,2.90E-07,3.00E+00,2.11E-04,2.75E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.01E-01,1.00E+00,5.27E-07,2.13E-07,3.00E+00,2.25E-04,2.90E-07,3.00E+00,2.25E-04,2.90E-07,3.00E+00,2.10E-04,2.74E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.58E-02,1.00E+00,5.20E-07,2.01E-07,3.00E+00,2.25E-04,2.89E-07,3.00E+00,2.25E-04,2.89E-07,3.00E+00,2.10E-04,2.74E-07
3.43E+03,1.70E+01,3.29E-01,8.69E-03,5.70E-02,1.00E+00,4.31E-07,1.72E-07,3.00E+00,2.25E-04,2.89E-07,3.00E+00,2.25E-04,2.89E-07,3.00E+00,2.10E-04,2.73E-07
3.44E+03,1.70E+01,3.29E-01,8.69E-03,5.88E-02,1.00E+00,4.01E-07,1.53E-07,3.00E+00,2.24E-04,2.88E-07,3.00E+00,2.24E-04,2.88E-07,3.00E+00,2.09E-04,2.73E-07
3.44E+03,1.70E+01,3.29E-01,8.69E-03,5.92E-02,1.00E+00,3.65E-07,1.28E-07,3.00E+00,2.24E-04,2.88E-07,3.00E+00,2.24E-04,2.88E-07,3.00E+00,2.09E-04,2.73E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,5.95E-02,1.00E+00,3.14E-07,1.20E-07,3.00E+00,2.24E-04,2.87E-07,3.00E+00,2.24E-04,2.87E-07,3.00E+00,2.09E-04,2.72E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,5.37E-02,1.00E+00,2.64E-07,1.06E-07,3.00E+00,2.23E-04,2.87E-07,3.00E+00,2.23E-04,2.87E-07,3.00E+00,2.08E-04,2.72E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,4.76E-02,1.00E+00,8.35E-07,3.13E-07,3.00E+00,2.23E-04,2.86E-07,3.00E+00,2.23E-04,2.86E-07,3.00E+00,2.08E-04,2.71E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,4.82E-02,1.00E+00,2.07E-06,9.97E-07,3.00E+00,2.22E-04,2.85E-07,3.00E+00,2.22E-04,2.85E-07,3.00E+00,2.08E-04,2.71E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,4.86E-02,1.00E+00,2.15E-06,8.68E-07,3.00E+00,2.22E-04,2.85E-07,3.00E+00,2.22E-04,2.85E-07,3.00E+00,2.08E-04,2.71E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,4.93E-02,1.00E+00,2.14E-06,6.89E-07,3.00E+00,2.22E-04,2.84E-07,3.00E+00,2.22E-04,2.84E-07,3.00E+00,2.07E-04,2.70E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,5.01E-02,1.00E+00,1.34E-06,5.14E-07,3.00E+00,2.21E-04,2.84E-07,3.00E+00,2.21E-04,2.84E-07,3.00E+00,2.07E-04,2.70E-07
3.44E+03,1.71E+01,3.29E-01,8.69E-03,5.04E-02,1.00E+00,9.74E-07,3.82E-07,3.00E+00,2.21E-04,2.83E-07,3.00E+00,2.21E-04,2.83E-07,3.00E+00,2.07E-04,2.70E-07
3.45E+03,1.71E+01,3.29E-01,8.69E-03,5.07E-02,1.00E+00,8.96E-07,3.60E-07,3.00E+00,2.21E-04,2.83E-07,3.00E+00,2.21E-04,2.83E-07,3.00E+00,2.07E-04,2.69E-07
3.45E+03,1.71E+01,3.28E-01,8.69E-03,5.19E-02,1.00E+00,9.42E-07,3.71E-07,3.00E+00,2.20E-04,2.82E-07,3.00E+00,2.20E-04,2.82E-07,3.00E+00,2.06E-04,2.69E-07
3.45E+03,1.71E+01,3.28E-01,8.69E-03,5.32E-02,1.00E+00,8.05E-07,3.58E-07,3.00E+00,2.20E-04,2.82E-07,3.00E+00,2.20E-04,2.82E-07,3.00E+00,2.06E-04,2.68E-07
3.45E+03,1.71E+01,3.28E-01,8.69E-03,5.35E-02,1.00E+00,7.69E-07,3.62E-07,3.00E+00,2.19E-04,2.81E-07,3.00E+00,2.19E-04,2.81E-07,3.00E+00,2.06E-04,2.68E-07
3.45E+03,1.72E+01,3.28E-01,8.69E-03,5.39E-02,1.00E+00,7.57E-07,3.57E-07,3.00E+00,2.19E-04,2.81E-07,3.00E+00,2.19E-04,2.81E-07,3.00E+00,2.06E-04,2.68E-07
3.45E+03,1.72E+01,3.28E-01,8.69E-03,5.71E-02,1.00E+00,7.64E-07,3.34E-07,3.00E+00,2.19E-04,2.80E-07,3.00E+00,2.19E-04,2.80E-07,3.00E+00,2.05E-04,2.67E-07
3.45E+03,1.72E+01,3.28E-01,8.69E-03,5.44E-02,1.00E+00,6.31E-07,2.56E-07,3.00E+00,2.18E-04,2.80E-07,3.00E+00,2.18E-04,2.80E-07,3.00E+00,2.05E-04,2.67E-07
3.45E+03,1.72E+01,3.28E-01,8.69E-03,5.50E-02,1.00E+00,4.78E-07,2.00E-07,3.00E+00,2.18E-04,2.79E-07,3.00E+00,2.18E-04,2.79E-07,3.00E+00,2.05E-04,2.66E-07
3.45E+03,1.72E+01,3.28E-01,8.69E-03,5.53E-02,1.00E+00,5.30E-07,1.99E-07,3.00E+00,2.18E-04,2.79E-07,3.00E+00,2.18E-04,2.79E-07,3.00E+00,2.05E-04,2.66E-07
3.45E+03,1.72E+01,3.28E-01,8.69E-03,5.71E-02,1.00E+00,4.43E-07,1.81E-07,3.00E+00,2.17E-04,2.78E-07,3.00E+00,2.17E-04,2.78E-07,3.00E+00,2.04E-04,2.66E-07
3.46E+03,1.72E+01,3.28E-01,8.69E-03,5.91E-02,1.00E+00,4.20E-07,1.65E-07,3.00E+00,2.17E-04,2.77E-07,3.00E+00,2.17E-04,2.77E-07,3.00E+00,2.04E-04,2.65E-07
3.46E+03,1.72E+01,3.27E-01,8.69E-03,5.91E-02,1.00E+00,3.63E-07,1.38E-07,3.00E+00,2.16E-04,2.77E-07,3.00E+00,2.16E-04,2.77E-07,3.00E+00,2.04E-04,2.65E-07
3.46E+03,1.72E+01,3.27E-01,8.69E-03,5.94E-02,1.00E+00,3.13E-07,1.24E-07,3.00E+00,2.16E-04,2.76E-07,3.00E+00,2.16E-04,2.76E-07,3.00E+00,2.04E-04,2.64E-07
3.46E+03,1.72E+01,3.27E-01,8.69E-03,5.36E-02,1.00E+00,2.80E-07,1.13E-07,3.00E+00,2.16E-04,2.76E-07,3.00E+00,2.16E-04,2.76E-07,3.00E+00,2.04E-04,2.64E-07
3.46E+03,1.72E+01,3.27E-01,8.69E-03,4.76E-02,1.00E+00,8.17E-07,2.96E-07,3.00E+00,2.15E-04,2.75E-07,3.00E+00,2.15E-04,2.75E-07,3.00E+00,2.03E-04,2.64E-07
3.46E+03,1.72E+01,3.27E-01,8.69E-03,4.82E-02,1.00E+00,1.75E-06,9.45E-07,3.00E+00,2.15E-04,2.75E-07,3.00E+00,2.15E-04,2.75E-07,3.00E+00,2.03E-04,2.63E-07
3.46E+03,1.73E+01,3.27E-01,8.69E-03,4.87E-02,1.00E+00,2.12E-06,8.56E-07,3.00E+00,2.15E-04,2.74E-07,3.00E+00,2.15E-04,2.74E-07,3.00E+00,2.03E-04,2.63E-07
3.46E+03,1.73E+01,3.27E-01,8.69E-03,4.91E-02,1.00E+00,1.99E-06,6.58E-07,3.00E+00,2.14E-04,2.74E-07,3.00E+00,2.14E-04,2.74E-07,3.00E+00,2.03E-04,2.62E-07
3.46E+03,1.73E+01,3.26E-01,8.69E-03,5.01E-02,1.00E+00,1.34E-06,5.14E-07,3.00E+00,2.14E-04,2.73E-07,3.00E+00,2.14E-04,2.73E-07,3.00E+00,2.03E-04,2.62E-07
3.46E+03,1.73E+01,3.26E-01,8.69E-03,5.01E-02,1.00E+00,1.01E-06,3.64E-07,3.00E+00,2.13E-04,2.73E-07,3.00E+00,2.13E-04,2.73E-07,3.00E+00,2.03E-04,2.62E-07
3.47E+03,1.73E+01,3.26E-01,8.69E-03,5.04E-02,1.00E+00,8.13E-07,3.54E-07,3.00E+00,2.13E-04,2.72E-07,3.00E+00,2.13E-04,2.72E-07,3.00E+00,2.02E-04,2.61E-07
3.47E+03,1.73E+01,3.26E-01,8.69E-03,5.19E-02,1.00E+00,7.07E-07,2.97E-07,3.00E+00,2.13E-04,2.72E-07,3.00E+00,2.13E-04,2.72E-07,3.00E+00,2.02E-04,2.61E-07
3.47E+03,1.73E+01,3.26E-01,8.69E-03,5.32E-02,1.00E+00,6.83E-07,2.93E-07,3.00E+00,2.12E-04,2.71E-07,3.00E+00,2.12E-04,2.71E-07,3.00E+00,2.02E-04,2.60E-07
3.47E+03,1.73E+01,3.26E-01,8.69E-03,5.38E-02,1.00E+00,7.23E-07,3.00E-07,3.00E+00,2.12E-04,2.71E-07,3.00E+00,2.12E-04,2.71E-07,3.00E+00,2.02E-04,2.60E-07
3.47E+03,1.73E+01,3.26E-01,8.69E-03,5.41E-02,1.00E+00,5.21E-07,2.30E-07,3.00E+00,2.11E-04,2.70E-07,3.00E+00,2.11E-04,2.70E-07,3.00E+00,2.02E-04,2.60E-07
3.47E+03,1.73E+01,3.26E-01,8.69E-03,5.43E-02,1.00E+00,5.80E-07,2.64E-07,3.00E+00,2.11E-04,2.70E-07,3.00E+00,2.11E-04,2.70E-07,3.00E+00,2.02E-04,2.59E-07
3.47E+03,1.73E+01,3.26E-01,8.69E-03,5.46E-02,1.00E+00,5.50E-07,2.25E-07,3.00E+00,2.11E-04,2.69E-07,3.00E+00,2.11E-04,2.69E-07,3.00E+00,2.01E-04,2.59E-07
3.47E+03,1.74E+01,3.26E-01,8.69E-03,5.50E-02,1.00E+00,4.00E-07,1.67E-07,3.00E+00,2.10E-04,2.69E-07,3.00E+00,2.10E-04,2.69E-07,3.00E+00,2.01E-04,2.59E-07
3.47E+03,1.74E+01,3.26E-01,8.69E-03,5.52E-02,1.00E+00,3.99E-07,1.51E-07,3.00E+00,2.10E-04,2.68E-07,3.00E+00,2.10E-04,2.68E-07,3.00E+00,2.01E-04,2.58E-07
3.47E+03,1.74E+01,3.26E-01,8.69E-03,5.69E-02,1.00E+00,3.65E-07,1.38E-07,3.00E+00,2.10E-04,2.68E-07,3.00E+00,2.10E-04,2.68E-07,3.00E+00,2.01E-04,2.58E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,5.88E-02,1.00E+00,3.29E-07,1.30E-07,3.00E+00,2.09E-04,2.67E-07,3.00E+00,2.09E-04,2.67E-07,3.00E+00,2.01E-04,2.58E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,5.92E-02,1.00E+00,2.65E-07,9.86E-08,3.00E+00,2.09E-04,2.67E-07,3.00E+00,2.09E-04,2.67E-07,3.00E+00,2.00E-04,2.57E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,5.94E-02,1.00E+00,2.35E-07,9.54E-08,3.00E+00,2.08E-04,2.66E-07,3.00E+00,2.08E-04,2.66E-07,3.00E+00,2.00E-04,2.57E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,5.35E-02,1.00E+00,2.16E-07,8.10E-08,3.00E+00,2.08E-04,2.66E-07,3.00E+00,2.08E-04,2.66E-07,3.00E+00,2.00E-04,2.57E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,4.77E-02,1.00E+00,6.28E-07,2.28E-07,3.00E+00,2.08E-04,2.65E-07,3.00E+00,2.08E-04,2.65E-07,3.00E+00,2.00E-04,2.56E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,4.82E-02,1.00E+00,1.36E-06,7.95E-07,3.00E+00,2.07E-04,2.65E-07,3.00E+00,2.07E-04,2.65E-07,3.00E+00,2.00E-04,2.56E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,4.87E-02,1.00E+00,1.84E-06,7.54E-07,3.00E+00,2.07E-04,2.64E-07,3.00E+00,2.07E-04,2.64E-07,3.00E+00,2.00E-04,2.56E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,4.94E-02,1.00E+00,1.77E-06,5.81E-07,3.00E+00,2.07E-04,2.64E-07,3.00E+00,2.07E-04,2.64E-07,3.00E+00,1.99E-04,2.55E-07
3.48E+03,1.74E+01,3.25E-01,8.69E-03,5.00E-02,1.00E+00,1.18E-06,4.61E-07,3.00E+00,2.06E-04,2.63E-07,3.00E+00,2.06E-04,2.63E-07,3.00E+00,1.99E-04,2.55E-07
3.48E+03,1.75E+01,3.25E-01,8.69E-03,5.03E-02,1.00E+00,8.79E-07,3.15E-07,3.00E+00,2.06E-04,2.63E-07,3.00E+00,2.06E-04,2.63E-07,3.00E+00,1.99E-04,2.55E-07
3.49E+03,1.75E+01,3.25E-01,8.69E-03,5.07E-02,1.00E+00,6.64E-07,2.82E-07,3.00E+00,2.05E-04,2.62E-07,3.00E+00,2.05E-04,2.62E-07,3.00E+00,1.99E-04,2.54E-07
3.49E+03,1.75E+01,3.24E-01,8.69E-03,5.19E-02,1.00E+00,6.10E-07,2.47E-07,3.00E+00,2.05E-04,2.62E-07,3.00E+00,2.05E-04,2.62E-07,3.00E+00,1.99E-04,2.54E-07
3.49E+03,1.75E+01,3.24E-01,8.69E-03,5.33E-02,1.00E+00,5.79E-07,2.38E-07,3.00E+00,2.05E-04,2.61E-07,3.00E+00,2.05E-04,2.61E-07,3.00E+00,1.99E-04,2.54E-07
3.49E+03,1.75E+01,3.24E-01,8.69E-03,5.36E-02,1.00E+00,5.36E-07,2.32E-07,3.00E+00,2.04E-04,2.61E-07,3.00E+00,2.04E-04,2.61E-07,3.00E+00,1.98E-04,2.53E-07
3.49E+03,1.75E+01,3.24E-01,8.69E-03,5.42E-02,1.00E+00,4.47E-07,1.92E-07,3.00E+00,2.04E-04,2.60E-07,3.00E+00,2.04E-04,2.60E-07,3.00E+00,1.98E-04,2.53E-07
3.49E+03,1.75E+01,3.24E-01,8.69E-03,5.43E-02,1.00E+00,4.68E-07,2.10E-07,3.00E+00,2.04E-04,2.60E-07,3.00E+00,2.04E-04,2.60E-07,3.00E+00,1.98E-04,2.53E-07
3.49E+03,1.75E+01,3.23E-01,8.69E-03,5.46E-02,1.00E+00,4.20E-07,1.58E-07,3.00E+00,2.03E-04,2.59E-07,3.00E+00,2.03E-04,2.59E-07,3.00E+00,1.98E-04,2.53E-07
3.49E+03,1.75E+01,3.23E-01,8.69E-03,5.49E-02,1.00E+00,3.30E-07,1.43E-07,3.00E+00,2.03E-04,2.59E-07,3.00E+00,2.03E-04,2.59E-07,3.00E+00,1.98E-04,2.52E-07
3.49E+03,1.75E+01,3.23E-01,8.69E-03,5.52E-02,1.00E+00,3.68E-07,1.48E-07,3.00E+00,2.03E-04,2.59E-07,3.00E+00,2.03E-04,2.59E-07,3.00E+00,1.98E-04,2.52E-07
3.49E+03,1.75E+01,3.23E-01,8.69E-03,5.71E-02,1.00E+00,3.27E-07,1.33E-07,3.00E+00,2.02E-04,2.58E-07,3.00E+00,2.02E-04,2.58E-07,3.00E+00,1.97E-04,2.52E-07
3.50E+03,1.76E+01,3.22E-01,8.69E-03,5.90E-02,1.00E+00,3.18E-07,1.23E-07,3.00E+00,2.02E-04,2.58E-07,3.00E+00,2.02E-04,2.58E-07,3.00E+00,1.97E-04,2.52E-07
3.50E+03,1.76E+01,3.22E-01,8.69E-03,5.92E-02,1.00E+00,2.52E-07,9.66E-08,3.00E+00,2.01E-04,2.57E-07,3.00E+00,2.01E-04,2.57E-07,3.00E+00,1.97E-04,2.51E-07
3.50E+03,1.76E+01,3.22E-01,8.69E-03,5.95E-02,1.00E+00,2.08E-07,8.24E-08,3.00E+00,2.01E-04,2.57E-07,3.00E+00,2.01E-04,2.57E-07,3.00E+00,1.97E-04,2.51E-07
3.50E+03,1.76E+01,3.22E-01,8.69E-03,5.36E-02,1.00E+00,1.85E-07,7.16E-08,3.00E+00,2.01E-04,2.56E-07,3.00E+00,2.01E-04,2.56E-07,3.00E+00,1.97E-04,2.51E-07
3.50E+03,1.76E+01,3.21E-01,8.69E-03,4.77E-02,1.00E+00,5.46E-07,1.83E-07,3.00E+00,2.00E-04,2.56E-07,3.00E+00,2.00E-04,2.56E-07,3.00E+00,1.96E-04,2.51E-07
3.50E+03,1.76E+01,3.21E-01,8.69E-03,5.09E-02,1.00E+00,1.08E-06,6.32E-07,3.00E+00,2.00E-04,2.55E-07,3.00E+00,2.00E-04,2.55E-07,3.00E+00,1.96E-04,2.50E-07
3.50E+03,1.76E+01,3.21E-01,8.69E-03,4.85E-02,1.00E+00,1.50E-06,6.10E-07,3.00E+00,2.00E-04,2.55E-07,3.00E+00,2.00E-04,2.55E-07,3.00E+00,1.96E-04,2.50E-07
3.50E+03,1.76E+01,3.20E-01,8.69E-03,4.93E-02,1.00E+00,1.42E-06,4.49E-07,3.00E+00,1.99E-04,2.55E-07,3.00E+00,1.99E-04,2.55E-07,3.00E+00,1.96E-04,2.50E-07
3.50E+03,1.76E+01,3.20E-01,8.69E-03,5.01E-02,1.00E+00,9.81E-07,3.55E-07,3.00E+00,1.99E-04,2.54E-07,3.00E+00,1.99E-04,2.54E-07,3.00E+00,1.96E-04,2.50E-07
3.50E+03,1.76E+01,3.83E-01,1.04E-02,4.65E-02,1.00E+00,1.88E-05,1.39E-05,3.00E+00,2.08E-04,3.57E-07,3.00E+00,2.08E-04,3.57E-07,3.00E+00,2.05E-04,3.50E-07
3.51E+03,1.76E+01,3.83E-01,1.04E-02,4.55E-02,1.00E+00,4.79E-05,4.35E-05,3.00E+00,2.01E-04,3.70E-07,3.00E+00,2.01E-04,3.70E-07,3.00E+00,1.97E-04,3.63E-07
3.51E+03,1.77E+01,3.82E-01,1.04E-02,4.56E-02,1.00E+00,8.78E-05,8.46E-05,3.00E+00,1.98E-04,3.74E-07,3.00E+00,1.98E-04,3.74E-07,3.00E+00,1.95E-04,3.67E-07
3.51E+03,1.77E+01,3.81E-01,1.04E-02,5.26E-02,2.00E+00,1.33E-04,6.47E-05,3.00E+00,1.97E-04,3.73E-07,3.00E+00,1.97E-04,3.73E-07,3.00E+00,1.96E-04,3.70E-07
3.51E+03,1.77E+01,3.81E-01,1.04E-02,4.56E-02,1.00E+00,1.37E-04,7.77E-05,3.00E+00,1.97E-04,3.72E-07,3.00E+00,1.97E-04,3.72E-07,3.00E+00,1.95E-04,3.69E-07
3.51E+03,1.77E+01,3.80E-01,1.04E-02,4.67E-02,1.00E+00,1.23E-04,8.07E-05,3.00E+00,1.97E-04,3.72E-07,3.00E+00,1.97E-04,3.72E-07,3.00E+00,1.94E-04,3.67E-07
3.51E+03,1.77E+01,3.79E-01,1.04E-02,4.76E-02,1.00E+00,1.34E-04,3.99E-05,3.00E+00,1.96E-04,3.71E-07,3.00E+00,1.96E-04,3.71E-07,3.00E+00,1.94E-04,3.67E-07
3.51E+03,1.77E+01,3.79E-01,1.04E-02,4.82E-02,1.00E+00,5.05E-05,1.90E-05,3.00E+00,1.96E-04,3.71E-07,3.00E+00,1.96E-04,3.71E-07,3.00E+00,1.94E-04,3.67E-07
3.51E+03,1.77E+01,3.78E-01,1.04E-02,4.87E-02,1.00E+00,6.15E-05,2.33E-05,3.00E+00,1.95E-04,3.70E-07,3.00E+00,1.95E-04,3.70E-07,3.00E+00,1.94E-04,3.66E-07
3.51E+03,1.77E+01,3.77E-01,1.04E-02,4.94E-02,1.00E+00,5.41E-05,1.80E-05,3.00E+00,1.95E-04,3.69E-07,3.00E+00,1.95E-04,3.69E-07,3.00E+00,1.93E-04,3.66E-07
3.51E+03,1.77E+01,3.76E-01,1.04E-02,5.01E-02,1.00E+00,4.48E-05,1.23E-05,3.00E+00,1.95E-04,3.69E-07,3.00E+00,1.95E-04,3.69E-07,3.00E+00,1.93E-04,3.66E-07
3.52E+03,1.77E+01,3.75E-01,1.04E-02,5.08E-02,1.00E+00,3.20E-05,1.12E-05,3.00E+00,1.94E-04,3.68E-07,3.00E+00,1.94E-04,3.68E-07,3.00E+00,1.93E-04,3.66E-07
3.52E+03,1.78E+01,3.74E-01,1.04E-02,5.06E-02,1.00E+00,2.11E-05,6.98E-06,3.00E+00,1.94E-04,3.67E-07,3.00E+00,1.94E-04,3.67E-07,3.00E+00,1.93E-04,3.65E-07
3.52E+03,1.78E+01,3.73E-01,1.04E-02,5.19E-02,1.00E+00,1.42E-05,5.23E-06,3.00E+00,1.94E-04,3.67E-07,3.00E+00,1.94E-04,3.67E-07,3.00E+00,1.92E-04,3.65E-07
3.52E+03,1.78E+01,3.72E-01,1.04E-02,5.32E-02,1.00E+00,1.02E-05,4.56E-06,3.00E+00,1.93E-04,3.66E-07,3.00E+00,1.93E-04,3.66E-07,3.00E+00,1.92E-04,3.65E-07
3.52E+03,1.78E+01,3.72E-01,1.04E-02,5.36E-02,1.00E+00,9.00E-06,3.95E-06,3.00E+00,1.93E-04,3.65E-07,3.00E+00,1.93E-04,3.65E-07,3.00E+00,1.92E-04,3.64E-07
3.52E+03,1.78E+01,3.71E-01,1.04E-02,5.40E-02,1.00E+00,6.67E-06,2.91E-06,3.00E+00,1.92E-04,3.65E-07,3.00E+00,1.92E-04,3.65E-07,3.00E+00,1.92E-04,3.64E-07
3.52E+03,1.78E+01,3.71E-01,1.04E-02,5.43E-02,1.00E+00,5.80E-06,2.41E-06,3.00E+00,1.92E-04,3.64E-07,3.00E+00,1.92E-04,3.64E-07,3.00E+00,1.91E-04,3.64E-07
3.52E+03,1.78E+01,3.70E-01,1.04E-02,5.49E-02,1.00E+00,4.81E-06,1.93E-06,3.00E+00,1.92E-04,3.63E-07,3.00E+00,1.92E-04,3.63E-07,3.00E+00,1.91E-04,3.63E-07
3.52E+03,1.78E+01,3.70E-01,1.04E-02,5.49E-02,1.00E+00,4.41E-06,1.54E-06,3.00E+00,1.91E-04,3.63E-07,3.00E+00,1.91E-04,3.63E-07,3.00E+00,1.91E-04,3.63E-07
3.52E+03,1.78E+01,3.69E-01,1.04E-02,5.52E-02,1.00E+00,3.64E-06,1.29E-06,3.00E+00,1.91E-04,3.62E-07,3.00E+00,1.91E-04,3.62E-07,3.00E+00,1.91E-04,3.63E-07
3.53E+03,1.79E+01,3.69E-01,1.04E-02,5.71E-02,1.00E+00,2.79E-06,1.04E-06,3.00E+00,1.91E-04,3.61E-07,3.00E+00,1.91E-04,3.61E-07,3.00E+00,1.90E-04,3.63E-07
3.53E+03,1.79E+01,3.68E-01,1.04E-02,5.89E-02,1.00E+00,1.97E-06,7.87E-07,3.00E+00,1.90E-04,3.61E-07,3.00E+00,1.90E-04,3.61E-07,3.00E+00,1.90E-04,3.62E-07
3.53E+03,1.79E+01,3.68E-01,1.04E-02,5.92E-02,1.00E+00,1.57E-06,6.27E-07,3.00E+00,1.90E-04,3.60E-07,3.00E+00,1.90E-04,3.60E-07,3.00E+00,1.90E-04,3.62E-07
3.53E+03,1.79E+01,3.67E-01,1.04E-02,5.95E-02,1.00E+00,1.23E-06,5.10E-07,3.00E+00,1.90E-04,3.59E-07,3.00E+00,1.90E-04,3.59E-07,3.00E+00,1.90E-04,3.62E-07
3.53E+03,1.79E+01,3.67E-01,1.04E-02,5.35E-02,1.00E+00,1.04E-06,4.39E-07,3.00E+00,1.89E-04,3.59E-07,3.00E+00,1.89E-04,3.59E-07,3.00E+00,1.89E-04,3.61E-07
3.53E+03,1.79E+01,3.66E-01,1.04E-02,4.76E-02,1.00E+00,3.06E-06,4.54E-07,3.00E+00,1.89E-04,3.58E-07,3.00E+00,1.89E-04,3.58E-07,3.00E+00,1.89E-04,3.61E-07
3.53E+03,1.79E+01,3.66E-01,1.04E-02,4.82E-02,1.00E+00,1.48E-06,8.31E-07,3.00E+00,1.89E-04,3.58E-07,3.00E+00,1.89E-04,3.58E-07,3.00E+00,1.89E-04,3.61E-07
3.53E+03,1.79E+01,3.65E-01,1.04E-02,4.87E-02,1.00E+00,2.04E-06,9.63E-07,3.00E+00,1.88E-04,3.57E-07,3.00E+00,1.88E-04,3.57E-07,3.00E+00,1.89E-04,3.60E-07
3.53E+03,1.79E+01,3.65E-01,1.04E-02,4.93E-02,1.00E+00,1.83E-06,7.34E-07,3.00E+00,1.88E-04,3.56E-07,3.00E+00,1.88E-04,3.56E-07,3.00E+00,1.88E-04,3.60E-07
3.53E+03,1.79E+01,3.64E-01,1.04E-02,5.02E-02,1.00E+00,1.72E-06,6.93E-07,3.00E+00,1.88E-04,3.56E-07,3.00E+00,1.88E-04,3.56E-07,3.00E+00,1.88E-04,3.60E-07
3.54E+03,1.80E+01,3.64E-01,1.04E-02,5.03E-02,1.00E+00,1.63E-06,6.57E-07,3.00E+00,1.87E-04,3.55E-07,3.00E+00,1.87E-04,3.55E-07,3.00E+00,1.88E-04,3.60E-07
3.54E+03,1.80E+01,3.63E-01,1.04E-02,5.06E-02,1.00E+00,1.47E-06,6.23E-07,3.00E+00,1.87E-04,3.55E-07,3.00E+00,1.87E-04,3.55E-07,3.00E+00,1.88E-04,3.59E-07
3.54E+03,1.80E+01,3.63E-01,1.04E-02,5.22E-02,1.00E+00,1.31E-06,5.59E-07,3.00E+00,1.87E-04,3.54E-07,3.00E+00,1.87E-04,3.54E-07,3.00E+00,1.87E-04,3.59E-07
3.54E+03,1.80E+01,3.62E-01,1.04E-02,5.32E-02,1.00E+00,9.63E-07,4.31E-07,3.00E+00,1.86E-04,3.53E-07,3.00E+00,1.86E-04,3.53E-07,3.00E+00,1.87E-04,3.59E-07
3.54E+03,1.80E+01,3.62E-01,1.04E-02,3.48E-01,1.00E+00,9.85E-07,4.10E-07,3.00E+00,1.86E-04,3.53E-07,3.00E+00,1.86E-04,3.53E-07,3.00E+00,1.87E-04,3.58E-07
3.54E+03,1.80E+01,3.61E-01,1.04E-02,5.40E-02,1.00E+00,7.62E-07,3.05E-07,3.00E+00,1.86E-04,3.52E-07,3.00E+00,1.86E-04,3.52E-07,3.00E+00,1.87E-04,3.58E-07
3.54E+03,1.80E+01,3.61E-01,1.04E-02,5.43E-02,1.00E+00,5.94E-07,2.55E-07,3.00E+00,1.85E-04,3.52E-07,3.00E+00,1.85E-04,3.52E-07,3.00E+00,1.86E-04,3.58E-07
3.54E+03,1.80E+01,3.60E-01,1.04E-02,5.46E-02,1.00E+00,5.50E-07,2.36E-07,3.00E+00,1.85E-04,3.51E-07,3.00E+00,1.85E-04,3.51E-07,3.00E+00,1.86E-04,3.57E-07
3.54E+03,1.80E+01,3.60E-01,1.04E-02,5.47E-02,1.00E+00,5.05E-07,2.19E-07,3.00E+00,1.85E-04,3.51E-07,3.00E+00,1.85E-04,3.51E-07,3.00E+00,1.86E-04,3.57E-07
3.54E+03,1.81E+01,3.59E-01,1.04E-02,5.52E-02,1.00E+00,4.68E-07,1.94E-07,3.00E+00,1.85E-04,3.50E-07,3.00E+00,1.85E-04,3.50E-07,3.00E+00,1.86E-04,3.57E-07
3.55E+03,1.81E+01,3.59E-01,1.04E-02,5.72E-02,1.00E+00,3.98E-07,1.62E-07,3.00E+00,1.84E-04,3.50E-07,3.00E+00,1.84E-04,3.50E-07,3.00E+00,1.85E-04,3.56E-07
3.55E+03,1.81E+01,3.58E-01,1.04E-02,5.89E-02,1.00E+00,4.54E-07,1.67E-07,3.00E+00,1.84E-04,3.49E-07,3.00E+00,1.84E-04,3.49E-07,3.00E+00,1.85E-04,3.56E-07
3.55E+03,1.81E+01,3.58E-01,1.04E-02,5.92E-02,1.00E+00,3.76E-07,1.48E-07,3.00E+00,1.84E-04,3.48E-07,3.00E+00,1.84E-04,3.48E-07,3.00E+00,1.85E-04,3.56E-07
3.55E+03,1.81E+01,3.58E-01,1.04E-02,5.95E-02,1.00E+00,3.45E-07,1.22E-07,3.00E+00,1.83E-04,3.48E-07,3.00E+00,1.83E-04,3.48E-07,3.00E+00,1.85E-04,3.55E-07
3.55E+03,1.81E+01,3.57E-01,1.04E-02,5.36E-02,1.00E+00,3.55E-07,1.25E-07,3.00E+00,1.83E-04,3.47E-07,3.00E+00,1.83E-04,3.47E-07,3.00E+00,1.85E-04,3.55E-07
3.55E+03,1.81E+01,3.57E-01,1.04E-02,5.11E-02,1.00E+00,8.53E-07,1.71E-07,3.00E+00,1.83E-04,3.47E-07,3.00E+00,1.83E-04,3.47E-07,3.00E+00,1.84E-04,3.54E-07
3.55E+03,1.81E+01,3.56E-01,1.04E-02,4.80E-02,1.00E+00,8.78E-07,5.16E-07,3.00E+00,1.82E-04,3.46E-07,3.00E+00,1.82E-04,3.46E-07,3.00E+00,1.84E-04,3.54E-07
3.55E+03,1.81E+01,3.56E-01,1.04E-02,4.86E-02,1.00E+00,1.38E-06,6.20E-07,3.00E+00,1.82E-04,3.46E-07,3.00E+00,1.82E-04,3.46E-07,3.00E+00,1.84E-04,3.54E-07
3.55E+03,1.81E+01,3.55E-01,1.04E-02,4.93E-02,1.00E+00,1.14E-06,3.98E-07,3.00E+00,1.82E-04,3.45E-07,3.00E+00,1.82E-04,3.45E-07,3.00E+00,1.84E-04,3.53E-07
3.55E+03,1.82E+01,3.55E-01,1.04E-02,4.99E-02,1.00E+00,8.77E-07,3.34E-07,3.00E+00,1.82E-04,3.45E-07,3.00E+00,1.82E-04,3.45E-07,3.00E+00,1.83E-04,3.53E-07
3.56E+03,1.82E+01,3.54E-01,1.04E-02,5.04E-02,1.00E+00,6.88E-07,2.73E-07,3.00E+00,1.81E-04,3.44E-07,3.00E+00,1.81E-04,3.44E-07,3.00E+00,1.83E-04,3.53E-07
3.56E+03,1.82E+01,3.54E-01,1.04E-02,5.08E-02,1.00E+00,5.70E-07,2.33E-07,3.00E+00,1.81E-04,3.44E-07,3.00E+00,1.81E-04,3.44E-07,3.00E+00,1.83E-04,3.52E-07
3.56E+03,1.82E+01,3.53E-01,1.04E-02,5.19E-02,1.00E+00,6.23E-07,2.33E-07,3.00E+00,1.81E-04,3.43E-07,3.00E+00,1.81E-04,3.43E-07,3.00E+00,1.83E-04,3.52E-07
3.56E+03,1.82E+01,3.53E-01,1.04E-02,5.33E-02,1.00E+00,4.94E-07,2.20E-07,3.00E+00,1.81E-04,3.43E-07,3.00E+00,1.81E-04,3.43E-07,3.00E+00,1.83E-04,3.51E-07
3.56E+03,1.82E+01,3.52E-01,1.04E-02,5.36E-02,1.00E+00,5.05E-07,2.38E-07,3.00E+00,1.80E-04,3.42E-07,3.00E+00,1.80E-04,3.42E-07,3.00E+00,1.82E-04,3.51E-07
3.56E+03,1.82E+01,3.52E-01,1.04E-02,5.39E-02,1.00E+00,4.41E-07,1.99E-07,3.00E+00,1.80E-04,3.42E-07,3.00E+00,1.80E-04,3.42E-07,3.00E+00,1.82E-04,3.51E-07
3.56E+03,1.82E+01,3.51E-01,1.04E-02,5.43E-02,1.00E+00,3.93E-07,1.85E-07,3.00E+00,1.80E-04,3.41E-07,3.00E+00,1.80E-04,3.41E-07,3.00E+00,1.82E-04,3.50E-07
3.56E+03,1.82E+01,3.51E-01,1.04E-02,5.46E-02,1.00E+00,3.45E-07,1.54E-07,3.00E+00,1.80E-04,3.41E-07,3.00E+00,1.80E-04,3.41E-07,3.00E+00,1.82E-04,3.50E-07
3.56E+03,1.82E+01,3.51E-01,1.04E-02,5.49E-02,1.00E+00,2.94E-07,1.23E-07,3.00E+00,1.79E-04,3.40E-07,3.00E+00,1.79E-04,3.40E-07,3.00E+00,1.81E-04,3.49E-07
3.56E+03,1.83E+01,3.51E-01,1.04E-02,5.53E-02,1.00E+00,3.08E-07,1.20E-07,3.00E+00,1.79E-04,3.40E-07,3.00E+00,1.79E-04,3.40E-07,3.00E+00,1.81E-04,3.49E-07
3.57E+03,1.83E+01,3.51E-01,1.04E-02,5.74E-02,1.00E+00,3.00E-07,1.13E-07,3.00E+00,1.79E-04,3.39E-07,3.00E+00,1.79E-04,3.39E-07,3.00E+00,1.81E-04,3.48E-07
3.57E+03,1.83E+01,3.51E-01,1.04E-02,5.89E-02,1.00E+00,2.86E-07,1.04E-07,3.00E+00,1.78E-04,3.39E-07,3.00E+00,1.78E-04,3.39E-07,3.00E+00,1.81E-04,3.48E-07
3.57E+03,1.83E+01,3.51E-01,1.04E-02,5.92E-02,1.00E+00,2.13E-07,8.34E-08,3.00E+00,1.78E-04,3.38E-07,3.00E+00,1.78E-04,3.38E-07,3.00E+00,1.81E-04,3.48E-07
3.57E+03,1.83E+01,3.51E-01,1.04E-02,5.96E-02,1.00E+00,1.66E-07,6.76E-08,3.00E+00,1.78E-04,3.38E-07,3.00E+00,1.78E-04,3.38E-07,3.00E+00,1.80E-04,3.47E-07
3.57E+03,1.83E+01,3.51E-01,1.04E-02,5.35E-02,1.00E+00,1.59E-07,5.86E-08,3.00E+00,1.78E-04,3.38E-07,3.00E+00,1.78E-04,3.38E-07,3.00E+00,1.80E-04,3.47E-07
3.57E+03,1.83E+01,3.51E-01,1.04E-02,4.76E-02,1.00E+00,4.41E-07,1.44E-07,3.00E+00,1.78E-04,3.37E-07,3.00E+00,1.78E-04,3.37E-07,3.00E+00,1.80E-04,3.46E-07
3.57E+03,1.83E+01,3.50E-01,1.04E-02,4.82E-02,1.00E+00,8.95E-07,4.52E-07,3.00E+00,1.77E-04,3.37E-07,3.00E+00,1.77E-04,3.37E-07,3.00E+00,1.80E-04,3.46E-07
3.57E+03,1.83E+01,3.50E-01,1.04E-02,4.90E-02,1.00E+00,1.03E-06,4.15E-07,3.00E+00,1.77E-04,3.36E-07,3.00E+00,1.77E-04,3.36E-07,3.00E+00,1.80E-04,3.45E-07
3.57E+03,1.84E+01,3.50E-01,1.04E-02,4.93E-02,1.00E+00,9.64E-07,3.01E-07,3.00E+00,1.77E-04,3.36E-07,3.00E+00,1.77E-04,3.36E-07,3.00E+00,1.79E-04,3.45E-07
3.57E+03,1.84E+01,3.50E-01,1.04E-02,4.98E-02,1.00E+00,6.31E-07,2.47E-07,3.00E+00,1.77E-04,3.35E-07,3.00E+00,1.77E-04,3.35E-07,3.00E+00,1.79E-04,3.45E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.04E-02,1.00E+00,4.68E-07,1.76E-07,3.00E+00,1.76E-04,3.35E-07,3.00E+00,1.76E-04,3.35E-07,3.00E+00,1.79E-04,3.44E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.08E-02,1.00E+00,4.41E-07,1.90E-07,3.00E+00,1.76E-04,3.34E-07,3.00E+00,1.76E-04,3.34E-07,3.00E+00,1.79E-04,3.44E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.18E-02,1.00E+00,3.05E-07,1.38E-07,3.00E+00,1.76E-04,3.34E-07,3.00E+00,1.76E-04,3.34E-07,3.00E+00,1.79E-04,3.43E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.32E-02,1.00E+00,3.02E-07,1.24E-07,3.00E+00,1.76E-04,3.34E-07,3.00E+00,1.76E-04,3.34E-07,3.00E+00,1.78E-04,3.43E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.35E-02,1.00E+00,2.93E-07,1.20E-07,3.00E+00,1.75E-04,3.33E-07,3.00E+00,1.75E-04,3.33E-07,3.00E+00,1.78E-04,3.42E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.39E-02,1.00E+00,2.37E-07,1.10E-07,3.00E+00,1.75E-04,3.33E-07,3.00E+00,1.75E-04,3.33E-07,3.00E+00,1.78E-04,3.42E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.43E-02,1.00E+00,2.26E-07,1.05E-07,3.00E+00,1.75E-04,3.32E-07,3.00E+00,1.75E-04,3.32E-07,3.00E+00,1.78E-04,3.41E-07
3.58E+03,1.84E+01,3.50E-01,1.04E-02,5.46E-02,1.00E+00,2.54E-07,1.04E-07,3.00E+00,1.75E-04,3.32E-07,3.00E+00,1.75E-04,3.32E-07,3.00E+00,1.78E-04,3.41E-07
3.58E+03,1.85E+01,3.50E-01,1.04E-02,5.50E-02,1.00E+00,2.12E-07,8.83E-08,3.00E+00,1.75E-04,3.32E-07,3.00E+00,1.75E-04,3.32E-07,3.00E+00,1.78E-04,3.41E-07
3.58E+03,1.85E+01,3.50E-01,1.04E-02,5.52E-02,1.00E+00,1.82E-07,7.16E-08,3.00E+00,1.74E-04,3.31E-07,3.00E+00,1.74E-04,3.31E-07,3.00E+00,1.77E-04,3.40E-07
3.59E+03,1.85E+01,3.50E-01,1.04E-02,5.70E-02,1.00E+00,1.58E-07,6.04E-08,3.00E+00,1.74E-04,3.31E-07,3.00E+00,1.74E-04,3.31E-07,3.00E+00,1.77E-04,3.40E-07
3.59E+03,1.85E+01,3.50E-01,1.04E-02,5.88E-02,1.00E+00,1.41E-07,5.39E-08,3.00E+00,1.74E-04,3.30E-07,3.00E+00,1.74E-04,3.30E-07,3.00E+00,1.77E-04,3.39E-07
3.59E+03,1.85E+01,3.49E-01,1.04E-02,5.95E-02,1.00E+00,1.25E-07,4.50E-08,3.00E+00,1.74E-04,3.30E-07,3.00E+00,1.74E-04,3.30E-07,3.00E+00,1.77E-04,3.39E-07
3.59E+03,1.85E+01,3.49E-01,1.04E-02,5.95E-02,1.00E+00,1.10E-07,4.10E-08,3.00E+00,1.73E-04,3.30E-07,3.00E+00,1.73E-04,3.30E-07,3.00E+00,1.77E-04,3.38E-07
3.59E+03,1.85E+01,3.49E-01,1.04E-02,5.33E-02,1.00E+00,9.51E-08,3.84E-08,3.00E+00,1.73E-04,3.29E-07,3.00E+00,1.73E-04,3.29E-07,3.00E+00,1.76E-04,3.38E-07
3.59E+03,1.85E+01,3.49E-01,1.04E-02,4.76E-02,1.00E+00,2.96E-07,1.13E-07,3.00E+00,1.73E-04,3.29E-07,3.00E+00,1.73E-04,3.29E-07,3.00E+00,1.76E-04,3.37E-07
3.59E+03,1.85E+01,3.49E-01,1.04E-02,4.81E-02,1.00E+00,8.13E-07,4.08E-07,3.00E+00,1.73E-04,3.28E-07,3.00E+00,1.73E-04,3.28E-07,3.00E+00,1.76E-04,3.37E-07
3.59E+03,1.86E+01,3.49E-01,1.04E-02,4.86E-02,1.00E+00,9.24E-07,3.70E-07,3.00E+00,1.73E-04,3.28E-07,3.00E+00,1.73E-04,3.28E-07,3.00E+00,1.76E-04,3.37E-07
3.59E+03,1.86E+01,3.49E-01,1.04E-02,4.97E-02,1.00E+00,8.78E-07,2.74E-07,3.00E+00,1.72E-04,3.28E-07,3.00E+00,1.72E-04,3.28E-07,3.00E+00,1.76E-04,3.36E-07
3.59E+03,1.86E+01,3.49E-01,1.04E-02,5.01E-02,1.00E+00,5.44E-07,2.06E-07,3.00E+00,1.72E-04,3.27E-07,3.00E+00,1.72E-04,3.27E-07,3.00E+00,1.76E-04,3.36E-07
3.60E+03,1.86E+01,3.49E-01,1.04E-02,5.03E-02,1.00E+00,3.74E-07,1.45E-07,3.00E+00,1.72E-04,3.27E-07,3.00E+00,1.72E-04,3.27E-07,3.00E+00,1.75E-04,3.35E-07
3.60E+03,1.86E+01,3.49E-01,1.04E-02,5.06E-02,1.00E+00,3.10E-07,1.24E-07,3.00E+00,1.72E-04,3.27E-07,3.00E+00,1.72E-04,3.27E-07,3.00E+00,1.75E-04,3.35E-07
3.60E+03,1.86E+01,3.49E-01,1.04E-02,5.20E-02,1.00E+00,3.37E-07,1.23E-07,3.00E+00,1.72E-04,3.26E-07,3.00E+00,1.72E-04,3.26E-07,3.00E+00,1.75E-04,3.34E-07
3.60E+03,1.86E+01,3.48E-01,1.04E-02,5.33E-02,1.00E+00,2.81E-07,1.17E-07,3.00E+00,1.71E-04,3.26E-07,3.00E+00,1.71E-04,3.26E-07,3.00E+00,1.75E-04,3.34E-07
3.60E+03,1.86E+01,3.48E-01,1.04E-02,5.36E-02,1.00E+00,2.96E-07,1.30E-07,3.00E+00,1.71E-04,3.25E-07,3.00E+00,1.71E-04,3.25E-07,3.00E+00,1.75E-04,3.34E-07
3.60E+03,1.86E+01,3.48E-01,1.04E-02,5.69E-02,1.00E+00,2.34E-07,1.01E-07,3.00E+00,1.71E-04,3.25E-07,3.00E+00,1.71E-04,3.25E-07,3.00E+00,1.75E-04,3.33E-07
3.60E+03,1.86E+01,3.48E-01,1.04E-02,5.59E-02,1.00E+00,2.22E-07,1.00E-07,3.00E+00,1.71E-04,3.25E-07,3.00E+00,1.71E-04,3.25E-07,3.00E+00,1.74E-04,3.33E-07
3.60E+03,1.87E+01,3.48E-01,1.04E-02,5.62E-02,1.00E+00,1.91E-07,7.90E-08,3.00E+00,1.71E-04,3.24E-07,3.00E+00,1.71E-04,3.24E-07,3.00E+00,1.74E-04,3.32E-07
3.60E+03,1.87E+01,3.48E-01,1.04E-02,5.64E-02,1.00E+00,1.51E-07,6.22E-08,3.00E+00,1.71E-04,3.24E-07,3.00E+00,1.71E-04,3.24E-07,3.00E+00,1.74E-04,3.32E-07
3.60E+03,1.87E+01,3.48E-01,1.04E-02,5.55E-02,1.00E+00,1.69E-07,6.69E-08,3.00E+00,1.70E-04,3.24E-07,3.00E+00,1.70E-04,3.24E-07,3.00E+00,1.74E-04,3.32E-07
3.61E+03,1.87E+01,3.49E-01,1.04E-02,5.71E-02,1.00E+00,1.38E-07,5.66E-08,3.00E+00,1.70E-04,3.23E-07,3.00E+00,1.70E-04,3.23E-07,3.00E+00,1.74E-04,3.31E-07
3.61E+03,1.87E+01,3.49E-01,1.04E-02,5.89E-02,1.00E+00,1.25E-07,4.77E-08,3.00E+00,1.70E-04,3.23E-07,3.00E+00,1.70E-04,3.23E-07,3.00E+00,1.74E-04,3.31E-07
3.61E+03,1.87E+01,3.49E-01,1.04E-02,5.92E-02,1.00E+00,1.03E-07,4.07E-08,3.00E+00,1.70E-04,3.23E-07,3.00E+00,1.70E-04,3.23E-07,3.00E+00,1.74E-04,3.30E-07
3.61E+03,1.87E+01,3.49E-01,1.04E-02,5.96E-02,1.00E+00,9.00E-08,3.58E-08,3.00E+00,1.70E-04,3.22E-07,3.00E+00,1.70E-04,3.22E-07,3.00E+00,1.73E-04,3.30E-07
3.61E+03,1.87E+01,3.49E-01,1.04E-02,5.34E-02,1.00E+00,8.43E-08,3.23E-08,3.00E+00,1.69E-04,3.22E-07,3.00E+00,1.69E-04,3.22E-07,3.00E+00,1.73E-04,3.30E-07
3.61E+03,1.87E+01,3.49E-01,1.04E-02,4.76E-02,1.00E+00,2.41E-07,1.02E-07,3.00E+00,1.69E-04,3.22E-07,3.00E+00,1.69E-04,3.22E-07,3.00E+00,1.73E-04,3.29E-07
3.61E+03,1.88E+01,3.49E-01,1.04E-02,4.82E-02,1.00E+00,7.37E-07,3.76E-07,3.00E+00,1.69E-04,3.21E-07,3.00E+00,1.69E-04,3.21E-07,3.00E+00,1.73E-04,3.29E-07
3.61E+03,1.88E+01,3.49E-01,1.04E-02,4.91E-02,1.00E+00,8.56E-07,3.48E-07,3.00E+00,1.69E-04,3.21E-07,3.00E+00,1.69E-04,3.21E-07,3.00E+00,1.73E-04,3.29E-07
3.61E+03,1.88E+01,3.49E-01,1.04E-02,4.92E-02,1.00E+00,8.37E-07,2.54E-07,3.00E+00,1.69E-04,3.21E-07,3.00E+00,1.69E-04,3.21E-07,3.00E+00,1.73E-04,3.28E-07
3.61E+03,1.88E+01,3.49E-01,1.04E-02,5.01E-02,1.00E+00,5.45E-07,1.98E-07,3.00E+00,1.69E-04,3.20E-07,3.00E+00,1.69E-04,3.20E-07,3.00E+00,1.72E-04,3.28E-07
3.62E+03,1.88E+01,3.49E-01,1.04E-02,5.04E-02,1.00E+00,3.49E-07,1.23E-07,3.00E+00,1.68E-04,3.20E-07,3.00E+00,1.68E-04,3.20E-07,3.00E+00,1.72E-04,3.28E-07
3.62E+03,1.88E+01,3.49E-01,1.04E-02,5.06E-02,1.00E+00,2.73E-07,1.18E-07,3.00E+00,1.68E-04,3.20E-07,3.00E+00,1.68E-04,3.20E-07,3.00E+00,1.72E-04,3.27E-07
3.62E+03,1.88E+01,3.49E-01,1.04E-02,5.19E-02,1.00E+00,2.06E-07,9.36E-08,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.72E-04,3.27E-07
3.62E+03,1.88E+01,3.49E-01,1.04E-02,5.32E-02,1.00E+00,1.90E-07,7.98E-08,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.72E-04,3.26E-07
3.62E+03,1.88E+01,3.49E-01,1.04E-02,5.35E-02,1.00E+00,1.86E-07,8.25E-08,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.72E-04,3.26E-07
3.62E+03,1.88E+01,3.49E-01,1.04E-02,5.40E-02,1.00E+00,1.71E-07,7.41E-08,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.68E-04,3.19E-07,3.00E+00,1.72E-04,3.26E-07
3.62E+03,1.89E+01,3.49E-01,1.04E-02,5.43E-02,1.00E+00,1.43E-07,6.32E-08,3.00E+00,1.67E-04,3.18E-07,3.00E+00,1.67E-04,3.18E-07,3.00E+00,1.71E-04,3.25E-07
3.62E+03,1.89E+01,3.49E-01,1.04E-02,5.46E-02,1.00E+00,1.67E-07,6.41E-08,3.00E+00,1.67E-04,3.18E-07,3.00E+00,1.67E-04,3.18E-07,3.00E+00,1.71E-04,3.25E-07
3.62E+03,1.89E+01,3.49E-01,1.04E-02,5.47E-02,1.00E+00,1.37E-07,5.96E-08,3.00E+00,1.67E-04,3.18E-07,3.00E+00,1.67E-04,3.18E-07,3.00E+00,1.71E-04,3.25E-07
3.62E+03,1.89E+01,3.49E-01,1.04E-02,5.52E-02,1.00E+00,1.18E-07,4.73E-08,3.00E+00,1.67E-04,3.17E-07,3.00E+00,1.67E-04,3.17E-07,3.00E+00,1.71E-04,3.25E-07
3.63E+03,1.89E+01,3.49E-01,1.04E-02,5.73E-02,1.00E+00,1.10E-07,4.22E-08,3.00E+00,1.67E-04,3.17E-07,3.00E+00,1.67E-04,3.17E-07,3.00E+00,1.71E-04,3.24E-07
3.63E+03,1.89E+01,3.49E-01,1.04E-02,5.88E-02,1.00E+00,1.05E-07,4.16E-08,3.00E+00,1.67E-04,3.17E-07,3.00E+00,1.67E-04,3.17E-07,3.00E+00,1.71E-04,3.24E-07
3.63E+03,1.89E+01,3.49E-01,1.04E-02,5.92E-02,1.00E+00,9.80E-08,3.75E-08,3.00E+00,1.66E-04,3.17E-07,3.00E+00,1.66E-04,3.17E-07,3.00E+00,1.71E-04,3.24E-07
3.63E+03,1.89E+01,3.49E-01,1.04E-02,5.96E-02,1.00E+00,8.74E-08,3.34E-08,3.00E+00,1.66E-04,3.16E-07,3.00E+00,1.66E-04,3.16E-07,3.00E+00,1.71E-04,3.23E-07
3.63E+03,1.89E+01,3.49E-01,1.04E-02,5.36E-02,1.00E+00,7.36E-08,2.83E-08,3.00E+00,1.66E-04,3.16E-07,3.00E+00,1.66E-04,3.16E-07,3.00E+00,1.70E-04,3.23E-07
3.63E+03,1.89E+01,3.50E-01,1.04E-02,4.77E-02,1.00E+00,2.32E-07,8.59E-08,3.00E+00,1.66E-04,3.16E-07,3.00E+00,1.66E-04,3.16E-07,3.00E+00,1.70E-04,3.23E-07
3.63E+03,1.90E+01,3.50E-01,1.04E-02,4.83E-02,1.00E+00,6.64E-07,3.41E-07,3.00E+00,1.66E-04,3.15E-07,3.00E+00,1.66E-04,3.15E-07,3.00E+00,1.70E-04,3.22E-07
3.63E+03,1.90E+01,3.50E-01,1.04E-02,4.91E-02,1.00E+00,8.11E-07,3.20E-07,3.00E+00,1.66E-04,3.15E-07,3.00E+00,1.66E-04,3.15E-07,3.00E+00,1.70E-04,3.22E-07
3.63E+03,1.90E+01,3.50E-01,1.04E-02,4.93E-02,1.00E+00,7.87E-07,2.25E-07,3.00E+00,1.66E-04,3.15E-07,3.00E+00,1.66E-04,3.15E-07,3.00E+00,1.70E-04,3.22E-07
3.63E+03,1.90E+01,3.50E-01,1.04E-02,5.02E-02,1.00E+00,5.06E-07,1.80E-07,3.00E+00,1.65E-04,3.15E-07,3.00E+00,1.65E-04,3.15E-07,3.00E+00,1.70E-04,3.22E-07
3.64E+03,1.90E+01,3.50E-01,1.04E-02,3.49E-01,1.00E+00,3.07E-07,1.16E-07,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.70E-04,3.21E-07
3.64E+03,1.90E+01,3.50E-01,1.04E-02,5.06E-02,1.00E+00,2.73E-07,1.21E-07,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.70E-04,3.21E-07
3.64E+03,1.90E+01,3.50E-01,1.04E-02,5.18E-02,1.00E+00,2.02E-07,8.70E-08,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.69E-04,3.21E-07
3.64E+03,1.90E+01,3.50E-01,1.04E-02,5.34E-02,1.00E+00,1.78E-07,7.50E-08,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.65E-04,3.14E-07,3.00E+00,1.69E-04,3.21E-07
3.64E+03,1.90E+01,3.50E-01,1.04E-02,5.34E-02,1.00E+00,1.63E-07,7.59E-08,3.00E+00,1.65E-04,3.13E-07,3.00E+00,1.65E-04,3.13E-07,3.00E+00,1.69E-04,3.20E-07
3.64E+03,1.91E+01,3.50E-01,1.04E-02,5.42E-02,1.00E+00,1.64E-07,6.62E-08,3.00E+00,1.65E-04,3.13E-07,3.00E+00,1.65E-04,3.13E-07,3.00E+00,1.69E-04,3.20E-07
3.64E+03,1.91E+01,3.50E-01,1.04E-02,5.42E-02,1.00E+00,1.23E-07,5.49E-08,3.00E+00,1.64E-04,3.13E-07,3.00E+00,1.64E-04,3.13E-07,3.00E+00,1.69E-04,3.20E-07
3.64E+03,1.91E+01,3.50E-01,1.04E-02,5.46E-02,1.00E+00,1.42E-07,5.19E-08,3.00E+00,1.64E-04,3.13E-07,3.00E+00,1.64E-04,3.13E-07,3.00E+00,1.69E-04,3.20E-07
3.64E+03,1.91E+01,3.50E-01,1.04E-02,5.49E-02,1.00E+00,1.10E-07,4.71E-08,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.69E-04,3.19E-07
3.64E+03,1.91E+01,3.50E-01,1.04E-02,5.53E-02,1.00E+00,1.06E-07,4.61E-08,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.69E-04,3.19E-07
3.65E+03,1.91E+01,3.50E-01,1.04E-02,5.70E-02,1.00E+00,1.06E-07,3.98E-08,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.68E-04,3.19E-07
3.65E+03,1.91E+01,3.50E-01,1.04E-02,5.88E-02,1.00E+00,9.75E-08,4.28E-08,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.64E-04,3.12E-07,3.00E+00,1.68E-04,3.19E-07
3.65E+03,1.91E+01,3.50E-01,1.04E-02,5.93E-02,1.00E+00,7.40E-08,3.14E-08,3.00E+00,1.64E-04,3.11E-07,3.00E+00,1.64E-04,3.11E-07,3.00E+00,1.68E-04,3.18E-07
3.65E+03,1.91E+01,3.50E-01,1.04E-02,5.95E-02,1.00E+00,6.15E-08,2.32E-08,3.00E+00,1.63E-04,3.11E-07,3.00E+00,1.63E-04,3.11E-07,3.00E+00,1.68E-04,3.18E-07
3.65E+03,1.91E+01,3.50E-01,1.04E-02,5.36E-02,1.00E+00,6.30E-08,2.45E-08,3.00E+00,1.63E-04,3.11E-07,3.00E+00,1.63E-04,3.11E-07,3.00E+00,1.68E-04,3.18E-07
3.65E+03,1.92E+01,3.50E-01,1.04E-02,5.05E-02,1.00E+00,1.69E-07,7.65E-08,3.00E+00,1.63E-04,3.11E-07,3.00E+00,1.63E-04,3.11E-07,3.00E+00,1.68E-04,3.18E-07
3.65E+03,1.92E+01,3.50E-01,1.04E-02,4.80E-02,1.00E+00,5.99E-07,2.99E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.68E-04,3.18E-07
3.65E+03,1.92E+01,3.50E-01,1.04E-02,4.86E-02,1.00E+00,6.69E-07,2.67E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.68E-04,3.17E-07
3.65E+03,1.92E+01,3.49E-01,1.04E-02,4.94E-02,1.00E+00,6.68E-07,1.95E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.68E-04,3.17E-07
3.65E+03,1.92E+01,3.49E-01,1.04E-02,5.01E-02,1.00E+00,4.27E-07,1.49E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.63E-04,3.10E-07,3.00E+00,1.68E-04,3.17E-07
3.66E+03,1.92E+01,3.49E-01,1.04E-02,5.05E-02,1.00E+00,2.64E-07,9.28E-08,3.00E+00,1.63E-04,3.09E-07,3.00E+00,1.63E-04,3.09E-07,3.00E+00,1.67E-04,3.17E-07
3.66E+03,1.92E+01,3.49E-01,1.04E-02,5.09E-02,1.00E+00,1.91E-07,7.75E-08,3.00E+00,1.62E-04,3.09E-07,3.00E+00,1.62E-04,3.09E-07,3.00E+00,1.67E-04,3.17E-07
3.66E+03,1.92E+01,3.49E-01,1.04E-02,5.20E-02,1.00E+00,1.90E-07,7.17E-08,3.00E+00,1.62E-04,3.09E-07,3.00E+00,1.62E-04,3.09E-07,3.00E+00,1.67E-04,3.16E-07
3.66E+03,1.92E+01,3.49E-01,1.04E-02,5.32E-02,1.00E+00,1.63E-07,6.60E-08,3.00E+00,1.62E-04,3.09E-07,3.00E+00,1.62E-04,3.09E-07,3.00E+00,1.67E-04,3.16E-07
3.66E+03,1.93E+01,3.49E-01,1.04E-02,5.34E-02,1.00E+00,1.50E-07,7.06E-08,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.67E-04,3.16E-07
3.66E+03,1.93E+01,3.49E-01,1.04E-02,5.39E-02,1.00E+00,1.47E-07,6.33E-08,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.67E-04,3.16E-07
3.66E+03,1.93E+01,3.49E-01,1.04E-02,5.43E-02,1.00E+00,1.28E-07,5.77E-08,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.67E-04,3.16E-07
3.66E+03,1.93E+01,3.49E-01,1.04E-02,5.46E-02,1.00E+00,1.28E-07,5.32E-08,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.67E-04,3.16E-07
3.66E+03,1.93E+01,3.49E-01,1.04E-02,5.50E-02,1.00E+00,9.49E-08,3.78E-08,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.62E-04,3.08E-07,3.00E+00,1.67E-04,3.15E-07
3.66E+03,1.93E+01,3.49E-01,1.04E-02,5.54E-02,1.00E+00,7.66E-08,3.03E-08,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.67E-04,3.15E-07
3.67E+03,1.93E+01,3.49E-01,1.04E-02,5.70E-02,1.00E+00,6.85E-08,2.85E-08,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.66E-04,3.15E-07
3.67E+03,1.93E+01,3.49E-01,1.04E-02,5.88E-02,1.00E+00,5.44E-08,2.24E-08,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.66E-04,3.15E-07
3.67E+03,1.93E+01,3.49E-01,1.04E-02,5.92E-02,1.00E+00,4.93E-08,1.88E-08,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.61E-04,3.07E-07,3.00E+00,1.66E-04,3.15E-07
3.67E+03,1.93E+01,3.49E-01,1.04E-02,5.95E-02,1.00E+00,4.56E-08,1.73E-08,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.66E-04,3.15E-07
3.67E+03,1.94E+01,3.49E-01,1.04E-02,5.35E-02,1.00E+00,3.82E-08,1.53E-08,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.66E-04,3.14E-07
3.67E+03,1.94E+01,3.49E-01,1.04E-02,4.77E-02,1.00E+00,1.30E-07,6.62E-08,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.66E-04,3.14E-07
3.67E+03,1.94E+01,3.49E-01,1.04E-02,4.82E-02,1.00E+00,5.30E-07,2.58E-07,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.61E-04,3.06E-07,3.00E+00,1.66E-04,3.14E-07
3.67E+03,1.94E+01,3.49E-01,1.04E-02,4.85E-02,1.00E+00,5.45E-07,2.12E-07,3.00E+00,1.60E-04,3.06E-07,3.00E+00,1.60E-04,3.06E-07,3.00E+00,1.66E-04,3.14E-07
3.67E+03,1.94E+01,3.49E-01,1.04E-02,4.93E-02,1.00E+00,5.56E-07,1.65E-07,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.66E-04,3.14E-07
3.67E+03,1.94E+01,3.49E-01,1.04E-02,5.01E-02,1.00E+00,3.02E-07,1.11E-07,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.66E-04,3.14E-07
3.68E+03,1.94E+01,3.49E-01,1.04E-02,5.04E-02,1.00E+00,1.91E-07,7.18E-08,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.66E-04,3.13E-07
3.68E+03,1.94E+01,3.49E-01,1.04E-02,5.07E-02,1.00E+00,1.71E-07,7.65E-08,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.65E-04,3.13E-07
3.68E+03,1.94E+01,3.48E-01,1.04E-02,5.19E-02,1.00E+00,1.33E-07,5.91E-08,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.60E-04,3.05E-07,3.00E+00,1.65E-04,3.13E-07
3.68E+03,1.94E+01,3.48E-01,1.04E-02,5.32E-02,1.00E+00,1.31E-07,5.55E-08,3.00E+00,1.60E-04,3.04E-07,3.00E+00,1.60E-04,3.04E-07,3.00E+00,1.65E-04,3.13E-07
3.68E+03,1.95E+01,3.48E-01,1.04E-02,5.36E-02,1.00E+00,1.34E-07,5.77E-08,3.00E+00,1.60E-04,3.04E-07,3.00E+00,1.60E-04,3.04E-07,3.00E+00,1.65E-04,3.13E-07
3.68E+03,1.95E+01,3.48E-01,1.04E-02,5.40E-02,1.00E+00,9.80E-08,4.72E-08,3.00E+00,1.60E-04,3.04E-07,3.00E+00,1.60E-04,3.04E-07,3.00E+00,1.65E-04,3.13E-07
3.68E+03,1.95E+01,3.48E-01,1.04E-02,5.42E-02,1.00E+00,1.08E-07,4.72E-08,3.00E+00,1.59E-04,3.04E-07,3.00E+00,1.59E-04,3.04E-07,3.00E+00,1.65E-04,3.13E-07
3.68E+03,1.95E+01,3.48E-01,1.04E-02,5.46E-02,1.00E+00,1.06E-07,4.24E-08,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.65E-04,3.12E-07
3.68E+03,1.95E+01,3.48E-01,1.04E-02,5.49E-02,1.00E+00,7.80E-08,3.21E-08,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.65E-04,3.12E-07
3.68E+03,1.95E+01,3.48E-01,1.04E-02,5.52E-02,1.00E+00,7.29E-08,2.95E-08,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.65E-04,3.12E-07
3.69E+03,1.95E+01,3.48E-01,1.04E-02,5.72E-02,1.00E+00,6.41E-08,2.63E-08,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.65E-04,3.12E-07
3.69E+03,1.95E+01,3.48E-01,1.04E-02,5.88E-02,1.00E+00,6.27E-08,2.43E-08,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.59E-04,3.03E-07,3.00E+00,1.65E-04,3.12E-07
3.69E+03,1.95E+01,3.48E-01,1.04E-02,5.92E-02,1.00E+00,5.65E-08,2.19E-08,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.65E-04,3.12E-07
3.69E+03,1.96E+01,3.48E-01,1.04E-02,5.96E-02,1.00E+00,4.89E-08,1.97E-08,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.64E-04,3.12E-07
3.69E+03,1.96E+01,3.48E-01,1.04E-02,5.36E-02,1.00E+00,4.23E-08,1.66E-08,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.64E-04,3.12E-07
3.69E+03,1.96E+01,3.47E-01,1.04E-02,4.76E-02,1.00E+00,1.27E-07,5.85E-08,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.59E-04,3.02E-07,3.00E+00,1.64E-04,3.11E-07
3.69E+03,1.96E+01,3.47E-01,1.04E-02,4.81E-02,1.00E+00,4.79E-07,2.30E-07,3.00E+00,1.58E-04,3.02E-07,3.00E+00,1.58E-04,3.02E-07,3.00E+00,1.64E-04,3.11E-07
3.69E+03,1.96E+01,3.47E-01,1.04E-02,4.84E-02,1.00E+00,5.02E-07,1.99E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.64E-04,3.11E-07
3.69E+03,1.96E+01,3.47E-01,1.04E-02,4.94E-02,1.00E+00,5.24E-07,1.52E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.64E-04,3.11E-07
3.69E+03,1.96E+01,3.47E-01,1.04E-02,5.06E-02,1.00E+00,3.29E-07,1.17E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.64E-04,3.11E-07
3.70E+03,1.96E+01,3.47E-01,1.04E-02,5.04E-02,1.00E+00,1.96E-07,7.35E-08,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.64E-04,3.11E-07
3.70E+03,1.96E+01,3.47E-01,1.04E-02,5.11E-02,1.00E+00,1.75E-07,7.81E-08,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.58E-04,3.01E-07,3.00E+00,1.64E-04,3.11E-07
3.70E+03,1.96E+01,3.47E-01,1.04E-02,5.20E-02,1.00E+00,1.33E-07,5.81E-08,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.64E-04,3.11E-07
3.70E+03,1.97E+01,3.47E-01,1.04E-02,5.36E-02,1.00E+00,1.14E-07,4.79E-08,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.64E-04,3.11E-07
3.70E+03,1.97E+01,3.47E-01,1.04E-02,5.35E-02,1.00E+00,1.10E-07,4.95E-08,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.64E-04,3.10E-07
3.70E+03,1.97E+01,3.46E-01,1.04E-02,5.69E-02,1.00E+00,1.01E-07,4.14E-08,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.58E-04,3.00E-07,3.00E+00,1.64E-04,3.10E-07
3.70E+03,1.97E+01,3.46E-01,1.04E-02,5.41E-02,1.00E+00,7.62E-08,3.33E-08,3.00E+00,1.57E-04,3.00E-07,3.00E+00,1.57E-04,3.00E-07,3.00E+00,1.64E-04,3.10E-07
3.70E+03,1.97E+01,3.46E-01,1.04E-02,5.47E-02,1.00E+00,8.89E-08,3.50E-08,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.64E-04,3.10E-07
3.70E+03,1.97E+01,3.46E-01,1.04E-02,5.49E-02,1.00E+00,7.05E-08,2.90E-08,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.63E-04,3.10E-07
3.70E+03,1.97E+01,3.46E-01,1.04E-02,5.52E-02,1.00E+00,5.71E-08,2.39E-08,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.63E-04,3.10E-07
3.71E+03,1.97E+01,3.46E-01,1.04E-02,5.71E-02,1.00E+00,5.05E-08,2.01E-08,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.63E-04,3.10E-07
3.71E+03,1.97E+01,3.46E-01,1.04E-02,5.89E-02,1.00E+00,5.47E-08,2.26E-08,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.63E-04,3.10E-07
3.71E+03,1.98E+01,3.46E-01,1.04E-02,5.90E-02,1.00E+00,5.16E-08,2.09E-08,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.57E-04,2.99E-07,3.00E+00,1.63E-04,3.10E-07
3.71E+03,1.98E+01,3.45E-01,1.04E-02,5.95E-02,1.00E+00,4.72E-08,1.76E-08,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.63E-04,3.09E-07
3.71E+03,1.98E+01,3.45E-01,1.04E-02,5.37E-02,1.00E+00,3.61E-08,1.41E-08,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.63E-04,3.09E-07
3.71E+03,1.98E+01,3.45E-01,1.04E-02,4.77E-02,1.00E+00,1.19E-07,5.17E-08,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.63E-04,3.09E-07
3.71E+03,1.98E+01,3.45E-01,1.04E-02,4.82E-02,1.00E+00,4.42E-07,2.10E-07,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.57E-04,2.98E-07,3.00E+00,1.63E-04,3.09E-07
3.71E+03,1.98E+01,3.45E-01,1.04E-02,4.85E-02,1.00E+00,4.68E-07,1.81E-07,3.00E+00,1.56E-04,2.98E-07,3.00E+00,1.56E-04,2.98E-07,3.00E+00,1.63E-04,3.09E-07
3.71E+03,1.98E+01,3.45E-01,1.04E-02,4.93E-02,1.00E+00,4.80E-07,1.38E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.63E-04,3.09E-07
3.71E+03,1.98E+01,3.45E-01,1.04E-02,5.01E-02,1.00E+00,2.86E-07,1.04E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.63E-04,3.09E-07
3.72E+03,1.98E+01,3.45E-01,1.04E-02,5.03E-02,1.00E+00,1.74E-07,6.72E-08,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.63E-04,3.09E-07
3.72E+03,1.98E+01,3.44E-01,1.04E-02,5.06E-02,1.00E+00,1.64E-07,7.27E-08,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.63E-04,3.09E-07
3.72E+03,1.99E+01,3.44E-01,1.04E-02,5.20E-02,1.00E+00,1.13E-07,4.90E-08,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.63E-04,3.09E-07
3.72E+03,1.99E+01,3.44E-01,1.04E-02,5.32E-02,1.00E+00,1.02E-07,4.43E-08,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.56E-04,2.97E-07,3.00E+00,1.63E-04,3.09E-07
3.72E+03,1.99E+01,3.44E-01,1.04E-02,5.36E-02,1.00E+00,9.89E-08,4.26E-08,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.63E-04,3.08E-07
3.72E+03,1.99E+01,3.44E-01,1.04E-02,5.39E-02,1.00E+00,9.29E-08,3.88E-08,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.62E-04,3.08E-07
3.72E+03,1.99E+01,3.44E-01,1.04E-02,5.44E-02,1.00E+00,7.32E-08,3.12E-08,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.62E-04,3.08E-07
3.72E+03,1.99E+01,3.44E-01,1.04E-02,5.46E-02,1.00E+00,7.29E-08,2.86E-08,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.56E-04,2.96E-07,3.00E+00,1.62E-04,3.08E-07
3.72E+03,1.99E+01,3.43E-01,1.04E-02,5.49E-02,1.00E+00,6.56E-08,2.65E-08,3.00E+00,1.55E-04,2.96E-07,3.00E+00,1.55E-04,2.96E-07,3.00E+00,1.62E-04,3.08E-07
3.72E+03,1.99E+01,3.43E-01,1.04E-02,5.54E-02,1.00E+00,5.72E-08,2.38E-08,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.62E-04,3.08E-07
3.73E+03,1.99E+01,3.43E-01,1.04E-02,5.71E-02,1.00E+00,4.78E-08,1.79E-08,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.62E-04,3.08E-07
3.73E+03,1.99E+01,3.43E-01,1.04E-02,5.88E-02,1.00E+00,4.37E-08,1.72E-08,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.62E-04,3.08E-07
3.73E+03,2.00E+01,3.43E-01,1.04E-02,5.97E-02,1.00E+00,3.70E-08,1.50E-08,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.62E-04,3.08E-07
3.73E+03,2.00E+01,3.43E-01,1.04E-02,5.95E-02,1.00E+00,3.93E-08,1.45E-08,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.62E-04,3.08E-07
3.73E+03,2.00E+01,3.43E-01,1.04E-02,5.36E-02,1.00E+00,3.16E-08,1.24E-08,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.55E-04,2.95E-07,3.00E+00,1.62E-04,3.08E-07
3.73E+03,2.00E+01,3.43E-01,1.04E-02,4.76E-02,1.00E+00,9.99E-08,4.86E-08,3.00E+00,1.55E-04,2.94E-07,3.00E+00,1.55E-04,2.94E-07,3.00E+00,1.62E-04,3.07E-07
3.73E+03,2.00E+01,3.43E-01,1.04E-02,4.82E-02,1.00E+00,4.13E-07,1.94E-07,3.00E+00,1.55E-04,2.94E-07,3.00E+00,1.55E-04,2.94E-07,3.00E+00,1.62E-04,3.07E-07

==> files/neko-gpu-tgv-dp-p7_post.csv <==
t,Ekin,enst
0.0,0.125,0.375
0.251837629,0.124475544,0.375891578
0.503675259,0.123946131,0.381736043
0.755512888,0.123404966,0.392745154
1.00735052,0.122844562,0.409314906
1.25918815,0.122256788,0.431963771
1.51102578,0.121632738,0.461267971
1.76286341,0.120962704,0.497783929
2.01470104,0.120236272,0.541943616
2.26653867,0.119442583,0.593933639
2.51837629,0.118570734,0.653627324
2.77021392,0.117610177,0.720680162
3.01698696,0.116573166,0.793279243
3.22661965,0.115610675,0.860485187
3.43625233,0.114566659,0.933430996
3.64588502,0.113433804,1.01328138
3.85551771,0.112203203,1.10153987
4.0651504,0.11086426,1.19949484
4.27478308,0.10940531,1.30760167
4.48441577,0.107814868,1.4249912
4.69404846,0.106083703,1.54841096
4.90368114,0.104208491,1.67081188
5.11331383,0.102196237,1.78199019
5.32294652,0.100065677,1.87284002
5.5325792,0.0978433642,1.9394223
5.73591314,0.095626429,1.98240872
5.91055276,0.0936907926,2.00592412
6.08519238,0.0917369305,2.02046243
6.259832,0.08977235,2.0282996
6.43447162,0.0878029169,2.03058781
6.60911124,0.0858337209,2.02788604
6.78375086,0.0838693666,2.02070356
6.95839048,0.0819139002,2.00968162
7.1330301,0.0799707141,1.99549978
7.30766972,0.078042572,1.97876752
7.48230934,0.0761316555,1.96011616
7.67511148,0.0740436624,1.93858012
7.88467903,0.0717995253,1.9171546
8.09424657,0.0695768278,1.90258563
8.30381411,0.0673650361,1.8987853
8.51338166,0.065151495,1.90480688
8.7229492,0.0629291354,1.91180455
8.93251675,0.0607046816,1.90637214
9.14208429,0.0584978084,1.88135881
9.35165183,0.0563304743,1.83940168
9.56121938,0.0542189622,1.78638048
9.77078692,0.0521734538,1.72644314
9.98035447,0.050201032,1.66088706
10.189922,0.0483079429,1.59048678
10.4405648,0.0461527216,1.50576438
10.6920458,0.0441038428,1.42901776
10.9435269,0.0421553406,1.36140451
11.195008,0.0402980459,1.2975256
11.4756608,0.0383308998,1.22531379
11.7774381,0.036344597,1.14328865
12.0792153,0.0345005429,1.05568844
12.3809926,0.0328067859,0.96464783
12.6827699,0.0312649844,0.875448852
12.9845471,0.0298669113,0.794054121
13.2863244,0.0285960471,0.723985354
13.5881017,0.0274329277,0.665293819
13.9502344,0.0261550892,0.606877028
14.3123671,0.0249848868,0.557693889
14.6744998,0.0239067989,0.514969666
15.0366325,0.0229094799,0.477223776
15.4248388,0.0219197337,0.441331817
15.8593981,0.0208980276,0.405822913
16.2939573,0.0199570562,0.374289234
16.7285166,0.0190881627,0.346046688
17.1630758,0.0182836793,0.320929937
17.5976351,0.0175360943,0.298876407
18.1138915,0.0167123574,0.27607896
18.6353626,0.0159425152,0.255746412
19.1568337,0.0152288267,0.237190401
19.6783048,0.0145670382,0.219853692


==> files/neko-gpu-tgv-errors-mxp-a.csv <==
t,Ekin_dp,enst_dp,sp_Ekin_interp,sp_enst_interp,sp_Ekin_abs_err,sp_enst_abs_err,sp_Ekin_pct_err,sp_enst_pct_err,mxp_a1_Ekin_interp,mxp_a1_enst_interp,mxp_a1_Ekin_abs_err,mxp_a1_enst_abs_err,mxp_a1_Ekin_pct_err,mxp_a1_enst_pct_err,mxp_a2_Ekin_interp,mxp_a2_enst_interp,mxp_a2_Ekin_abs_err,mxp_a2_enst_abs_err,mxp_a2_Ekin_pct_err,mxp_a2_enst_pct_err,mxp_a3_Ekin_interp,mxp_a3_enst_interp,mxp_a3_Ekin_abs_err,mxp_a3_enst_abs_err,mxp_a3_Ekin_pct_err,mxp_a3_enst_pct_err,mxp_a4_Ekin_interp,mxp_a4_enst_interp,mxp_a4_Ekin_abs_err,mxp_a4_enst_abs_err,mxp_a4_Ekin_pct_err,mxp_a4_enst_pct_err
0.0,0.125,0.375,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0
0.251837629,0.124981328,0.377432401,0.12498180208789066,0.37743437027031307,4.740878906533963e-07,1.9692703130957945e-06,0.00037927031252271703,3.4762622951301057e-06,0.124980808,0.377430827,5.200000000038507e-07,1.573999999948672e-06,0.00041600000000308057,2.7785097941961363e-06,0.124981027,0.377431491,3.0100000000810034e-07,9.099999999651054e-07,0.00024080000000648027,1.6063811389478915e-06,0.124981109,0.377431739,2.1899999999575037e-07,6.619999999846193e-07,0.0001751999999966003,1.16859814725228e-06,0.124980808,0.377430827,5.200000000038507e-07,1.573999999948672e-06,0.00041600000000308057,2.7785097941961363e-06
0.503675259,0.12496215,0.38497719,0.12496308896293766,0.38498128518724406,9.389629376660436e-07,4.095187244035348e-06,0.0007511703501328348,7.229045658824872e-06,0.124961108,0.384973939,1.041999999992771e-06,3.2510000000374184e-06,0.0008335999999942167,5.738840750527427e-06,0.124961548,0.384975315,6.019999999884451e-07,1.875000000040039e-06,0.0004815999999907561,3.309851248029792e-06,0.124961709,0.384975817,4.409999999899217e-07,1.373000000026714e-06,0.00035279999999193734,2.423693740552683e-06,0.124961108,0.384973939,1.041999999992771e-06,3.2510000000374184e-06,0.0008335999999942167,5.738840750527427e-06
0.755512888,0.124942455,0.398039615,0.12494387742239377,0.3980462222705714,1.422422393773659e-06,6.607270571390433e-06,0.0011379379150189273,1.166351079803741e-05,0.124940891,0.398034485,1.563999999995569e-06,5.130000000019841e-06,0.0012511999999964551,9.055753014451157e-06,0.124941553,0.398036661,9.019999999970718e-07,2.953999999999457e-06,0.0007215999999976574,5.214560312783692e-06,0.124941792,0.398037444,6.629999999979708e-07,2.17099999999526e-06,0.0005303999999983766,3.8323664316285576e-06,0.124940891,0.398034485,1.563999999995569e-06,5.130000000019841e-06,0.0012511999999964551,9.055753014451157e-06
1.00735052,0.12492195,0.41726855,0.12492383728544644,0.4172782089583275,1.8872854464363487e-06,9.658958327496414e-06,0.001509828357149079,1.7050514812932838e-05,0.124919864,0.417261211,2.085999999998367e-06,7.3389999999950994e-06,0.0016687999999986936,1.2955199098003045e-05,0.124920749,0.417264328,1.2010000000062249e-06,4.221999999998172e-06,0.0009608000000049799,7.45290238340124e-06,0.124921064,0.417265439,8.860000000054935e-07,3.111000000000086e-06,0.0007088000000043948,5.4917051906139115e-06,0.124919864,0.417261211,2.085999999998367e-06,7.3389999999950994e-06,0.0016687999999986936,1.2955199098003045e-05
1.25918815,0.124900303,0.4435341,0.12490266452423826,0.4435471288947908,2.3615242382563073e-06,1.3028894790823031e-05,0.0018892193906050458,2.2999308630897915e-05,0.124897696,0.443524063,2.6070000000016913e-06,1.003699999996277e-05,0.002085600000001353,1.7717854387009275e-05,0.124898803,0.44352833,1.5000000000015001e-06,5.769999999960529e-06,0.0012000000000012,1.0185515573649833e-05,0.124899196,0.443529842,1.1070000000001912e-06,4.257999999979223e-06,0.0008856000000001529,7.516451527328605e-06,0.124897696,0.443524063,2.6070000000016913e-06,1.003699999996277e-05,0.002085600000001353,1.7717854387009275e-05
1.51102578,0.124877133,0.477919821,0.12487996263834926,0.4779369611957023,2.829638349258201e-06,1.7140195702258776e-05,0.002263710679406561,3.025679900553847e-05,0.124874006,0.477906399,3.127000000005542e-06,1.342200000004068e-05,0.0025016000000044336,2.369323917346232e-05,0.124875334,0.477912109,1.7989999999967754e-06,7.712000000048569e-06,0.0014391999999974203,1.3613638839691432e-05,0.124875804,0.477914125,1.3289999999943625e-06,5.695999999999479e-06,0.00106319999999549,1.0054886777799138e-05,0.124874006,0.4779064,3.127000000005542e-06,1.342100000001345e-05,0.0025016000000044336,2.3691473919415343e-05
1.76286341,0.124852001,0.521732897,0.12485530823414681,0.5217552482249205,3.3072341468071143e-06,2.2351224920447166e-05,0.0026457873174456914,3.945558917139033e-05,0.124848353,0.521715155,3.6480000000088664e-06,1.774200000004278e-05,0.002918400000007093,3.1319136448763824e-05,0.124849903,0.521722704,2.0980000000059285e-06,1.0193000000047192e-05,0.0016784000000047428,1.79932340109885e-05,0.12485045,0.521725365,1.5510000000024116e-06,7.532000000032291e-06,0.0012408000000019292,1.3295893119858621e-05,0.124848353,0.521715155,3.6480000000088664e-06,1.774200000004278e-05,0.002918400000007093,3.1319136448763824e-05
2.01470104,0.124824392,0.576528673,0.12482817781558292,0.5765576698056849,3.7858155829129103e-06,2.899680568491103e-05,0.0030286524663303283,5.1186727190949696e-05,0.124820224,0.576505369,4.168000000012717e-06,2.3303999999946257e-05,0.0033344000000101737,4.113747919053935e-05,0.124821996,0.576515273,2.39600000000173e-06,1.3399999999941237e-05,0.001916800000001384,2.3654403585310727e-05,0.12482262,0.576518791,1.772000000010987e-06,9.881999999961089e-06,0.0014176000000087896,1.744424001717502e-05,0.124820224,0.57650537,4.168000000012717e-06,2.330299999997454e-05,0.0033344000000101737,4.113571393659036e-05
2.26653867,0.124793709,0.644153309,0.12479795865787645,0.6441920035172038,4.2496578764456006e-06,3.8694517203841094e-05,0.0033997263011564804,6.830565123003136e-05,0.124789021,0.644122822,4.68800000000269e-06,3.0486999999967956e-05,0.003750400000002152,5.381729866475915e-05,0.124791014,0.644135713,2.6949999999970053e-06,1.7595999999953094e-05,0.0021559999999976043,3.1061409364764424e-05,0.124791715,0.644140447,1.9940000000051583e-06,1.2862000000057883e-05,0.0015952000000041267,2.2704696934102234e-05,0.124789021,0.644122823,4.68800000000269e-06,3.048599999999624e-05,0.003750400000002152,5.381553341081017e-05
2.50989159,0.124760481,0.723772682,0.12476484499434892,0.7238192920014629,4.363994348915989e-06,4.661000146288785e-05,0.0034911954791327915,8.227849147163489e-05,0.12475526414703857,0.723733139232284,5.216852961439922e-06,3.95427677160054e-05,0.004173482369151937,6.980302883870815e-05,0.12475781009414597,0.7237516032580436,2.6709058540408392e-06,2.1078741956448432e-05,0.0021367246832326714,3.7209333530644776e-05,0.12475835404112665,0.7237567128508603,2.1269588733607847e-06,1.5969149139705152e-05,0.0017015670986886278,2.8189604378079088e-05,0.12475530415240636,0.7237333771456389,5.176847593643674e-06,3.930485436109965e-05,0.004141478074914939,6.938305133756632e-05
2.71930572,0.124728503,0.80543852,0.12473116706735675,0.8054824685593317,2.664067356744626e-06,4.3948559331652426e-05,0.002131253885395701,7.758037010659995e-05,0.12472251299153979,0.8053871149288565,5.990008460216023e-06,5.140507114353987e-05,0.0047920067681728185,9.074300740046529e-05,0.1247272306045395,0.8054228264048275,1.2723954605081689e-06,1.569359517250568e-05,0.001017916368406535,2.7703181635564285e-05,0.12472662826663612,0.8054218786531667,1.8747333638824415e-06,1.6641346833323745e-05,0.0014997866911059532,2.9376204044798413e-05,0.12472276901762595,0.8053887610022511,5.733982374050983e-06,4.9758997748949874e-05,0.004587185899240787,8.783726975816342e-05
2.92871984,0.124692812,0.901480764,0.12469376162058375,0.9015213873057442,9.496205837511429e-07,4.062330574416961e-05,0.0007596964670009143,7.171045291390101e-05,0.12468605002500961,0.901414460011545,6.761974990387998e-06,6.630398845497432e-05,0.005409579992310398,0.00011704338076392711,0.12469293724456791,0.901472260189888,1.2524456791118688e-07,8.503810111970544e-06,0.0001001956543289495,1.5011384806140281e-05,0.1246911905465913,0.901463648651429,1.6214534087066745e-06,1.7115348570961864e-05,0.0012971627269653396,3.0212937507655117e-05,0.12468652008063151,0.9014178740729953,6.291919368489607e-06,6.288992700465013e-05,0.0050335354947916855,0.00011101669513621265
3.13813396,0.124652745,1.01501983,0.12465198916326192,1.0150581436277186,7.558367380727793e-07,3.8313627718666865e-05,0.0006046693904582234,6.76332845431842e-05,0.12464521329949818,1.014934577854245,7.531700501814398e-06,8.52521457550548e-05,0.006025360401451518,0.00015049169120989883,0.12465426704049044,1.0150209584263024,1.5220404904481288e-06,1.128426302399177e-06,0.001217632392358503,1.991959042787095e-06,0.12465137789353949,1.015002481777444,1.3671064605091932e-06,1.734822255605728e-05,0.0010936851684073545,3.062401924108726e-05,0.12464589639285951,1.0149402486723145,6.848607140480523e-06,7.958132768548509e-05,0.005478885712384418,0.00014048125693549114
3.34754809,0.124607466,1.15158481,0.12460500486580176,1.151627154494296,2.4611341982450075e-06,4.234449429607601e-05,0.001968907358596006,7.47487878880345e-05,0.12459916388394396,1.151474738654914,8.302116056041475e-06,0.00011007134508589367,0.00664169284483318,0.00019430388207844444,0.12461038303858206,1.151598833155785,2.9170385820592726e-06,1.4023155785025665e-05,0.002333630865647418,2.4754431826875867e-05,0.12460635332441906,1.1515674928706314,1.1126755809359734e-06,1.731712936847707e-05,0.0008901404647487787,3.056913186737239e-05,0.12460006102321274,1.151483385827694,7.4049767872647054e-06,0.00010142417230585288,0.005923981429811764,0.00017903942574919851
3.55696221,0.124555789,1.32299879,0.12455161691858614,1.3230626632751719,4.172081413858497e-06,6.387327517187735e-05,0.0033376651310867977,0.00011275255442073284,0.1245467188871004,1.3228541341871436,9.070112899606242e-06,0.00014465581285638685,0.0072560903196849935,0.00025535425211053433,0.12456009931252524,1.3230298773386073,4.3103125252352825e-06,3.108733860734958e-05,0.003448250020188226,5.4877048792140545e-05,0.12455493087603846,1.322982386278342,8.581239615418346e-07,1.6403721657898274e-05,0.0006864991692334677,2.8956735253636544e-05,0.12454783008845749,1.3228669306855645,7.958911542510494e-06,0.0001318593144354896,0.006367129234008395,0.0002327651821009804
3.76637634,0.124495748,1.55584908,0.1244898728527027,1.5559525761425281,5.875147297301764e-06,0.00010349614252813666,0.004700117837841411,0.00018269697946971057,0.12448591251831073,1.5556506986396217,9.835481689271508e-06,0.000198381360378308,0.007868385351417206,0.00035019348971731694,0.12450145199323448,1.5559035321360004,5.703993234476568e-06,5.445213600041576e-05,0.004563194587581254,9.612185082400824e-05,0.12449514459799998,1.5558359013543057,6.034020000184048e-07,1.3178645694278401e-05,0.00048272160001472386,2.3263657012063123e-05,0.12448723680035641,1.5556699158099732,8.511199643596035e-06,0.00017916419002683703,0.006808959714876828,0.0003162703029066188
3.97579046,0.124423124,1.89817865,0.12441554304490361,1.8982461211725505,7.580955096384012e-06,6.747117255057056e-05,0.00606476407710721,0.00011910375715614433,0.12441252634144385,1.897891159999682,1.0597658556141254e-05,0.00028749000031802474,0.008478126844913003,0.0005074928727084693,0.12443021845643885,1.8982703055765788,7.094456438858088e-06,9.165557657886403e-05,0.00567556515108647,0.0001617953730783814,0.1244227756527887,1.8981713806670484,3.4834721129861634e-07,7.26933295158716e-06,0.0002786777690388931,1.2832219062208567e-05,0.12441406374648466,1.8979208222959643,9.0602535153389e-06,0.00025782770403570687,0.007248202812271121,0.0004551313855792092
4.15241707,0.124344943,2.30354267,0.1243359921619418,2.3034907591269556,8.95083805819985e-06,5.191087304456943e-05,0.00716067044655988,9.163587622891477e-05,0.12433314136124173,2.3031332893281107,1.1801638758274224e-05,0.0004093806718894477,0.00944131100661938,0.0007226608681299352,0.12435125862682378,2.303645684042811,6.315626823780174e-06,0.00010301404281065629,0.005052501459024139,0.00018184595101555423,0.12434346337370253,2.3035099973879385,1.479626297470893e-06,3.2672612061634965e-05,0.0011837010379767143,5.767545909668611e-05,0.12433617394005254,2.3032016781820532,8.769059947455471e-06,0.0003409918179468896,0.007015247957964377,0.0006019371702268582
4.30794039,0.124256364,2.73917557,0.12424671126565014,2.7390236215797374,9.652734349857583e-06,0.00015194842026255984,0.007722187479886067,0.000268227556496773,0.12424391990141961,2.738648169596404,1.2444098580380314e-05,0.0005274004035960012,0.009955278864304251,0.0009309956714753942,0.1242633935819789,2.739324843332904,7.029581978901245e-06,0.00014927333290382094,0.005623665583120996,0.0002635053478393215,0.12425429363848736,2.7391158904300617,2.0703615126321795e-06,5.967956993835344e-05,0.0016562892101057436,0.00010534959948699855,0.12424799432052709,2.738759986683384,8.36967947290268e-06,0.00041558331661617487,0.006695743578322144,0.0007336101115376178
4.45227686,0.12415423,3.18145862,0.12414436408943175,3.1812519392245635,9.865910568257474e-06,0.0002066807754363964,0.00789272845460598,0.000364844065337234,0.12414150630924545,3.180827827017432,1.2723690754556927e-05,0.0006307929825677405,0.010178952603645541,0.001113509834963033,0.12416307476887273,3.1816984013426213,8.844768872723341e-06,0.00023978134262137019,0.007075815098178673,0.00042327497392674867,0.12415201830118555,3.1813748609247003,2.2116988144527117e-06,8.375907529956095e-05,0.0017693590515621693,0.00014785604261768166,0.12414618178653353,3.1809816519400034,8.048213466477216e-06,0.0004769680599965298,0.006438570773181773,0.0008419697752619472
4.59661334,0.124032888,3.64020553,0.12402280624586459,3.6401161275484406,1.0081754135402021e-05,8.940245155919513e-05,0.008065403308321617,0.00015781803512736326,0.12401988855067815,3.639469293939785,1.299944932184327e-05,0.0007362360602147788,0.010399559457474616,0.001299643649437006,0.12404354309936028,3.640562933270612,1.0655099360282194e-05,0.0003574032706121777,0.008524079488225755,0.0006309075526722052,0.12403053540034746,3.640090360464121,2.352599652533094e-06,0.00011516953587875634,0.0018820797220264751,0.00020330348376275916,0.12402516128134161,3.639673473771059,7.72671865838237e-06,0.0005320562289408137,0.006181374926705896,0.0009392143857835583
4.74094982,0.123894714,4.14558661,0.12388441888330326,4.145368083049881,1.029511669674299e-05,0.00021852695011848056,0.008236093357394392,0.00038575557256658756,0.12388144045817921,4.144714393209804,1.3273541820790768e-05,0.0008722167901957789,0.010618833456632615,0.001539684176810875,0.12390716951173608,4.146086406149076,1.2455511736078617e-05,0.0004997961490760261,0.009964409388862894,0.0008822671507970366,0.12389222393568604,4.145440527567761,2.4900643139647016e-06,0.00014608243223879214,0.0019920514511717613,0.00025787259768024994,0.12388730793226932,4.1449806394133,7.406067730683641e-06,0.0006059705866992005,0.005924854184546913,0.0010696920013935276
4.8852863,0.123743306,4.68316685,0.12373273957132633,4.683010615514038,1.0566428673669526e-05,0.00015623448596180367,0.00845314293893562,0.0002757935511119607,0.12372975891203808,4.682159341752206,1.354708796191817e-05,0.0010075082477944974,0.010837670369534536,0.0017785079633555819,0.12375755498019,4.683834928559139,1.4248980190006977e-05,0.0006680785591388627,0.011399184152005581,0.0011793283481069284,0.12374067898832546,4.682989698947674,2.6270116745413796e-06,0.00017715105232607442,0.0021016093396331037,0.000312716603529988,0.12373621883618914,4.682497360002277,7.0871638108566115e-06,0.000669489997723538,0.005669731048685289,0.0011818198957127444
5.02962278,0.123574933,5.2453507,0.12356420465104409,5.245166129665626,1.0728348955907352e-05,0.00018457033437435655,0.008582679164725882,0.00032581352083477054,0.12356111924631263,5.244199727236397,1.3813753687363928e-05,0.0011509727636029865,0.011051002949891142,0.0020317592735884234,0.12359096458462675,5.246217168584794,1.6031584626749473e-05,0.000866468584793445,0.012825267701399579,0.0015295371342378401,0.12357217240686441,5.245147204084578,2.760593135586742e-06,0.00020349591542245804,0.0022084745084693935,0.0003592219784616559,0.12356816780381698,5.244624018339803,6.765196183020072e-06,0.0007266816601969595,0.005412156946416058,0.0012827777065983498
5.17395926,0.123391593,5.84139709,0.12338060148077673,5.840183858530737,1.0991519223263468e-05,0.0012132314692632207,0.008793215378610775,0.0021416617027222072,0.1233775159238529,5.840089848774568,1.4077076147089862e-05,0.001307241225432243,0.01126166091767189,0.0023076128007362717,0.12340940051194602,5.842483008424924,1.7807511946021926e-05,0.001085918424924337,0.01424600955681754,0.0019169218420893926,0.12338869941326706,5.841177041270065,2.8935867329299425e-06,0.0002200487299353071,0.002314869386343954,0.0003884419004737035,0.12338515073863884,5.8406161565247325,6.4422613611503365e-06,0.0007809334752675312,0.005153809088920269,0.0013785459400998852
5.31775396,0.123194334,6.40321415,0.1231831274094313,6.402293173189158,1.1206590568704766e-05,0.0009209768108418004,0.008965272454963813,0.001625757998243273,0.12318000312338917,6.4018072118116995,1.4330876610832433e-05,0.0014069381883006216,0.011464701288665946,0.002483603263119011,0.12321390525438339,6.404527689856362,1.957125438338536e-05,0.001313539856361956,0.01565700350670829,0.0023187314841726153,0.12319131719335875,6.402973236057091,3.0168066412483707e-06,0.000240913942909593,0.0024134453129986966,0.0004252743011147023,0.1231881954835801,6.402424768348266,6.138516419895712e-06,0.0007893816517343666,0.00491081313591657,0.0013934591173914766
5.43500162,0.123018485,6.82283982,0.12300681097831223,6.821844112776253,1.1674021687765879e-05,0.0009957072237476439,0.009339217350212703,0.0017576761584656225,0.12300491521776726,6.821415503217555,1.3569782232741856e-05,0.0014243167824457004,0.010855825786193485,0.0025142808959290716,0.1230394637580184,6.824367839820446,2.0978758018402877e-05,0.0015280198204452589,0.0167830064147223,0.0026973430984570663,0.1230154129209171,6.822549222373552,3.072079082899748e-06,0.0002905976264484522,0.0024576632663197984,0.0005129786221623284,0.12301133953431548,6.821981531712976,7.1454656845187925e-06,0.0008582882870245001,0.005716372547615034,0.001515096830888923
5.55224927,0.122828836,7.20743758,0.12281668514648879,7.207737375442376,1.2150853511208592e-05,0.0002997954423760163,0.009720682808966874,0.0005292151035097129,0.12281602050170964,7.206010142654532,1.2815498290352778e-05,0.001427437345467908,0.010252398632282222,0.002519789482282879,0.1228512478853066,7.209247177074232,2.241188530660576e-05,0.0018095970742324496,0.01792950824528461,0.003194398471707431,0.12282571611073267,7.207118440029752,3.1198892673223177e-06,0.0003191399702480169,0.002495911413857854,0.0005633631086928174,0.12282069930484817,7.206501665739254,8.136695151830797e-06,0.0009359142607454629,0.006509356121464638,0.0016521263914192539
5.66949693,0.122621725,7.66312911,0.12260916266348426,7.662657436305997,1.256233651573957e-05,0.0004716736940029165,0.010049869212591656,0.0008326238745200201,0.12260966905403925,7.661585980583668,1.2055945960751102e-05,0.0015431294163317233,0.009644756768600882,0.0027240153730175845,0.12264556216296067,7.665242041639085,2.383716296067151e-05,0.0021129316390853248,0.019069730368537208,0.003729861025322056,0.12261855712895524,7.662840350785382,3.1678710447624603e-06,0.0002887592146176843,0.0025342968358099682,0.0005097333583264189,0.12261260589657483,7.662018391566642,9.11910342517308e-06,0.0011107184333578601,0.0072952827401384646,0.0019607001561497087
5.78674459,0.122399741,8.22218691,0.12238671684390551,8.221638284961832,1.3024156094498807e-05,0.0005486250381672164,0.010419324875599045,0.0009684625425276678,0.12238844416493846,8.220467981929355,1.1296835061541666e-05,0.0017189280706446652,0.009037468049233333,0.003034344650546771,0.1224249879060951,8.224663531264877,2.524690609509439e-05,0.0024766212648774655,0.020197524876075512,0.00437186559161427,0.12239653217336309,8.221932097669153,3.20882663691624e-06,0.0002548123308461214,0.002567061309532992,0.0004498084859980828,0.12238964501946098,8.220853365071731,1.0095980539026606e-05,0.0013335449282685374,0.008076784431221284,0.0023540455173542206
5.89305963,0.122183792,8.80722205,0.12217096044710365,8.806162976379493,1.2831552896344633e-05,0.001059073620506723,0.010265242317075707,0.0018695339437412016,0.12217293378319415,8.80524842329718,1.0858216805853527e-05,0.001973626702820752,0.008686573444682821,0.003483952429512904,0.1222106505390721,8.810290514543798,2.685853907209712e-05,0.003068464543797944,0.021486831257677697,0.005416619306457555,0.12218047942676906,8.806724454837774,3.3125732309402522e-06,0.0004975951622263608,0.002650058584752202,0.0008783818499591133,0.12217247719827501,8.805551701277752,1.1314801724990331e-05,0.0016703487222482494,0.009051841379992265,0.0029485897615254813
5.99140175,0.121966781,9.46255638,0.12195452189670788,9.461963893773802,1.225910329211155e-05,0.000592486226198119,0.00980728263368924,0.001045888680096229,0.12195615144562376,9.46024682467852,1.0629554376237471e-05,0.002309555321479806,0.008503643500989977,0.004076951766949624,0.1219953301603508,9.466625427549742,2.8549160350804792e-05,0.004069047549741356,0.022839328280643834,0.0071829024589420785,0.12196313209668606,9.461952324317307,3.6489033139325278e-06,0.000604055682693172,0.002919122651146022,0.0010663117094393542,0.12195401168598113,9.460447181472196,1.2769314018862277e-05,0.0021091985278047787,0.010215451215089821,0.003723271135705691
6.10357908,0.121695746,10.3842257,0.12168359051616223,10.382307710937335,1.2155483837761327e-05,0.0019179890626652707,0.009724387070209062,0.00338573786273844,0.1216856708506056,10.381516287034453,1.0075149394397909e-05,0.0027094129655473864,0.008060119515518327,0.004782802072135263,0.1217255888904417,10.38894135559816,2.9842890441708625e-05,0.004715655598159785,0.0238743123533669,0.008324329902141088,0.12169137111819575,10.383711402706169,4.37488180424217e-06,0.000514297293831234,0.003499905443393736,0.0009078653545649623,0.12168215298780506,10.381613533033358,1.3593012194931808e-05,0.0026121669666423486,0.010874409755945447,0.004611138183689999
6.21575641,0.121391711,11.5529271,0.12137926985528147,11.552480576763095,1.244114471853075e-05,0.000446523236904639,0.0099529157748246,0.0007882269295528331,0.1213822200905099,11.549682062532316,9.490909490095234e-06,0.0032450374676837868,0.007592727592076187,0.005728315366446539,0.12142281697754212,11.55818557139205,3.110597754212019e-05,0.005258471392050268,0.02488478203369615,0.009282537652978599,0.12138661076088957,11.552737627294539,5.10023911043378e-06,0.0001894727054612133,0.004080191288347024,0.0003344674509999927,0.12137732664926242,11.549709600395346,1.438435073758404e-05,0.003217499604653895,0.011507480590067232,0.005679704043611545
6.3214216,0.121059213,12.9460347,0.1210470072605073,12.941962336902465,1.2205739492704426e-05,0.004072363097535003,0.00976459159416354,0.007188755242943397,0.1210503132231934,12.94234300521217,8.899776806597925e-06,0.0036916947878307127,0.00711982144527834,0.006516778986979006,0.12109134056094664,12.952114632964193,3.212756094664315e-05,0.006079932964192736,0.025702048757314522,0.01073262597815524,0.12105350547744267,12.945033391744229,5.707522557324429e-06,0.0010013082557716046,0.004566018045859543,0.001767563402643951,0.12104428773785038,12.942134406052508,1.4925262149620422e-05,0.0039002939474919174,0.011940209719696337,0.006885009487740532
6.38630945,0.120838207,13.8245539,0.12082676070209915,13.820889029776435,1.1446297900855051e-05,0.0036648702235648756,0.009157038320684041,0.006469426817639678,0.12082943825357245,13.821035279099052,8.768746427550989e-06,0.0035186209009481217,0.007014997142040791,0.006211259616052351,0.12087107109479839,13.830326461597744,3.2864094798384924e-05,0.005772561597744641,0.02629127583870794,0.01019003744438184,0.12083212529133927,13.824756053855959,6.081708660732321e-06,0.00020215385595889757,0.004865366928585857,0.0003568529026268287,0.12082372595864692,13.820754944472666,1.4481041353084367e-05,0.0037989555273334474,0.011584833082467494,0.0067061214363124165
6.41444221,0.120737819,14.2103074,0.12072618332167263,14.203276838953682,1.1635678327362453e-05,0.007030561046317274,0.009308542661889962,0.012410726001603178,0.12072786521583709,14.207429861018822,9.953784162908264e-06,0.0028775389811777075,0.00796302733032661,0.005079587193547748,0.12077066674827114,14.216379663390798,3.284774827114201e-05,0.006072263390798582,0.026278198616913606,0.010719087233051264,0.12073192935684764,14.211110763104674,5.889643152359736e-06,0.0008033631046746592,0.004711714521887789,0.0014181399331049218,0.12072296153270647,14.207093500785167,1.4857467293530324e-05,0.0032138992148329493,0.01188597383482426,0.00567334844108248
6.45826295,0.120573513,14.7684272,0.1205614586155376,14.764996223356816,1.2054384462389933e-05,0.003430976643183925,0.009643507569911947,0.00605654523955247,0.12056307150730232,14.764732496769273,1.0441492697674248e-05,0.003694703230726404,0.008353194158139399,0.006522089652831122,0.12060630410758746,14.774241701987565,3.279110758747095e-05,0.005814501987565279,0.026232886069976757,0.010264072885228629,0.12056752132233851,14.768881306755533,5.991677661479344e-06,0.00045410675553370083,0.0047933421291834755,0.0008016137661386044,0.12055843486264839,14.764486070175039,1.5078137351604015e-05,0.003941129824960754,0.012062509881283212,0.006957095183741456
6.5223916,0.120320507,15.5800765,0.12030851683302457,15.57765969864767,1.1990166975422989e-05,0.0024168013523304666,0.009592133580338391,0.004266268251776142,0.12031072335941446,15.580810542544898,9.783640585528386e-06,0.0007340425448969512,0.007826912468422709,0.001295771537750537,0.12035295558630427,15.59234321223718,3.2448586304273386e-05,0.012266712237179789,0.02595886904341871,0.02165386283017858,0.1203137971955301,15.582146240337726,6.709804469887115e-06,0.0020697403377258894,0.005367843575909692,0.0036536174078791203,0.12030709957158324,15.579895003666488,1.3407428416753464e-05,0.0001814963335124986,0.010725942733402771,0.0003203871285207183
6.59351527,0.120033043,16.6158015,0.12002118164990357,16.61506949463452,1.1861350096439849e-05,0.0007320053654815695,0.009489080077151879,0.0012921753986410343,0.12002284425567485,16.612447076219542,1.0198744325159992e-05,0.0033544237804576937,0.008158995460127993,0.005921409992496866,0.12006514757194939,16.626992249462713,3.2104571949381766e-05,0.011190749462713256,0.025683657559505413,0.019754515239871595,0.1200262292731293,16.613967336369058,6.813726870710801e-06,0.0018341636309422427,0.005450981496568641,0.0032377646841788795,0.12002030744855112,16.61223203680774,1.2735551448886384e-05,0.003569463192260258,0.010188441159109107,0.0063010091741049256
6.66016602,0.119742567,17.5706571,0.11973070486237455,17.569131206097158,1.1862137625440194e-05,0.001525893902840636,0.009489710100352156,0.0026935903139041492,0.11973165046429936,17.56412954066036,1.0916535700636332e-05,0.0065275593396378895,0.008733228560509065,0.011522800227428071,0.11977473868188665,17.58081419770705,3.2171681886655756e-05,0.010157097707050866,0.025737345509324605,0.017929857344706642,0.11973543650772694,17.56555389089152,7.130492273049738e-06,0.005103209108479945,0.00570439381843979,0.00900846028602595,0.11973018374733504,17.56446410825836,1.2383252664949218e-05,0.006192991741638565,0.009906602131959374,0.010932203437153537
6.73209189,0.119407184,18.5284672,0.11939388790881943,18.557875834034526,1.3296091180572955e-05,0.02940863403452454,0.010636872944458364,0.05191370883197008,0.1193952717675924,18.54143049816067,1.191223240759598e-05,0.01296329816066688,0.009529785926076784,0.02288351391719965,0.11943830801737894,18.559010301046495,3.1124017378938995e-05,0.030543101046493604,0.024899213903151196,0.05391633126148167,0.11939900647129614,18.535613325740794,8.177528703856574e-06,0.007146125740792542,0.006542022963085259,0.012614727040658632,0.11939395235097326,18.5430354337933,1.3231649026737569e-05,0.014568233793298191,0.010585319221390055,0.02571663296069767
6.80694902,0.119034033,19.6708152,0.11902164238012296,19.696501681373213,1.23906198770396e-05,0.02568648137321361,0.00991249590163168,0.04534316396203177,0.11902286338417785,19.672307738495082,1.1169615822148593e-05,0.0014925384950821297,0.008935692657718874,0.0026347095469731216,0.11906604576799343,19.694529137152994,3.201276799343067e-05,0.02371393715299419,0.025610214394744535,0.041861122389259625,0.11902540498928615,19.67368741659757,8.628010713843115e-06,0.0028722165975700875,0.006902408571074492,0.005070191834600656,0.11902246291023369,19.672309467514577,1.1570089766307912e-05,0.0014942675145768192,0.00925607181304633,0.002637761705550318
6.8581303,0.118764808,20.5114846,0.11875150354483797,20.522131077641646,1.330445516202483e-05,0.010646477641646612,0.010643564129619865,0.018793737231238845,0.11875455593403508,20.50483073958824,1.0252065964916346e-05,0.006653860411759638,0.008201652771933077,0.0117457537000578,0.11879752531147308,20.526100164086337,3.271731147308499e-05,0.014615564086337685,0.02617384917846799,0.025800182949755293,0.11875491720765016,20.510245531159764,9.89079234983703e-06,0.001239068840234836,0.007912633879869624,0.002187271225151212,0.11875441682639237,20.503370626308367,1.0391173607626758e-05,0.008113973691632026,0.008312938886101406,0.014323224506216356
6.9400926,0.118304815,21.8483604,0.1182955589000867,21.890939048189832,9.25609991329901e-06,0.04257864818983137,0.007404879930639208,0.07516212898534687,0.11829747317789976,21.876398395426566,7.341822100229156e-06,0.028037995426565487,0.005873457680183325,0.04949418354820783,0.1183436431572621,21.909742207923834,3.882815726211075e-05,0.06138180792383352,0.0310625258096886,0.10835448189796637,0.11829509450411207,21.855937356852916,9.72049588791879e-06,0.007576956852915373,0.007776396710335032,0.013375253384188959,0.11829679824946729,21.874109597082846,8.016750532705008e-06,0.0257491970828454,0.0064134004261640065,0.045453873119253856
7.02183614,0.117813892,23.1698804,0.11780893410458942,23.268603385610543,4.957895410578894e-06,0.09872298561054293,0.003966316328463115,0.17427114513349604,0.11781132491574108,23.258602576259957,2.567084258928154e-06,0.0887221762599566,0.002053667407142523,0.1566171764350217,0.11785772455303425,23.290244231462438,4.383255303425093e-05,0.12036383146243779,0.035066042427400745,0.21247273481338133,0.11780954440871327,23.22164100850421,4.3475912867296795e-06,0.05176060850421038,0.0034780730293837436,0.09137062114815135,0.11780836832747119,23.25792961189137,5.523672528817691e-06,0.08804921189137005,0.004418938023054153,0.15542922339224935
7.08715722,0.117395975,24.0281754,0.11739352312041172,24.172959149211934,2.45187958827775e-06,0.1447837492119355,0.0019615036706222,0.25558009227377276,0.11739495352189255,24.150017744139358,1.0214781074463497e-06,0.12184234413935968,0.0008171824859570798,0.2150826852287591,0.11744250115871117,24.1820684719243,4.652615871117427e-05,0.15389307192430124,0.037220926968939416,0.271660360619152,0.11739443976082861,24.12364937957613,1.535239171387981e-06,0.09547397957613057,0.0012281913371103848,0.16853582423876193,0.11739185451418073,24.160833085145743,4.120485819270048e-06,0.1326576851457446,0.003296388655416038,0.23417450918987193
7.13671479,0.117071934,24.6680356,0.11706582414761627,24.78490362918057,6.10985238373718e-06,0.11686802918056927,0.004887881906989744,0.2063017558559089,0.11706924365966205,24.77436031824258,2.690340337951902e-06,0.10632471824257905,0.0021522722703615216,0.18769013406085402,0.11711658593520131,24.802352760414134,4.465193520131194e-05,0.13431716041413466,0.035721548161049554,0.23710390454349226,0.117068589196813,24.746059220493894,3.344803187005363e-06,0.07802362049389444,0.0026758425496042904,0.13773150808640253,0.11706531760816542,24.781464084593242,6.616391834579627e-06,0.11342848459324273,0.0052931134676637015,0.20023008601869624
7.22457479,0.116462683,25.5838997,0.11645921629370425,25.731246925293213,3.4667062957516315e-06,0.1473472252932133,0.002773365036601305,0.26010527867736244,0.11646234089818226,25.73968184898822,3.4210181773519643e-07,0.1557821489882194,0.00027368145418815715,0.2749950614604855,0.11651245425419779,25.76646870490448,4.9771254197791825e-05,0.18256900490447947,0.03981700335823346,0.32228066598493055,0.1164641769882162,25.70436229075836,1.4939882162084972e-06,0.12046259075836119,0.0011951905729667978,0.2126470700554398,0.11646173651106854,25.741370122601786,9.464889314525493e-07,0.15747042260178645,0.0007571911451620394,0.2779752932080916
7.30980664,0.115845322,26.3882603,0.11584314402110102,26.58909838224749,2.1779788989817472e-06,0.20083808224748978,0.0017423831191853978,0.3545302278211035,0.11584668229889324,26.600340644723243,1.360298893235412e-06,0.212080344723244,0.0010882391145883297,0.37437567661324156,0.11589647532077851,26.64200118081825,5.115332077851309e-05,0.25374088081825263,0.04092265662281047,0.44791710455175354,0.11585074323237038,26.552629731706165,5.421232370378393e-06,0.16436943170616658,0.004336985896302714,0.2901537966181257,0.1158466077628447,26.598701306014604,1.2857628446938385e-06,0.21044100601460514,0.0010286102757550708,0.3714818274022464
7.38670658,0.115281864,27.3253006,0.11527575214157629,27.53568676732711,6.111858423710204e-06,0.2103861673271119,0.004889486738968163,0.3713850231898539,0.11527937127067527,27.538300750325597,2.4927293247323234e-06,0.21300015032559827,0.0019941834597858588,0.37599936713101867,0.11532910619859826,27.60703333494791,4.724219859826573e-05,0.2817327349479122,0.03779375887861258,0.49732983699108324,0.11528447901904963,27.49337672638498,2.6150190496343484e-06,0.1680761263849817,0.0020920152397074787,0.29669705422264814,0.11527790079979676,27.54072684260411,3.963200203238593e-06,0.21542624260411003,0.003170560162590874,0.38028203622738993
7.46235841,0.114704546,28.5197485,0.11469681825125277,28.686938168732084,7.727748747229923e-06,0.1671896687320853,0.006182198997783939,0.295132231306007,0.11470128164927763,28.69339573849311,3.2643507223706347e-06,0.17364723849311048,0.0026114805778965078,0.3065314821499069,0.11474806307924786,28.77686613377354,4.35170792478512e-05,0.257117633773543,0.03481366339828096,0.4538779312094163,0.11470339621243833,28.652939321806613,1.149787561674498e-06,0.13319082180661468,0.0009198300493395983,0.23511563081243916,0.11469816921028529,28.69194538684492,6.376789714712672e-06,0.1721968868449224,0.005101431771770137,0.30397124310311496
7.53843442,0.11408988,29.7802951,0.11408149721477742,29.901075655257173,8.382785222582623e-06,0.12078055525717346,0.006706228178066098,0.21320835815848005,0.11408496807663082,29.916926015331317,4.911923369183002e-06,0.13663091533131677,0.003929538695346402,0.24118826966354917,0.11413138526975261,30.0245005672305,4.150526975260638e-05,0.24420546723050052,0.0332042158020851,0.4310846775846988,0.11408552642777381,29.899892049435284,4.35357222619559e-06,0.11959694943528376,0.003482857780956472,0.21111899324825434,0.11408240769847071,29.95365453589423,7.4723015292960104e-06,0.17335943589423053,0.005977841223436808,0.3060234374613369
7.63009226,0.113301021,31.3792001,0.11329313424853722,31.53119352815833,7.886751462779507e-06,0.15199342815833106,0.006309401170223605,0.2683070068647658,0.1132935907082646,31.52879744011976,7.430291735402439e-06,0.14959734011976167,0.005944233388321951,0.26407730287293707,0.11334102619639262,31.613250888605425,4.0005196392620124e-05,0.23405078860542616,0.0320041571140961,0.4131590905341249,0.11329702203310392,31.503144420115085,3.998966896082146e-06,0.12394432011508627,0.0031991735168657165,0.21879320672552643,0.11329662965457156,31.526432442834864,4.391345428442217e-06,0.1472323428348652,0.0035130763427537737,0.25990248195835863
7.7217501,0.112473717,32.9645359,0.11245893151067647,33.12089000017518,1.478548932352941e-05,0.1563541001751787,0.011828391458823528,0.2760047005804477,0.11245772918275317,33.13195396720295,1.5987817246834735e-05,0.16741806720295216,0.012790253797467788,0.29553541262005006,0.11250547414768514,33.223504926767205,3.175714768513527e-05,0.258969026767204,0.025405718148108214,0.45714611009503314,0.11246341264354763,33.08764442671589,1.0304356452370267e-05,0.1231085267158889,0.008243485161896213,0.2173178190853294,0.11246076731929741,33.11768764652923,1.2949680702589728e-05,0.15315174652922536,0.010359744562071782,0.27035173300099963
7.81082279,0.111616367,34.6316523,0.11160351152455966,34.915146578122425,1.2855475440332054e-05,0.28349427812242567,0.010284380352265643,0.5004394081241484,0.11160275545234977,34.839206446520734,1.3611547650227429e-05,0.20755414652073512,0.010889238120181943,0.36638578713639663,0.11164831598652682,34.93674722542761,3.194898652682243e-05,0.3050949254276105,0.025559189221457945,0.5385700371587036,0.11160895797901756,34.810905802010865,7.409020982437897e-06,0.17925350201086587,0.005927216785950318,0.31642796124357636,0.11160135408171457,34.87545755745651,1.5012918285428611e-05,0.24380525745650772,0.012010334628342889,0.4303782056807546
7.88401525,0.110879652,36.424818,0.11086324485016635,36.73903508167807,1.6407149833641554e-05,0.3142170816780663,0.013125719866913244,0.5546729599585163,0.11086494057701378,36.66055027486417,1.4711422986216083e-05,0.23573227486416926,0.011769138388972866,0.41612734087648595,0.11090609311119899,36.75811305985633,2.6441111198996503e-05,0.3332950598563258,0.021152888959197202,0.5883504372288357,0.11086735561807852,36.617360070208875,1.229638192147553e-05,0.19254207020887293,0.009837105537180424,0.3398856593949169,0.1108587474613325,36.68532265859723,2.0904538667501638e-05,0.2605046585972275,0.01672363093400131,0.4598568903238379
7.94816652,0.110194216,38.3435274,0.11018226745085184,38.60405473963515,1.194854914815524e-05,0.2605273396351535,0.009558839318524193,0.45989692811673627,0.11017809634258365,38.55648513397275,1.6119657416352462e-05,0.21295773397275042,0.01289572593308197,0.3759244914945348,0.11021928676999095,38.62745335883994,2.507076999094804e-05,0.2839259588399372,0.02005661599275843,0.5012014342369887,0.11018231519285396,38.4813015458899,1.1900807146039694e-05,0.13777414588989956,0.009520645716831755,0.2432063619787653,0.11017600948003045,38.53281009033729,1.8206519969546364e-05,0.1892826903372935,0.014565215975637091,0.3341320260426396
8.01198159,0.109480675,40.298105,0.1094682477879414,40.54032590425004,1.24272120586022e-05,0.24222090425003984,0.00994176964688176,0.4275814198473489,0.10946715852538892,40.52561185144527,1.3516474611077745e-05,0.22750685144526983,0.010813179688862196,0.40160737929353324,0.10950971914564422,40.58529663814323,2.904414564422475e-05,0.2871916381432271,0.0232353165153798,0.5069661876862839,0.10947183194362842,40.42586536385983,8.843056371582447e-06,0.12776036385982792,0.007074445097265958,0.22552949320595295,0.10946531519051454,40.50191612316958,1.5359809485457343e-05,0.2038111231695794,0.012287847588365874,0.3597784001977497
8.08927246,0.108570907,42.9074867,0.10855472674450124,43.049896743271276,1.6180255498751683e-05,0.14241004327127627,0.012944204399001347,0.251389898369784,0.10855896241775598,43.098144968121936,1.1944582244016733e-05,0.1906582681219362,0.009555665795213386,0.33656027022779395,0.10859396726215098,43.16831722553376,2.3060262150986777e-05,0.2608305255337626,0.01844820972078942,0.46043212823666957,0.10856438091025379,42.989152125857366,6.5260897462032785e-06,0.08166542585736636,0.005220871796962623,0.14416021956752875,0.10855274252662026,43.06510915860587,1.8164473379739254e-05,0.15762245860587143,0.014531578703791403,0.2782436753722811
8.14950228,0.107815594,44.9933273,0.10779686382566937,45.00526984126508,1.8730174330627847e-05,0.011942541265085538,0.014984139464502277,0.02108161872535817,0.10780169067095091,45.12877780873392,1.3903329049089197e-05,0.13545050873392483,0.011122663239271358,0.23910455219716148,0.10783708616431323,45.222524104079895,2.1492164313227646e-05,0.22919680407989773,0.017193731450582117,0.4045905749397812,0.10780944128430506,45.09128382081558,6.152715694943134e-06,0.09795652081558615,0.004922172555954507,0.17291814008917367,0.10779619425179929,45.10912643657441,1.9399748200712996e-05,0.11579913657440954,0.015519798560570397,0.2044148889084785
8.1960828,0.107219557,46.7386901,0.10719239652138784,46.59959685719966,2.716047861214821e-05,0.1390932428003424,0.021728382889718567,0.24553490307487635,0.10720110550030604,46.76288252683328,1.8451499693955542e-05,0.024192426833280933,0.014761199755164434,0.04270577821082369,0.10723418962326597,46.85474594524796,1.4632623265981026e-05,0.11605584524796342,0.011706098612784821,0.20486804492102473,0.10721239435073951,46.79332256534621,7.162649260483711e-06,0.05463246534620936,0.005730119408386969,0.09644017792279147,0.10719294211563157,46.7672468705514,2.6614884368419967e-05,0.028556770551404043,0.021291907494735973,0.05040995341186491
8.24665555,0.106536105,48.365099,0.1065155839015263,48.22467088302197,2.0521098473710864e-05,0.14042811697802904,0.01641687877896869,0.24789129505508145,0.106522471417731,48.3821969484147,1.3633582269009792e-05,0.017097948414701136,0.010906865815207833,0.030182221812234178,0.10655514615053595,48.455569328023905,1.9041150535942242e-05,0.09047032802390476,0.015232920428753793,0.15970310832703544,0.10653265739603207,48.39045636214219,3.4476039679348647e-06,0.025357362142187867,0.0027580831743478917,0.04476218492334489,0.10651287151392887,48.406572006586025,2.3233486071139176e-05,0.04147300658602404,0.01858678885691134,0.07321039072286302
8.30875033,0.105652868,50.190347,0.10564955598886643,50.06334167606395,3.312011133571602e-06,0.12700532393605357,0.0026496089068572815,0.22419665596117244,0.10564997279902977,50.202463781742814,2.895200970229328e-06,0.012116781742811611,0.0023161607761834624,0.021389197425436376,0.10568485072476981,50.26450780784642,3.198272476981345e-05,0.07416080784641821,0.025586179815850763,0.13091266261339907,0.1056663416098469,50.15141156291022,1.347360984690904e-05,0.03893543708978342,0.010778887877527232,0.06873093602210836,0.10563803307865556,50.20701610738334,1.4834921344436536e-05,0.016669107383336268,0.011867937075549229,0.02942520846672
8.36367594,0.104844329,51.5540816,0.10485153743722134,51.59493058627098,7.208437221337127e-06,0.04084898627097999,0.005766749777069702,0.07210883636632949,0.10484829280024344,51.736772213465265,3.963800243436677e-06,0.18269061346526172,0.0031710401947493416,0.3224953359831533,0.10488629657082972,51.81441777078163,4.196757082972069e-05,0.26033617078162763,0.03357405666377655,0.4595594665335824,0.1048672275190936,51.65452742770945,2.289851909359486e-05,0.10044582770944999,0.018318815274875888,0.17731239903808485,0.10483906012161609,51.73636907142144,5.268878383909992e-06,0.1822874714214393,0.004215102707127993,0.32178368787816636
8.40885879,0.104158445,52.4743241,0.10417426611817253,52.762635577193414,1.5821118172526516e-05,0.28831147719341743,0.012656894538021213,0.5089429880477695,0.10416723137632947,52.831934312092486,8.78637632946433e-06,0.35761021209248867,0.0070291010635714635,0.6312728569478648,0.10420711179399514,52.94497646230294,4.866679399513629e-05,0.4706523623029426,0.038933435196109034,0.8308209646524262,0.10418609993610449,52.72023698417619,2.765493610448755e-05,0.2459128841761924,0.02212394888359004,0.43409870217589075,0.10415904636934535,52.83044893911008,6.013693453488234e-07,0.3561248391100804,0.0004810954762790587,0.6286507963507935
8.45073445,0.103512994,53.2662228,0.10353233777028983,53.59446597726925,1.9343770289836915e-05,0.32824317726925045,0.015475016231869532,0.5794325812899694,0.10352293737614283,53.68018022280284,9.943376142837468e-06,0.413957422802838,0.007954700914269974,0.7307399959818194,0.1035647040852471,53.76329005406099,5.1710085247097526e-05,0.49706725406098684,0.04136806819767802,0.8774499579591288,0.1035435703772131,53.53517291481126,3.057637721309847e-05,0.2689501148112612,0.024461101770478777,0.4747652656782931,0.10351765614741655,53.67267915015667,4.662147416553686e-06,0.4064563501566667,0.0037297179332429486,0.7174986974970397
8.49381258,0.102846435,53.9386826,0.10286305974803625,54.31522081826675,1.6624748036250803e-05,0.37653821826675227,0.013299798429000642,0.6646855955384058,0.10285149417156358,54.436192820809275,5.059171563584486e-06,0.497510220809275,0.004047337250867589,0.8782319067829293,0.10289473329304576,54.47703109161975,4.82982930457565e-05,0.5383484916197503,0.0386386344366052,0.9503218276397527,0.10287476253060918,54.27708126453322,2.8327530609176255e-05,0.33839866453322287,0.022662024487341004,0.5973595957935919,0.1028488694146575,54.42035005489414,2.434414657498385e-06,0.48166745489414353,0.001947531725998708,0.8502654008974243
8.53320817,0.102230969,54.3026516,0.10224494684980046,54.90386240304436,1.3977849800450581e-05,0.6012108030443599,0.011182279840360465,1.0612897742628666,0.10223028204099945,55.00363149954032,6.869590005592618e-07,0.7009798995403216,0.0005495672004474095,1.237407570820153,0.10227479991575017,55.012290855370004,4.3830915750164845e-05,0.709639255370007,0.035064732600131876,1.2526935333265032,0.10225540326340195,54.82134517189299,2.443426340194288e-05,0.5186935718929959,0.019547410721554304,0.9156259019938144,0.1022297137153274,54.984295448082335,1.2552846726104905e-06,0.6816438480823379,0.0010042277380883924,1.2032745286607882
8.56957756,0.101664922,54.6902898,0.10166844030673343,55.40285819361964,3.518306733424348e-06,0.712568393619641,0.0028146453867394783,1.2578642063350343,0.10165457099189737,55.51365862655848,1.035100810263534e-05,0.8233688265584789,0.008280806482108272,1.453455113661446,0.10169794435076766,55.49724044215506,3.302235076765858e-05,0.8069506421550585,0.026417880614126865,1.4244728479884414,0.10168212755646154,55.29258617987422,1.7205556461535876e-05,0.6022963798742182,0.0137644451692287,1.0632060931028997,0.1016557787788794,55.487439823090654,9.143221120611056e-06,0.7971500230906514,0.007314576896488845,1.4071722659931885
8.60140763,0.101173844,55.0873641,0.10115990236699951,55.78914776067065,1.3941633000488785e-05,0.7017836606706496,0.011153306400391028,1.238826413369634,0.10114858399958791,55.91255917330454,2.5260000412086203e-05,0.8251950733045348,0.020208000329668963,1.4566789030329204,0.10118953990413593,55.893885153631906,1.5695904135928918e-05,0.8065210536319043,0.012556723308743134,1.423714515130057,0.10117747842020756,55.671301582445636,3.6344202075655474e-06,0.5839374824456343,0.002907536166052438,1.0307979760014854,0.10115042169279233,55.899312431858924,2.3422307207671134e-05,0.8119483318589218,0.018737845766136907,1.4332950397235051
8.63323771,0.10067003,55.4721823,0.10064834414977264,56.13381332264138,2.1685850227354253e-05,0.6616310226413802,0.017348680181883402,1.1679468085216194,0.10063782164010841,56.258425277008065,3.220835989158066e-05,0.7862429770080652,0.02576668791326453,1.3879185592795908,0.10067793621815473,56.23793957038353,7.906218154732358e-06,0.7657572703835314,0.006324974523785887,1.3517560837401041,0.10066906836236492,56.01407254286071,9.616376350773947e-07,0.5418902428607097,0.0007693101080619158,0.9565739181810063,0.1006405568349092,56.26747558641823,2.9473165090790343e-05,0.7952932864182287,0.023578532072632274,1.4038946541572683
8.66493448,0.100159291,55.8376787,0.1001340837359298,56.41254293549534,2.520726407019558e-05,0.5748642354953404,0.020165811256156463,1.0147813905393674,0.10012363249340792,56.52968683993071,3.5658506592081696e-05,0.6920081399307136,0.028526805273665357,1.2215701362920197,0.10016396797443153,56.50839970309617,4.6769744315305894e-06,0.670721003096169,0.0037415795452244716,1.1839929328694627,0.10015739201171381,56.2858823031266,1.8989882861891738e-06,0.44820360312660057,0.001519190628951339,0.7911932027457866,0.10012754727041871,56.55241967902312,3.174372958128502e-05,0.7147409790231194,0.025394983665028015,1.2616993714065012
8.69009912,0.0997532126,56.1777104,0.09972328555486663,56.56950946871634,2.9927045133368302e-05,0.3917990687163382,0.02394163610669464,0.691624872821328,0.09971188662739781,56.68746046170871,4.1325972602188066e-05,0.5097500617087078,0.03306077808175045,0.8998383348766941,0.09975334360620376,56.65545006728177,1.3100620376016447e-07,0.4777396672817673,0.00010480496300813158,0.8433318581078021,0.09974822679116344,56.44963263148783,4.985808836566186e-06,0.271922231487828,0.0039886470692529485,0.4800118065268343,0.09971698621747714,56.7097214968722,3.622638252286092e-05,0.5320110968721963,0.028981106018288738,0.9391347162189522
8.71526377,0.0993438242,56.4072596,0.09931064283952289,56.6663396630053,3.318136047711362e-05,0.2590800630052996,0.026545088381690896,0.45734211725835544,0.09929751254516096,56.76274775981923,4.631165483903743e-05,0.3554881598192239,0.037049323871229944,0.6275268956865849,0.09934179444657457,56.74780333992567,2.029753425433767e-06,0.3405437399256641,0.0016238027403470134,0.6011461987080655,0.09933784172586718,56.57064310496334,5.982474132817939e-06,0.16338350496333476,0.004785979306254351,0.28841338549270795,0.0993046322251821,56.80140310089033,3.919197481790093e-05,0.3941435008903298,0.031353579854320746,0.6957633910916435
8.74042841,0.0989335462,56.5257591,0.09889800403232336,56.727931021360845,3.554216767663598e-05,0.2021719213608435,0.028433734141308786,0.35688479264985573,0.09888276056967962,56.78948080134284,5.078563032037686e-05,0.26372170134283834,0.04062850425630149,0.46553578789519673,0.09893026596021019,56.80279034244727,3.2802397898074043e-06,0.27703124244726496,0.0026241918318459234,0.48903050855346314,0.09892707051486446,56.637092311544244,6.475685135537423e-06,0.1113332115442418,0.005180548108429939,0.19653139689013582,0.09889136209629214,56.82841942462425,4.218410370786241e-05,0.30266032462424874,0.033747282966289927,0.534272348354816
8.76559306,0.0985255709,56.6100221,0.09848604642900262,56.748995590880064,3.95244709973791e-05,0.13897349088006195,0.03161957679790328,0.24532351051872395,0.09846848203771319,56.783520767623465,5.7088862286808206e-05,0.17349866762346267,0.045671089829446565,0.30626921682813935,0.09851663234723577,56.805954051466244,8.938552764223284e-06,0.19593195146624254,0.007150842211378627,0.34586966084032383,0.09851569916103732,56.6431791024338,9.871738962677346e-06,0.03315700243379638,0.007897391170141876,0.058530531138178285,0.09847716973814435,56.803850680738364,4.840116185564347e-05,0.19382858073836218,0.03872092948451478,0.34215667725173954
8.7907577,0.0981171196,56.6490715,0.09807484396417107,56.72526694202321,4.227563582892557e-05,0.07619544202321293,0.03382050866314046,0.13450430873030803,0.09805569190363199,56.746968720982345,6.142769636800771e-05,0.09789722098234677,0.04914215709440617,0.17281346082141305,0.09810204233707592,56.7548590672814,1.5077262924073631e-05,0.10578756728140348,0.012061810339258905,0.18674192617861968,0.09810416425251203,56.602738219656885,1.2955347487964008e-05,0.046333280343112904,0.010364277990371207,0.08179000840836889,0.0980635308613613,56.735572075772204,5.358873863869906e-05,0.08650057577220593,0.04287099091095925,0.15269548729003607
8.81245201,0.0977640039,56.6488342,0.09772097179450841,56.66984342136031,4.303210549158609e-05,0.021009221360309027,0.034425684393268874,0.03708661202030298,0.09769989895402571,56.67493215597028,6.41049459742804e-05,0.026097955970278974,0.05128395677942432,0.04606952113995191,0.0977451187468504,56.67362334364669,1.8885153149586498e-05,0.02478914364668583,0.015108122519669198,0.04375913495190443,0.09774965755417334,56.53108059480527,1.4346345826657392e-05,0.11775360519473566,0.011477076661325913,0.20786502245625627,0.09770791924349449,56.644477306110346,5.608465650550065e-05,0.0043568938896569875,0.04486772520440052,0.007691024361550194
8.83737105,0.097357263,56.5993713,0.09731483428981991,56.574769217542055,4.242871018009242e-05,0.02460208245794604,0.03394296814407394,0.04342892444044037,0.0972913308569616,56.54063575125781,6.593214303840522e-05,0.05873554874219167,0.05274571443072418,0.10368316229541674,0.09733609873442335,56.54150066098122,2.1164265576648078e-05,0.05787063901878042,0.016931412461318462,0.10215637694746757,0.09734272795422386,56.39984286959648,1.4535045776142841e-05,0.1995284304035181,0.011628036620914273,0.35221835966635057,0.09729911589661551,56.493817000041275,5.814710338448992e-05,0.105554299958726,0.046517682707591934,0.1863301501044479
8.86368555,0.0969272857,56.4785585,0.0968861392760433,56.43788027880585,4.1146423956708866e-05,0.04067822119414899,0.03291713916536709,0.07180739263157913,0.09686139125511763,56.35699354517607,6.589444488237783e-05,0.12156495482393126,0.05271555590590227,0.21459302263044377,0.0969049806248388,56.359564553236005,2.230507516121083e-05,0.11899394676399311,0.017844060128968664,0.21005454037140414,0.09691462182908286,56.21101384043981,1.2663870917140052e-05,0.2675446595601869,0.010131096733712042,0.472284280176043,0.09686829207866038,56.29573684280112,5.8993621339625824e-05,0.182821657198879,0.04719489707170066,0.3227266614579535
8.8935884,0.0964384653,56.2160379,0.09639990330662647,56.23706274756513,3.8561993373528725e-05,0.02102484756512979,0.03084959469882298,0.03711419624085063,0.09637560685273042,56.11093301546022,6.285844726958145e-05,0.1051048845397844,0.05028675781566516,0.18553681773898872,0.09641611144810021,56.11466687469263,2.2353851899789556e-05,0.10137102530737252,0.017883081519831645,0.1789456077976009,0.09642990976071382,55.946191611364576,8.555539286178582e-06,0.2698462886354278,0.006844431428942865,0.47634724010512297,0.09638206769446062,56.025695904563875,5.639760553938222e-05,0.1903419954361283,0.04511808443150578,0.33600196860442505
8.92349125,0.0959501872,55.9044668,0.09591541223182501,55.991207063428604,3.477496817498593e-05,0.0867402634286023,0.027819974539988745,0.1531185968839795,0.0958918421743996,55.824939543355825,5.8345025600398115e-05,0.0795272566441767,0.04667602048031849,0.14038580781359622,0.09593009299648564,55.86075096783369,2.0094203514356423e-05,0.04371583216631336,0.01607536281148514,0.07716954754732983,0.09594759839952204,55.65679005450922,2.5888004779595075e-06,0.24767674549077867,0.002071040382367606,0.43721236541498953,0.09589843486415933,55.7270700938561,5.1752335840662966e-05,0.17739670614390235,0.04140186867253037,0.31315024491425664
8.95082664,0.0955071077,55.6084062,0.09547442477908846,55.73615811420258,3.2682920911533686e-05,0.1277519142025838,0.02614633672922695,0.2255145774147133,0.0954511027355606,55.53796868263763,5.600496443940173e-05,0.07043751736236459,0.04480397155152138,0.12434010919731418,0.0954884175519925,55.615097650266144,1.869014800749691e-05,0.006691450266146148,0.014952118405997528,0.01181210934083209,0.09550982592175382,55.38845979168325,2.718221753822414e-06,0.21994640831674417,0.0021745774030579312,0.38826127682736017,0.09545782571427591,55.43774128294774,4.928198572408393e-05,0.17066491705225673,0.039425588579267146,0.3012669273004002
8.98093631,0.0950239511,55.3003463,0.09499108321778822,55.432606378202934,3.286788221178172e-05,0.13226007820293262,0.026294305769425375,0.23347263194407808,0.09496796983593703,55.20871817909351,5.598126406297643e-05,0.09162812090649197,0.044785011250381146,0.16174690684293383,0.09500404139567864,55.317124487183825,1.990970432136363e-05,0.0167781871838244,0.015927763457090904,0.029617762020732148,0.09502986288771363,55.08224777001143,5.91178771362777e-06,0.21809852998857338,0.004729430170902216,0.3849993022190547,0.09497486552987505,55.110807087231656,4.9085570124951516e-05,0.18953921276834507,0.03926845609996121,0.33458485328986387
9.02252531,0.0943589376,54.8571782,0.09432680798252926,54.98872187491876,3.212961747073306e-05,0.13154367491875973,0.02570369397658645,0.2322079981818585,0.09430462742614641,54.74604208705074,5.431017385358616e-05,0.11113611294926073,0.04344813908286893,0.1961834678071656,0.09434028743696435,54.87845349509668,1.865016303564948e-05,0.021275295096678803,0.014920130428519585,0.03755629974743505,0.09437032958150554,54.629547890664966,1.1391981505542992e-05,0.2276303093350336,0.009113585204434393,0.40182531382713593,0.09431327824597824,54.65068328313499,4.56593540217598e-05,0.20649491686501165,0.03652748321740784,0.3645159777508651
9.06411431,0.0936967081,54.3685778,0.09366717429260389,54.53756686189396,2.953380739610656e-05,0.16898906189396,0.023627045916885248,0.2983086172806204,0.09364829165069187,54.25812225343842,4.841644930812794e-05,0.11045554656157464,0.03873315944650235,0.19498209526977797,0.09368347542544053,54.4166570702786,1.3232674559465751e-05,0.048079270278606145,0.010586139647572601,0.0848721241240576,0.09371623912343893,54.13812588413829,1.9531023438934536e-05,0.23045191586170688,0.015624818751147629,0.40680616603170083,0.09365843498336521,54.1788029713448,3.8273116634790494e-05,0.1897748286551959,0.030618493307832395,0.33500077517633436
9.10570331,0.0930419116,53.8555611,0.09301382482421218,54.07267759476615,2.8086775787819485e-05,0.21711649476614525,0.022469420630255588,0.3832657606155915,0.09299942391999863,53.778356354954454,4.248768000136849e-05,0.07720474504554886,0.03399014400109479,0.13628598492660002,0.09303283976644483,53.94013172774902,9.071833555168718e-06,0.08457062774901658,0.007257466844134974,0.14928863882440965,0.09306819726420426,53.63713940732338,2.6285664204261927e-05,0.21842169267662115,0.02102853136340954,0.38556976644643004,0.09301135674547036,53.713451279580745,3.055485452964357e-05,0.14210982041925746,0.024443883623714857,0.2508599287796932
9.14276829,0.0924641697,53.3997935,0.09243688313211727,53.663986969610654,2.728656788272832e-05,0.26419346961065315,0.021829254306182655,0.4663685787165164,0.09242527084798681,53.342925698483754,3.8898852013191654e-05,0.056867801516247596,0.031119081610553323,0.10038611403586305,0.09245811424187306,53.502524471977566,6.055458126943969e-06,0.10273097197756442,0.004844366501555175,0.1813462590954636,0.09249630904772407,53.199797057919085,3.213934772407223e-05,0.19999644208091638,0.025711478179257785,0.3530445191514152,0.09243898634414255,53.2922086810449,2.5183355857452683e-05,0.10758481895510386,0.020146684685962146,0.1899145318826697
9.17655726,0.0919422477,52.9615582,0.09191575519329602,53.304127695866505,2.6492506703973406e-05,0.3425694958665062,0.021194005363178725,0.6047221724834558,0.09190629999079927,52.945928635442264,3.5947709200720435e-05,0.015629564557734454,0.028758167360576348,0.027590151336786613,0.0919384742146505,53.10931629333551,3.773485349495287e-06,0.14775809333551138,0.0030187882795962295,0.2608305651320541,0.09197991573815734,52.798124000612425,3.766803815734299e-05,0.16343419938757364,0.03013443052587439,0.28850287402781816,0.09192062373083927,52.89347427430519,2.162396916072229e-05,0.06808392569480759,0.01729917532857783,0.12018542209435434
9.208745,0.0914493279,52.5181702,0.09142296436413909,52.97574401572539,2.6363535860912668e-05,0.45757381572538947,0.021090828688730134,0.8077340080064499,0.09141778681220965,52.58903179591309,3.154108779035436e-05,0.07086159591308672,0.02523287023228349,0.12508871555482903,0.09144741017912235,52.746462295953016,1.917720877653295e-06,0.22829209595301592,0.001534176702122636,0.40299353530095533,0.09149206194277613,52.41963676631998,4.2734042776132464e-05,0.09853343368001788,0.03418723422090597,0.17393653783013527,0.09143137166231793,52.51304728226923,1.7956237682068e-05,0.005122917730773224,0.0143649901456544,0.0090432510103422
9.23836478,0.0910003584,52.1007779,0.09097206175843264,52.67518586644273,2.82966415673519e-05,0.5744079664427346,0.02263731325388152,1.0139759597696754,0.09097030937912823,52.264076520207404,3.0049020871766863e-05,0.1632986202074065,0.02403921669741349,0.28826354233785895,0.09099900532314405,52.42462641329396,1.3530768559477657e-06,0.32384851329396014,0.0010824614847582126,0.5716748831337158,0.09104583951259976,52.0807965250003,4.548111259976284e-05,0.01998137499969488,0.03638489007981027,0.03527220212196219,0.09098423661257425,52.17112245676912,1.612178742574355e-05,0.07034455676912188,0.01289742994059484,0.1241760101383513
9.27629577,0.0904331332,51.5561448,0.09039873741396504,52.297121803536946,3.439578603496585e-05,0.7409770035369476,0.027516628827972678,1.3080126185950773,0.09040084792972032,51.85940554842004,3.2285270279680534e-05,0.303260748420044,0.025828216223744427,0.5353322488613852,0.09042924649978726,52.03087640673446,3.88670021274351e-06,0.47473160673445847,0.003109360170194808,0.8380218671976971,0.09047792541177753,51.66591718051908,4.47922117775279e-05,0.10977238051908245,0.03583376942202232,0.19377613368134805,0.09041674824519921,51.75238116263684,1.6384954800788276e-05,0.19623636263683863,0.013107963840630621,0.34640702387653194
9.31608353,0.0898466425,51.0107345,0.08980274732390005,51.91767285036516,4.389517609995619e-05,0.9069383503651594,0.03511614087996495,1.600976549748321,0.08980994939221973,51.46426612554592,3.6693107780275125e-05,0.45353162554592075,0.0293544862242201,0.8005985156277817,0.08983616514530353,51.64092599735157,1.0477354696475372e-05,0.630191497351575,0.008381883757180297,1.1124480607799105,0.08988819723693199,51.26743108047514,4.155473693198686e-05,0.2566965804751433,0.033243789545589486,0.4531346651906613,0.08982798467004338,51.3398106463047,1.8657829956622574e-05,0.3290761463047005,0.014926263965298059,0.5809029832107672
9.35587128,0.0892663771,50.4732242,0.08921150888134707,51.55212373068214,5.486821865292868e-05,1.0788995306821434,0.043894574922342944,1.9045317109604232,0.08922416799908842,51.10296710952006,4.220910091158603e-05,0.6297429095200613,0.03376728072926882,1.111656189316468,0.08924773401765468,51.27172475463269,1.8643082345323747e-05,0.798500554632696,0.014914465876258998,1.4095562971984386,0.0893033914043906,50.89978234049391,3.701430439059794e-05,0.42655814049390983,0.029611443512478353,0.7529834632751392,0.08924317264534086,50.94890617000561,2.320445465914256e-05,0.47568197000560986,0.018563563727314047,0.8396994997625158
9.39565904,0.0886930977,49.9740823,0.08862454836197342,51.198895412340654,6.854933802658003e-05,1.2248131123406552,0.054839470421264025,2.1621062444786143,0.08864384602439619,50.763004709422425,4.9251675603809164e-05,0.7889224094224261,0.03940134048304733,1.3926484380638544,0.08866398045993397,50.91512154739689,2.911724006603167e-05,0.941039247396894,0.023293792052825335,1.6611732946000608,0.08872272222089019,50.54047834477836,2.962452089018408e-05,0.566396044778358,0.023699616712147265,0.9998328830126687,0.08866373026029863,50.58920211901048,2.9367439701374898e-05,0.6151198190104807,0.023493951761099918,1.0858427203179857
9.43220872,0.0881725683,49.5183192,0.08808899426342111,50.89086778677857,8.357403657889562e-05,1.3725485867785707,0.06685922926311649,2.4228968815112366,0.08811265993968992,50.448341585155724,5.990836031008473e-05,0.9300223851557234,0.047926688248067784,1.641725734473377,0.08813097377817487,50.580645469929564,4.159452182513068e-05,1.0623262699295637,0.033275617460104545,1.8752756961419283,0.0881940704021586,50.220635771933466,2.1502102158593717e-05,0.7023165719334656,0.017201681726874973,1.239767137107385,0.08813520691745898,50.267146968858654,3.736138254102628e-05,0.7488277688586535,0.029889106032821022,1.3218712134737347
9.46626713,0.087691393,49.07856,0.0875931517147975,50.6194182235513,9.82412852025133e-05,1.5408582235512966,0.07859302816201064,2.7200061408796374,0.08762164507289909,50.16878924315672,6.974792710091882e-05,1.0902292431567204,0.05579834168073505,1.9245315312126878,0.0876386331510294,50.27542678849956,5.27598489706016e-05,1.1968667884995554,0.04220787917648128,2.1127738845632367,0.08770509386620384,49.93056010499334,1.370086620383626e-05,0.852000104993337,0.010960692963069008,1.503996592412529,0.08764603610196486,49.97980799987976,4.5356898035142645e-05,0.9012479998797573,0.036285518428114116,1.590931635798757
9.51122423,0.0870609044,48.5191232,0.08694412858057583,50.277921106090616,0.00011677581942416693,1.7587979060906136,0.09342065553933354,3.104725037003676,0.08697744703835456,49.815542243016885,8.345736164544482e-05,1.2964190430168827,0.06676588931635585,2.288508899950607,0.08699314739563921,49.89881546182562,6.775700436079113e-05,1.3796922618256175,0.0542056034886329,2.4355072824549606,0.0870642374515153,49.5626878955911,3.333051515300167e-06,1.043564695591094,0.0026664412122401338,1.842156752015069,0.08700570670680802,49.62302185889362,5.5197693191982866e-05,1.1038986588936197,0.04415815455358629,1.9486615220050338
9.55838202,0.0864071887,48.0040183,0.08626833115931008,49.93204193139154,0.00013885754068991563,1.9280236313915395,0.1110860325519325,3.4034514253098385,0.08630654734742559,49.46593280811878,0.00010064135257441265,1.461914508118781,0.08051308205953012,2.580650431523456,0.0863210659843046,49.527295529595364,8.612271569539975e-05,1.5232772295953652,0.0688981725563198,2.68897122099409,0.08639684949827227,49.19879332629121,1.0339201727729841e-05,1.194775026291211,0.008271361382183873,2.1090813929601846,0.08633928652128663,49.26986219613752,6.790217871337212e-05,1.2658438961375182,0.054321742970697695,2.2345359996545016
9.60553982,0.0857617139,47.5632755,0.08559679688833637,49.606105809982566,0.00016491701166362893,2.0428303099825627,0.13193360933090315,3.6061143737943926,0.08563992129900821,49.12896685876991,0.00012179260099177969,1.5656913587699037,0.09743408079342375,2.7638429321297946,0.08565375606871078,49.17604244707363,0.00010795783128920988,1.6127669470736237,0.0863662650313679,2.846943302634049,0.08573471009580749,48.85956591337255,2.7003804192501923e-05,1.296290413372546,0.02160304335400154,2.2882818359565626,0.08567829984156342,48.93247878246551,8.34140584365789e-05,1.3692032824655058,0.06673124674926312,2.416991569695023
9.65269761,0.0851236816,47.1958528,0.08492975755594914,49.30250686720338,0.00019392404405085828,2.1066540672033796,0.15513923524068662,3.7187795164539983,0.08497882403996505,48.80704455392629,0.0001448575600349472,1.6111917539262919,0.11588604802795777,2.8441626866316634,0.08499203006573085,48.83916602124447,0.00013165153426915321,1.643313221244476,0.10532122741532257,2.900865235265994,0.08507995566184817,48.562638582412575,4.372593815182846e-05,1.3667857824125775,0.03498075052146277,2.412724068059222,0.08502202794948184,48.62025279402285,0.00010165365051816033,1.4243999940228562,0.08132292041452827,2.514427785498402
9.69931997,0.0845010003,46.8700832,0.0842748419113672,49.011778751501915,0.00022615838863281057,2.141695551501911,0.18092671090624846,3.780636636739777,0.0843310579464532,48.50827136127186,0.0001699423535468092,1.6381881612718558,0.13595388283744736,2.891818202654665,0.08434374733071943,48.52817964370286,0.0001572529692805691,1.6580964437028598,0.12580237542445527,2.9269613778274546,0.08443590596682658,48.28782107269852,6.509433317342106e-05,1.4177378726985168,0.05207546653873685,2.502667449189378,0.08437693496013382,48.33073293315665,0.0001240653398661834,1.4606497331566501,0.09925227189294672,2.578417782463831
9.73908308,0.0839734935,46.6320705,0.08372005809032146,48.76639232530666,0.0002534354096785374,2.134321825306664,0.20274832774282991,3.767620137086737,0.08378285987616202,48.26696825930749,0.00019063362383797688,1.634897759307492,0.1525068990703815,2.8860098074290454,0.08379490677194239,48.273442860865636,0.00017858672805760867,1.6413723608656383,0.14286938244608693,2.897439123720922,0.08388945858019628,48.05795597824788,8.403491980371602e-05,1.425885478247885,0.06722793584297282,2.5170500424669537,0.08382993238691511,48.08684282159109,0.00014356111308488906,1.4547723215910935,0.11484889046791125,2.5680426581944835
9.78496359,0.0833672023,46.3572682,0.08308367455259565,48.484883272893,0.0002835277474043524,2.1276150728930006,0.2268221979234819,3.755781015568809,0.08315451832289433,47.99436694349106,0.00021268397710566544,1.6370987434910589,0.17014718168453236,2.8898951035606273,0.0831653794424334,47.98688561909821,0.00020182285756660534,1.62961741909821,0.16145828605328427,2.8766886657589965,0.08326353077627362,47.809801545271,0.00010367152372638133,1.452533345271,0.08293721898110507,2.5640902962919703,0.08320227701100512,47.82103826973052,0.0001649252889948799,1.463770069730522,0.13194023119590392,2.583925969078808
9.8308441,0.0827661277,46.0780503,0.08245127649029141,48.194108706139325,0.0003148512097085887,2.1160584061393237,0.25188096776687097,3.7353805633677926,0.0825298097513938,47.73015833890654,0.00023631794860619337,1.6521080389065403,0.1890543588849547,2.9163903223136507,0.08253968185741624,47.71022979538631,0.00022644584258375844,1.6321794953863105,0.18115667406700675,2.8812113811720823,0.08264093888577237,47.56924184750191,0.00012518881422762806,1.4911915475019057,0.10015105138210245,2.632331842370807,0.08257883093641306,47.56996019530668,0.00018729676358693326,1.4919098953066765,0.1498374108695466,2.633599908705788
9.87129732,0.0822404549,45.8373431,0.08189716180147959,47.94031969545319,0.00034329309852040857,2.1029765954531925,0.27463447881632685,3.712287844741096,0.08198201975710141,47.50354238788757,0.00025843514289858316,1.6661992878875722,0.20674811431886653,2.941264955927075,0.08199166785544419,47.48126783050486,0.0002487870445558038,1.6439247305048639,0.19902963564464304,2.901944704433265,0.08209328014420891,47.36173450120046,0.0001471747557910824,1.524391401200461,0.11773980463286593,2.6909380168754593,0.0820326200563136,47.36643458032032,0.00020783484368640248,1.529091480320325,0.16626787494912199,2.699234850337
9.91645052,0.0816556407,45.5855602,0.08128168866098182,47.65997011995992,0.0003739520390181883,2.074409919959919,0.29916163121455064,3.6618604065909874,0.08137464706003547,47.256330604694455,0.00028099363996453297,1.6707704046944514,0.22479491197162638,2.94933413814991,0.08138377332508426,47.238938587491766,0.0002718673749157463,1.6533783874917631,0.21749389993259705,2.918632810233727,0.08148436511036507,47.143929387056815,0.0001712755896349366,1.5583691870568117,0.1370204717079493,2.750917439232542,0.0814265783656203,47.15155588812,0.00022906233437970658,1.5659956881199975,0.18324986750376526,2.7643801507320336
9.96160372,0.081073458,45.362318,0.08067054860783258,47.38778511899647,0.0004029093921674165,2.025467118996467,0.3223275137339332,3.5754639314723224,0.08077065646432909,47.00129384491262,0.0003028015356709157,1.6389758449126148,0.24224122853673258,2.8932086643513917,0.08077843011568117,46.990700774720125,0.00029502788431882976,1.628382774720123,0.2360223074550638,2.8745092048333447,0.08087934827706887,46.939859489843805,0.0001941097229311295,1.577541489843803,0.1552877783449036,2.784761423395621,0.08082357933316456,46.93252030683675,0.000249878666835443,1.570202306836748,0.19990293346835442,2.771805901243674
10.0067569,0.0804940547,45.141535,0.08006390713009333,47.12970509486151,0.00043014756990666925,1.988170094861509,0.3441180559253354,3.5096252104705883,0.08016967313706269,46.74175018341336,0.00032438156293730647,1.6002151834133613,0.2595052503498452,2.8247862516393782,0.08017719759176502,46.75591835968594,0.00031685710823498026,1.6143833596859452,0.2534856865879842,2.8497966814618403,0.08027784202586956,46.73970293701198,0.00021621267413043932,1.5981679370119792,0.17297013930435146,2.8211723417425816,0.0802232781191298,46.715541111805706,0.0002707765808701995,1.5740061118057085,0.2166212646961596,2.7785205831762108
10.0519101,0.0799187363,44.9129762,0.07946168371692981,46.875532409890766,0.0004570525830701888,1.9625562098907636,0.36564206645615105,3.46441019759832,0.07957241784228078,46.49191504943803,0.00034631845771922187,1.5789388494380248,0.2770547661753775,2.7872281180072385,0.07957965804296141,46.533430297982626,0.0003390782570385914,1.6204540979826234,0.2712626056308731,2.860513076516397,0.07967932278759941,46.541707186143874,0.00023941351240058806,1.6287309861438715,0.19153080992047045,2.8751238864415836,0.07962659488637872,46.50517733850091,0.00029214141362128576,1.5922011385009043,0.2337131308970286,2.8106394268102073
10.0970633,0.079347306,44.6952252,0.07886381355327138,46.61415876311471,0.00048349244672862834,1.918933563114706,0.3867939573829027,3.387405145933779,0.07897900324853786,46.250799351116214,0.0003683027514621434,1.5555741511162111,0.29464220116971473,2.7459834908612955,0.07898510756691085,46.31081029960885,0.0003621984330891559,1.6155850996088503,0.2897587464713247,2.8519180576664005,0.07908467829599403,46.35735188042904,0.0002626277040059799,1.66212668042904,0.21010216320478392,2.934075769324904,0.07903311334740647,46.29820517900844,0.00031419265259353957,1.6029799790084382,0.25135412207483165,2.829666818119761
10.1422165,0.0787780892,44.4702313,0.07826993699619846,46.356599576908046,0.0005081522038015429,1.886368276908044,0.40652176304123433,3.329919144231771,0.07838819310394703,46.01383121570558,0.0003898960960529718,1.5435999157055775,0.31191687684237746,2.7248459239187666,0.07839421098640821,46.08394186956786,0.0003838782135917873,1.613710569567857,0.30710257087342985,2.848609036015457,0.07849259853080465,46.17162078168889,0.00028549066919535127,1.701389481688885,0.228392535356281,3.0033845862573143,0.07844310428621636,46.09614685309231,0.0003349849137836425,1.6259155530923053,0.267987931026914,2.8701539319886384
10.1813462,0.0782879094,44.2868934,0.07775671291358129,46.12931977487722,0.0005311964864187085,1.8424263748772205,0.42495718913496683,3.2523505259520817,0.07787847346794624,45.81299405878074,0.0004094359320537533,1.5261006587807415,0.3275487456430026,2.6939552906542192,0.07788586876990992,45.8858248963478,0.00040204063009006974,1.5989314963478023,0.3216325040720558,2.8225202179135493,0.07798193751747075,46.01118289604405,0.00030597188252924623,1.724289496044051,0.24477750602339698,3.043808928172902,0.07793445629924704,45.91631884183899,0.0003534531007529512,1.6294254418389897,0.282762480602361,2.876349777134458
10.217774,0.077834321,44.1412111,0.07728137093597068,45.92003729889922,0.00055295006402932,1.7788261988992176,0.442360051223456,3.140080060975435,0.07740611136436878,45.62681763154594,0.00042820963563121317,1.4856065315459404,0.34256770850497054,2.6224728706205545,0.0774154925299785,45.70454238950366,0.0004188284700215039,1.5633312895036582,0.33506277601720313,2.759676810419846,0.07750825060280425,45.86047176263326,0.00032607039719574626,1.7192606626332605,0.260856317756597,3.0349317598846444,0.07746219083610299,45.74521202256984,0.00037213016389700537,1.6040009225698384,0.2977041311176043,2.8314690428241853
10.2609976,0.0772977639,43.9869444,0.07672038156738417,45.67913160835836,0.0005773823326158251,1.6921872083583622,0.46190586609266004,2.987140236461532,0.07684857666473037,45.406828725543214,0.0004491872352696269,1.4198843255432152,0.3593497882157015,2.5064564836569567,0.07686020665432308,45.48734722954985,0.00043755724567691445,1.5004028295498486,0.35004579654153156,2.64859209484104,0.07694801080593439,45.676688954230556,0.0003497530940656107,1.6897445542305576,0.2798024752524886,2.982828331494467,0.0769036374824902,45.543022062799224,0.00039412641750979915,1.5560776627992254,0.3153011340078393,2.746872316873235
10.3126929,0.0766576705,43.7959723,0.07605387809449228,45.39803254960264,0.0006037924055077165,1.602060249602637,0.4830339244061732,2.828043262108254,0.07618640333449439,45.14912174941691,0.00047126716550560666,1.353149449416911,0.3770137324044853,2.388652476708133,0.07619908564971857,45.228555725421664,0.0004585848502814266,1.4325834254216616,0.3668678802251413,2.528873620499961,0.07628299216020484,45.47482780283192,0.00037467833979515364,1.6788555028319152,0.2997426718361229,2.9636063899686604,0.07623936862276909,45.3096327324129,0.00041830187723090884,1.5136604324128982,0.33464150178472707,2.6719951313110193
10.3645612,0.076017679,43.6226824,0.07539087143957943,45.110663488878494,0.0006268075604205781,1.4879810888784917,0.5014460483364624,2.6266645674474853,0.07552664320065279,44.899604476399496,0.0004910357993472142,1.2769220763994937,0.39282863947777136,2.2540918016626166,0.07553940164193851,44.9753871392015,0.0004782773580614963,1.3527047392014993,0.38262188644919704,2.3878674502220205,0.07561909603128962,45.283499825885244,0.00039858296871038423,1.6608174258852415,0.3188663749683074,2.931764602505871,0.07557678834974309,45.07868325363683,0.0004408906502569171,1.45600085363683,0.3527125202055337,2.570211329301011
10.4103607,0.0754534449,43.4842961,0.07480957475791501,44.86108509155984,0.0006438701420849874,1.3767889915598417,0.5150961136679899,2.430382273008379,0.07494717263627285,44.68361722233078,0.0005062722637271533,1.1993211223307796,0.4050178109817226,2.117106407173469,0.07496090305033987,44.75059586047693,0.000492541849660133,1.266299760476926,0.39403347972810643,2.235340716002602,0.07503497965579402,45.11109117061847,0.00041846524420598163,1.6267950706184706,0.3347721953647853,2.871706503818815,0.07499458468444821,44.87139869638805,0.00045886021555179013,1.387102596388047,0.3670881724414321,2.4485884051745614
10.4616868,0.0748226669,43.3301232,0.074162363618459,44.58649826505599,0.0006603032815409998,1.256375065055984,0.5282426252327999,2.217821107722805,0.07430104307045352,44.43863199674765,0.0005216238295464859,1.1085087967476497,0.4172990636371887,1.9567995862873933,0.07431461252234065,44.47632883929492,0.000508054377659356,1.1462056392949194,0.4064435021274848,2.0233440883402993,0.07438242018172977,44.902531433448765,0.0004402467182702263,1.572408233448762,0.35219737461618106,2.7756999220168366,0.07434562917447689,44.63493005694528,0.0004770377255231134,1.3048068569452766,0.3816301804184907,2.30331552202983
10.5130129,0.0741936168,43.1611282,0.07351932094825586,44.306433891759035,0.0006742958517441389,1.1453056917590345,0.5394366813953111,2.021755452353768,0.07365828942115964,44.18794312715141,0.000535327378840364,1.0268149271514062,0.4282619030722912,1.8125891562960679,0.0736721351462056,44.1956240739021,0.0005214816537943978,1.0344958739021024,0.41718532303551825,1.8261479782631609,0.07373245528685031,44.68624858865477,0.000461161513149691,1.52512038865477,0.3689292105197528,2.6922248648943348,0.07370064122911996,44.391665323415076,0.0004929755708800443,1.2305371234150755,0.39438045670403543,2.172210577917549
10.564339,0.0735684532,42.9628852,0.07287941529213861,44.01327882909583,0.0006890379078613867,1.0503936290958293,0.5512303262891094,1.8542115541926036,0.07301946263664243,43.92893135122215,0.0005489905633575681,0.9660461512221445,0.4391924506860545,1.7053168315779803,0.07303358872250651,43.913934879190315,0.0005348644774934852,0.9510496791903122,0.42789158199478816,1.6788442493542233,0.07308663835778759,44.47026826717371,0.000481814842212408,1.5073830671737056,0.3854518737699264,2.660913987219906,0.07305965210364519,44.13227631113536,0.0005088010963548023,1.1693911111353543,0.40704087708384185,2.064272335223278
10.6166917,0.0729340069,42.72904,0.07223106310784053,43.70770488568916,0.0007029437921594744,0.9786648856891631,0.5623550337275796,1.7275921030570875,0.07237157025579227,43.645523720057334,0.0005624366442077283,0.9164837200573359,0.44994931536618266,1.6178265517685246,0.07238624660109616,43.61276335022143,0.0005477602989038405,0.8837233502214303,0.4382082391230724,1.5599961779098717,0.07243072697941427,44.2236493468795,0.000503279920585728,1.4946093468794999,0.4026239364685824,2.638365126389582,0.07240915896544245,43.84151207433181,0.0005248479345575513,1.1124720743318122,0.41987834764604104,1.9637957778916328
10.6775334,0.0722002123,42.4191051,0.07148326487233252,43.33423365106601,0.0007169474276674803,0.9151285510660045,0.5735579421339843,1.6154343342873758,0.07162477785499585,43.299122221106146,0.0005754344450041443,0.8800171211061425,0.46034755600331545,1.5534537421432273,0.0716402891979544,43.24766675500022,0.000559923102045598,0.8285616550002146,0.4479384816364784,1.4626217748338817,0.07167216863955525,43.90637928900721,0.0005280436604447464,1.4872741890072092,0.4224349283557971,2.6254167096228738,0.07165928005694386,43.4908951981588,0.0005409322430561386,1.0717900981588002,0.4327457944449109,1.8919817567686001
10.7204902,0.0716876174,42.1998643,0.07096004582662548,43.055905663209494,0.0007275715733745247,0.8560413632094921,0.5820572586996198,1.5111304396392307,0.07110162217265485,43.04866586712464,0.0005859952273451485,0.8488015671246387,0.4687961818761188,1.4983503606491393,0.07111720156229316,42.98166771004034,0.0005704158377068391,0.7818034100403395,0.4563326701654713,1.3800815959363772,0.07113980773240097,43.66583797008392,0.0005478096675990279,1.465973670083919,0.43824773407922235,2.587815883414645,0.07113271296196333,43.23057664122385,0.0005549044380366713,1.0307123412238468,0.44392355042933707,1.8194690820728578
10.7770425,0.0710165805,41.8724334,0.07027607853011056,42.68354736729012,0.0007405019698894372,0.8111139672901189,0.5924015759115497,1.4318221743318755,0.07041755342103996,42.70022217822823,0.0005990270789600349,0.827788778228232,0.47922166316802794,1.4612574510214738,0.07043403421848121,42.60518919004973,0.0005825462815187837,0.7327557900497297,0.466037025215027,1.2935000886108605,0.07044463276878386,43.32802294690815,0.0005719477312161325,1.4555895469081506,0.457558184972906,2.56948526845343,0.07044415702612361,42.86694247228243,0.000572423473876385,0.9945090722824332,0.45793877910110803,1.7555611168003578
10.8335948,0.0703515689,41.5160455,0.06959891795148646,42.28478145907003,0.0007526509485135391,0.7687359590700353,0.6021207588108313,1.3570142258554676,0.06973872376929009,42.33371585632348,0.000612845130709902,0.8176703563234824,0.4902761045679216,1.4433958662914403,0.06975665150320551,42.19261752310683,0.0005949173967944865,0.6765720231068357,0.4759339174355892,1.1943214693410036,0.0697560617174167,42.97919758982957,0.0005955071825832908,1.4631520898295705,0.47640574606663266,2.5828350775874065,0.06976277998159408,42.47947750242631,0.0005887889184059136,0.9634320024263161,0.4710311347247309,1.7007021949623942
10.8901471,0.0696930527,41.1412996,0.06892896487068262,41.86497501751846,0.0007640878293173753,0.7236754175184572,0.6112702634539002,1.2774709246884253,0.06906603711125958,41.95870185284414,0.0006270155887404122,0.8174022528441398,0.5016124709923298,1.4429225955524088,0.06908674572322362,41.763882978935975,0.000606306976776369,0.6225833789359712,0.4850455814210952,1.0990177993225734,0.06907307604157233,42.617913159058666,0.0006199766584276678,1.4766135590586629,0.49598132674213424,2.6065979899752865,0.0690881899742775,42.07885121385329,0.0006048627257224937,0.9375516138532873,0.48389018057799493,1.655016735540471
10.9507711,0.0689938367,40.7081168,0.06821908694719635,41.418665895299924,0.0007747497528036579,0.7105490952999247,0.6197998022429263,1.2542996319011597,0.06835335533162659,41.55269991354332,0.0006404813683734134,0.8445831135433224,0.5123850946987307,1.4909037185954979,0.06837697648182396,41.29186680147897,0.0006168602181760435,0.5837500014789683,0.4934881745408348,1.0304670244753584,0.06834778412762951,42.22347167832997,0.0006460525723704924,1.5153548783299726,0.5168420578963939,2.6749862587420745,0.06837239977965959,41.6422006536519,0.000621436920340418,0.9340838536518987,0.4971495362723344,1.6488952579777036
11.0141829,0.068271269,40.2452789,0.0674851691177679,40.9443531154004,0.0007860998822320914,0.699074215400401,0.6288799057856731,1.234043554271496,0.06761666751712647,41.10668154789651,0.0006546014828735236,0.8614026478965044,0.5236811862988189,1.5205944688722823,0.06764330449056566,40.78685020661751,0.0006279645094343367,0.5415713066175059,0.5023716075474693,0.9560109147022927,0.06759790210806217,41.80222918995169,0.0006733668919378238,1.5569502899516863,0.5386935135502591,2.7484127254436754,0.06763262546013023,41.18758614717374,0.0006386435398697682,0.942307247173737,0.5109148318958145,1.663411636276752
11.0655627,0.0676934728,39.8700279,0.06689501678259446,40.55303902355784,0.0007984560174055383,0.68301112355784,0.6387648139244306,1.205688117161532,0.06702620564726308,40.73447337580348,0.0006672671527369195,0.8644454758034854,0.5338137221895356,1.52596583300308,0.0670571908249799,40.37214093461987,0.0006362819750200949,0.5021130346198746,0.5090255800160759,0.8863570422683354,0.06699696045316518,41.445028631256015,0.0006965123468348211,1.5750007312560186,0.5572098774678569,2.7802763391382657,0.06704065192665262,40.816676196122,0.0006528208733473789,0.9466482961220066,0.5222566986779031,1.6710746902921556
11.1249725,0.0670328323,39.4239179,0.0662215349395869,40.08527909671378,0.0008112973604130908,0.6613611967137842,0.6490378883304726,1.1674704972239205,0.06635020058181457,40.298621818287565,0.0006826317181854308,0.8747039182875653,0.5461053745483446,1.544074589620706,0.06638763744922194,39.89423115877628,0.0006451948507780608,0.4703132587762795,0.5161558806224487,0.830222360795939,0.06630940697447442,41.00385243581343,0.0007234253255255785,1.579934535813429,0.5787402604204628,2.7889857573630823,0.06636293049853274,40.365906964580816,0.0006699018014672542,0.9419890645808167,0.5359214411738034,1.6628499631822151
11.1795708,0.0664336232,39.011367,0.065611523842531,39.650567515019326,0.0008220993574690055,0.6392005150193256,0.6576794859752044,1.1283512652441718,0.0657357136016843,39.89114985941112,0.0006979095983156991,0.8797828594111223,0.5583276786525593,1.5530402107493013,0.06578024277118562,39.436375743339774,0.0006533804288143819,0.4250087433397738,0.5227043430515055,0.7502483837528985,0.06568380710770225,40.58805609365899,0.0007498160922977531,1.5766890936589917,0.5998528738382025,2.783256727621726,0.06574743528389458,39.93896101247104,0.0006861879161054185,0.9275940124710402,0.5489503328843348,1.6374390398808927
11.2406883,0.0657702885,38.546752,0.06493683599569236,39.16205411881918,0.0008334525043076357,0.6153021188191801,0.6667620034461086,1.0861645257842931,0.06505596284236277,39.423636192159556,0.0007143256576372242,0.876884192159558,0.5714605261097794,1.5479233267919634,0.06510804664315972,38.91682418643487,0.0006622418568402733,0.37007218643487505,0.5297934854722186,0.6532714069900952,0.06499216822326057,40.12026995662436,0.0007781202767394302,1.5735179566243644,0.6224962213915441,2.7776588652902534,0.06506588984662687,39.44803064511152,0.0007043986533731283,0.9012786451115247,0.5635189226985027,1.5909857324166818
11.3018058,0.0651156734,38.1077983,0.0642707767596778,38.67213274652569,0.0008448966403222097,0.5643344465256916,0.6759173122577677,0.9961936384530005,0.06438511615006254,38.946280748477356,0.0007305572499374663,0.8384824484773574,0.584445799949973,1.4801344951917834,0.06444517067422706,38.39721948291799,0.0006705027257729451,0.2894211829179909,0.5364021806183561,0.510901900515688,0.06431043518092529,39.63295199238214,0.0008052382190747165,1.5251536923821405,0.6441905752597732,2.692283654432254,0.0643931567132404,38.945344445990706,0.0007225166867596,0.8375461459907072,0.57801334940768,1.4784816834830332
11.3678126,0.0644175697,37.6389207,0.06356141416744093,38.14486522597257,0.0008561555325590636,0.5059445259725734,0.6849244260472509,0.8931205977004821,0.06367081261992354,38.422205335699935,0.00074675708007646,0.7832846356999354,0.597405664061168,1.3826963354552695,0.06374157699362022,37.83851568743174,0.0006759927063797744,0.19959498743173754,0.5407941651038195,0.3523358497265706,0.06358370370271725,39.08285916126292,0.0008338659972827456,1.443938461262917,0.6670927978261965,2.548918142926521,0.06367821737686384,38.39328205361881,0.0007393523231361554,0.7543613536188118,0.5914818585089243,1.33163939609992
11.4411536,0.063653074,37.116113,0.06278568653449264,37.56661494358784,0.000867387465507366,0.4505019435878381,0.6939099724058928,0.7952503574358463,0.0628899705763779,37.83589814896055,0.0007631034236221107,0.719785148960554,0.6104827388976886,1.270603612559747,0.06297271979304636,37.215885124397225,0.0006803542069536428,0.09977212439722649,0.5442833655629142,0.17612314157210235,0.0627877522327105,38.44507990226939,0.0008653217672894981,1.3289669022693928,0.6922574138315984,2.34596413865211,0.06289763927521284,37.76935275652905,0.0007554347247871601,0.6532397565290538,0.6043477798297281,1.1531340924609044
11.5137478,0.0629079778,36.6127329,0.06203116448006819,37.00315230065008,0.0008768133199318073,0.3904194006500816,0.7014506559454459,0.6891894082501981,0.06212855582478372,37.24481179663204,0.0007794219752162782,0.632078896632045,0.6235375801730225,1.115779799907303,0.062225523710201715,36.603092542617084,0.0006824540897982859,0.009640357382913578,0.5459632718386287,0.017017679421124452,0.06201415179144061,37.821420419722855,0.0008938260085593897,1.208687519722858,0.7150608068475117,2.13364047762523,0.06213893345419939,37.14991822948197,0.0007690443458006138,0.5371853294819715,0.615235476640491,0.9482685510246563
11.5836548,0.0622018285,36.1425723,0.06131729237034127,36.467526771731876,0.0008845361296587334,0.3249544717318784,0.7076289037269867,0.5736271806888811,0.061406009581024996,36.672209725877295,0.000795818918975004,0.5296374258772971,0.6366551351800032,0.9349445840031062,0.061519098946343456,36.016730163186104,0.0006827295536565442,0.125842136813894,0.5461836429252354,0.22214333524229785,0.06128177881811455,37.20882973716329,0.0009200496818854501,1.0662574371632942,0.73603974550836,1.8822152048216614,0.06142205559683885,36.56224378813651,0.0007797729031611481,0.41967148813651534,0.6238183225289184,0.740826772662135
11.6567282,0.0614739628,35.6585932,0.060582867232789474,35.907074957323864,0.0008910955672105231,0.2484817573238658,0.7128764537684185,0.43863341577251763,0.060665527228908986,36.083262244874184,0.000808435571091011,0.4246690448741859,0.6467484568728088,0.7496487296780953,0.060794729647995704,35.41464575940243,0.0006792331520042924,0.2439474405975659,0.5433865216034339,0.4306291950390853,0.06052993582618785,36.5662741817641,0.0009440269738121496,0.9076809817641021,0.7552215790497196,1.6022874827950218,0.060686057056344014,35.95141487023951,0.0007879057436559825,0.2928216702395119,0.630324594924786,0.5169046243582508
11.7298017,0.0607565185,35.179951,0.059860637759561124,35.3511032699115,0.0008958807404388786,0.17115226991149513,0.7167045923511028,0.30212722888405175,0.05993847085566897,35.504124104526646,0.0008180476443310353,0.3241731045266434,0.6544381154648282,0.5722478691052216,0.06008399372218345,34.82881603835529,0.000672524777816555,0.3511349616447106,0.538019822253244,0.619842395200971,0.059792999050723876,35.931732659802044,0.0009635194492761262,0.7517816598020417,0.770815559420901,1.327085581273899,0.059963860639014155,35.3472511879361,0.0007926578609858473,0.16730018793609958,0.6341262887886778,0.29532732577284976
11.8081364,0.0599993953,34.6634807,0.059099970137531606,34.7526824378435,0.0008994251624683952,0.08920173784349572,0.7195401299747162,0.15746372443808848,0.0591749026511118,34.8947494029145,0.0008244926488882032,0.2312687029144982,0.6595941191105625,0.40824800264289984,0.05933598010804735,34.22238195158555,0.0006634151919526488,0.4410987484144542,0.530732153562119,0.7786513295534847,0.059020297387782035,35.25344527230304,0.000979097912217966,0.5899645723030389,0.7832783297743728,1.0414373204740681,0.059204116567139885,34.71069294791014,0.0007952787328601163,0.04721224791013867,0.636222986288093,0.08334160942097467
11.8821962,0.0592946926,34.1846023,0.058394910015023276,34.197952888551015,0.0008997825849767216,0.013350588551013232,0.7198260679813773,0.023567179827498553,0.05846621617987646,34.326977144466305,0.0008284764201235348,0.14237484446630333,0.6627811360988278,0.2513277635385486,0.05864289420834228,33.655166071896886,0.0006517983916577152,0.5294362281031155,0.5214387133261722,0.93458941882766,0.05830235205192548,34.61527156005606,0.0009923405480745176,0.43066926005605666,0.7938724384596141,0.7602406335222223,0.05850068057478238,34.11606675583955,0.0007940120252176164,0.06853554416045426,0.6352096201740931,0.12098264339681943
11.962052,0.0585467792,33.6772617,0.057648906391566085,33.61254468250254,0.000897872808433918,0.06471701749746472,0.7182982467471344,0.11424197393502684,0.05771758523691521,33.72513919474556,0.0008291939630847914,0.04787749474555625,0.6633551704678331,0.08451593905745879,0.05790944524578111,33.058174688619275,0.0006373339542188952,0.6190870113807279,0.5098671633751162,1.0928458225140156,0.05754504177372743,33.9539281443765,0.0010017374262725753,0.27666644437649524,0.8013899410180603,0.4883865473002417,0.05775598764321744,33.48431629710773,0.0007907915567825635,0.19294540289227058,0.6326332454260508,0.3405976440271763
12.0434941,0.0577969281,33.1618626,0.05690151628947355,33.03081650870062,0.0008954118105264502,0.13104609129938183,0.7163294484211602,0.23132963670795878,0.05696938269175717,33.12702510379805,0.0008275454082428274,0.03483749620195198,0.6620363265942619,0.061497029482560854,0.05717617969292468,32.46968103621257,0.0006207484070753222,0.6921815637874289,0.49659872566025776,1.221876273448593,0.056789559432012915,33.30052834219872,0.0010073686679870839,0.13866574219871808,0.8058949343896671,0.24478025592832192,0.05701242088194397,32.860850809691726,0.0007845072180560284,0.30101179030827296,0.6276057744448227,0.5313622665611968
12.1249362,0.0570602394,32.6480316,0.056169166889385475,32.46710015843565,0.0008910725106145226,0.18093144156435415,0.7128580084916181,0.3193899507503034,0.056236009649222284,32.54201770240755,0.0008242297507777135,0.1060138975924545,0.6593838006221708,0.18714145666527737,0.056456779063883786,31.899471461715812,0.0006034603361162114,0.7485601382841907,0.4827682688929691,1.3213987775319331,0.05605034401656912,32.67682764656692,0.001009895383430874,0.028796046566917255,0.8079163067446993,0.05083233635509323,0.056284283173074136,32.25559155473461,0.0007759562269258613,0.39244004526539555,0.620764981540689,0.6927563592377601
12.2063783,0.0563362658,32.1409683,0.05545074747094971,31.918302989940205,0.0008855183290502888,0.22266531005979218,0.7084146632402311,0.39306082900192313,0.0555148739587395,31.971300937165946,0.0008213918412605034,0.16966736283405126,0.6571134730084027,0.29950599072758194,0.055751657600533334,31.355452547148694,0.0005846081994666658,0.7855157528513033,0.4676865595733326,1.3866348239287616,0.055326639602352616,32.07483683808231,0.0010096261976473841,0.06613146191768493,0.8077009581179073,0.11673882760405868,0.05556824885617651,31.66703116244775,0.000768016943823488,0.4739371375522481,0.6144135550587904,0.8366194272967883
12.2917277,0.055590264,31.6136309,0.05471247444158726,31.35707066036157,0.0008777895584127435,0.2565602396384321,0.7022316467301948,0.4528939889834419,0.05477482488481371,31.399424160850003,0.0008154391151862922,0.2142067391499971,0.6523512921490338,0.3781293028783307,0.05502680844070298,30.81153467045563,0.0005634555592970228,0.8020962295443717,0.45076444743761823,1.41590357671506,0.054585398014968506,31.471910487036627,0.0010048659850314945,0.14172041296337312,0.8038927880251956,0.2501725257109874,0.054833514485345715,31.079762155865527,0.0007567495146542855,0.5338687441344732,0.6053996117234284,0.9424139354772534
12.3767538,0.0548606163,31.1038726,0.053991120265981234,30.816909019606836,0.0008694960340187644,0.28696358039316294,0.6955968272150115,0.5065636078310003,0.054051867972654676,30.845158760884864,0.0008087483273453225,0.2587138391151349,0.646998661876258,0.45669563907174526,0.0543182599790377,30.30251296296682,0.0005423563209622992,0.8013596370331797,0.43388505676983935,1.4146033038391101,0.05386136632683162,30.891768761713767,0.0009992499731683799,0.21210383828623236,0.7993999785347039,0.37441714871925547,0.05411872467988801,30.52871447573345,0.000741891620111991,0.5751581242665473,0.5935132960895928,1.0153001788679754
12.4733931,0.0540466766,30.5303906,0.05318621758775448,30.229323805304123,0.000860459012245525,0.3010667946958776,0.68836720979642,0.5314593632763736,0.05324860966960184,30.245541841058674,0.0007980669303981613,0.284848758941326,0.6384535443185291,0.5028304108061612,0.05352849720221487,29.749733226928853,0.0005181793977851318,0.780657373071147,0.4145435182281054,1.37805854959361,0.0530561047678596,30.25889367834933,0.0009905718321404008,0.2714969216506695,0.7924574657123207,0.4792610266360139,0.05332242247380891,29.92609810450985,0.0007242541261910929,0.6042924954901494,0.5794033009528743,1.066729744176212
12.5683005,0.0532639456,29.9842984,0.052413664218260186,29.678981443944735,0.0008502813817398147,0.30531695605526465,0.6802251053918518,0.5389619776120508,0.05247620629713015,29.68584676185992,0.0007877393028698498,0.29845163814007947,0.6301914422958799,0.5268429477084713,0.05276862648192388,29.226521917086,0.0004953191180761193,0.7577764829140001,0.39625529446089547,1.337667966745051,0.05228223979931459,29.653108502073763,0.0009817058006854132,0.33118989792623665,0.7853646405483306,0.5846342917133897,0.05255873132629293,29.374751121036525,0.0007052142737070735,0.6095472789634755,0.5641714189656588,1.076005771715915
12.6707186,0.0524361546,29.4047268,0.05159864502395598,29.115910535031144,0.0008375095760440182,0.2888162649688546,0.6700076608352146,0.5098340666869616,0.051660792673409735,29.11746523340449,0.000775361926590265,0.2872615665955074,0.620289541272212,0.5070896291663093,0.05196446314813788,28.68062566534711,0.0004716914518621204,0.7241011346528872,0.37735316148969633,1.278222423562383,0.05146615463826928,29.025221120197344,0.000969999961730722,0.37950567980265504,0.7759999693845776,0.6699239188812742,0.05175109129791006,28.79572108647688,0.000685063302089943,0.6090057135231177,0.5480506416719544,1.0750497711566511
12.7731368,0.0516263506,28.8453896,0.05079989657344372,28.574736579814164,0.0008264540265562823,0.27065302018583637,0.6611632212450258,0.4777713262005298,0.05086172094913711,28.574864755248758,0.0007646296508628941,0.27052484475124317,0.6117037206903153,0.477545064002052,0.05117713170100789,28.15573773924171,0.00044921889899211115,0.6896518607582891,0.3593751191936889,1.2174107050603453,0.050667672851203806,28.42304107243062,0.0009586777487961967,0.4223485275693797,0.7669421990369574,0.7455524272262427,0.0509600756093181,28.246666739298032,0.000666274990681899,0.5987228607019688,0.5330199925455192,1.0568979240938994
12.8755549,0.0508336379,28.3087475,0.05001665075526211,28.04734186114527,0.0008169871447378865,0.261405638854729,0.6535897157903092,0.4614473493263328,0.05007818066456516,28.056409313736832,0.0007554572354348393,0.2523381862631666,0.6043657883478715,0.4454409923791366,0.05040577029082308,27.664728098029773,0.0004278676091769157,0.6440194019702261,0.34229408734153255,1.1368578247045518,0.049889166187348906,27.85785021001704,0.0009444717126510932,0.45089728998295797,0.7555773701208746,0.7959482442407869,0.05018572760756292,27.732934472135643,0.0006479102924370761,0.5758130278643563,0.5183282339496609,1.0164562500629093
12.977973,0.0500576067,27.7946711,0.04924890578235458,27.53505008244011,0.0008087009176454205,0.259621017559887,0.6469607341163364,0.4582970394490702,0.049309924756211675,27.555862079065392,0.0007476819437883253,0.23880902093460676,0.5981455550306602,0.42155857918096107,0.04964960545761502,27.194709026923434,0.00040800124238497826,0.5999620730765649,0.3264009939079826,1.0590854486936558,0.04912944040804756,27.328350781831276,0.0009281662919524425,0.466320318168723,0.742533033561954,0.8231738064210338,0.04942701719534953,27.248736987202548,0.0006305895046504681,0.5459341127974504,0.5044716037203745,0.9637123757579158
13.0803911,0.0492976064,27.3044447,0.04849630182078543,27.03780727018939,0.0008013045792145679,0.26663742981061134,0.6410436633716543,0.4706827892326732,0.04855744081480614,27.075815125245004,0.0007401655851938596,0.22862957475499712,0.5921324681550877,0.40358927110570053,0.04890800217757525,26.73710849598576,0.000389604222424747,0.5673362040142429,0.3116833779397976,1.001492502863428,0.048385710921578916,26.8232695051922,0.0009118954784210834,0.48117519480780047,0.7295163827368667,0.8493964368115028,0.048683915904158374,26.788721353572363,0.0006136904958416248,0.5157233464276381,0.4909523966732998,0.9103826996134228
13.1828093,0.0485527236,26.8292864,0.04775939038883121,26.556419990184736,0.000793333211168791,0.2728664098152649,0.6346665689350328,0.48167852109502785,0.047820473282750825,26.61914558415144,0.0007322503172491751,0.21014081584856115,0.5858002537993401,0.3709519155112033,0.04818057932031536,26.292054306831268,0.00037214427968464137,0.5372320931687327,0.2977154237477131,0.9483511008097153,0.047655773840769335,26.332637559877583,0.0008969497592306655,0.4966488401224183,0.7175598073845324,0.8767113510808704,0.04795492360473791,26.340436707751003,0.000597799995262091,0.48884969224899777,0.47823999620967284,0.8629438741092125
13.2852274,0.0478223836,26.3546321,0.04703715542114186,26.0908476993224,0.0007852281788581356,0.26378440067760067,0.6281825430865084,0.4656464681466151,0.04709723418046074,26.182318446222162,0.0007251494195392588,0.17231365377783803,0.5801195356314071,0.3041773663983849,0.047467876130588914,25.870342130556512,0.00035450746941108335,0.4842899694434877,0.2836059755288667,0.8548948051928577,0.04694093705273866,25.86451949848161,0.0008814465472613345,0.49011260151839053,0.7051572378090676,0.8651732297472705,0.04723908286862703,25.899024657312307,0.0005833007313729641,0.45560744268769326,0.46664058509837125,0.8042628601383047
13.3987067,0.0470295005,25.8338212,0.04625410642637674,25.599524217472286,0.000775394073623259,0.23429698252771303,0.6203152588986072,0.41359368533994956,0.04631078549974663,25.70738948814012,0.0007187150002533685,0.12643171185987967,0.5749720002026948,0.2231840849498825,0.04669278853960163,25.41651281959526,0.0003367119603983684,0.41730838040474083,0.26936956831869474,0.7366552872887614,0.04616736191214584,25.372686329893437,0.0008621385878541596,0.4611348701065623,0.6897108702833277,0.8140201734931565,0.04646259979053698,25.426269309053673,0.0005669007094630182,0.40755189094632627,0.4535205675704146,0.719432605256957
13.515945,0.0462284571,25.3011006,0.045462414817385687,25.10994568223587,0.0007660422826143154,0.19115491776413052,0.6128338260914523,0.33743698299473546,0.04551636015571769,25.227449615129814,0.0007120969442823144,0.07365098487018784,0.5696775554258515,0.13001269556587144,0.04590764485075688,24.955418457673915,0.00032081224924312285,0.34568214232608696,0.2566497993944983,0.6102167840934285,0.045384004432523814,24.875792435309208,0.0008444526674761879,0.4253081646907937,0.6755621339809503,0.7507769384901458,0.04567643625027266,24.95075587415591,0.0005520208497273443,0.35034472584409215,0.44161667978187547,0.6184474282938462
13.6170641,0.045553438,24.8579903,0.04479292597167595,24.695558437602912,0.0007605120283240493,0.16243186239708862,0.6084096226592395,0.28673349464710757,0.044845097749034925,24.82692222588312,0.0007083402509650769,0.03106807411688095,0.5666722007720615,0.054843042073303795,0.045243369796580106,24.563849391549162,0.00031006820341989566,0.2941409084508386,0.24805456273591653,0.5192334148863123,0.044721580433242376,24.45724463056902,0.0008318575667576253,0.40074566943098233,0.6654860534061002,0.7074178955095184,0.045012522884959,24.56067769070585,0.0005409151150410005,0.29731260929414915,0.4327320920328004,0.5248322724833171
13.722228,0.0448651736,24.4036356,0.04410837074926261,24.275098695752817,0.0007568028507373911,0.12853690424718422,0.6054422805899129,0.22690028423005,0.04415831521977434,24.41738753343534,0.0007068583802256612,0.013751933435337094,0.5654867041805289,0.024275655489493935,0.044564619644634575,24.167654680132078,0.00030055395536542767,0.2359809198679237,0.24044316429234214,0.41656626246367284,0.044045673707589196,24.03651949570993,0.0008194998924108063,0.3671161042900728,0.655599913928645,0.6480531711628722,0.04433421118773103,24.166483783745083,0.0005309624122689718,0.23715181625491866,0.42476992981517747,0.4186331919931268
13.843571,0.0440872731,23.8876148,0.043334878085619664,23.809859292332142,0.0007523950143803332,0.07775550766785955,0.6019160115042665,0.13725822084808495,0.04338179805603711,23.947836950601946,0.000705475043962886,0.06022215060194469,0.5643800351703088,0.10630739217313509,0.043796116000985465,23.717384676157092,0.0002911570990145329,0.17023012384290936,0.23292567921162632,0.3004994068489002,0.04328175715775007,23.566496674455752,0.0008055159422499306,0.321118125544249,0.6444127537999444,0.5668550552399593,0.04356658829457411,23.72733669202266,0.0005206848054258861,0.16027810797734077,0.4165478443407089,0.28293157104497424
13.9496916,0.0434226225,23.4559489,0.04267386339438261,23.412904473516033,0.0007487591056173915,0.04304442648396645,0.5990072844939132,0.075984345981675,0.04271551846979983,23.534781305910304,0.0007071040302001688,0.07883240591030471,0.5656832241601351,0.1391592197769821,0.04313760458350493,23.32566273732869,0.0002850179164950728,0.13028616267130744,0.22801433319605824,0.2299881696583631,0.04262718755351828,23.160146619044212,0.000795434946481724,0.29580228095578676,0.6363479571853792,0.5221661593443535,0.042907781646167625,23.343746626905244,0.0005148408538323754,0.11220227309475561,0.4118726830659003,0.19806551126748057
14.0668399,0.0427046014,22.9906565,0.0419576436648203,22.978176893479194,0.0007469577351797013,0.01247960652080593,0.5975661881437611,0.022029675315695035,0.041995003033034085,23.077621279474066,0.0007095983669659148,0.08696477947406578,0.5676786935727318,0.1535149247310537,0.042424058720139136,22.898824957445424,0.00028054267986086373,0.09183154255457637,0.22443414388869098,0.16210599772068,0.04191962848083365,22.713093573975517,0.000784972919166349,0.2775629260244834,0.6279783353330792,0.4899690651143036,0.04219354458020304,22.91789196931441,0.0005110568197969623,0.07276453068558908,0.4088454558375698,0.12844787877165662
14.1847744,0.0419976102,22.5217272,0.041252256093224984,22.54582755598228,0.0007453541067750161,0.024100355982280774,0.5962832854200129,0.042543249772912475,0.04128586922555486,22.62005084714153,0.0007117409744451381,0.0983236471415303,0.5693927795561105,0.17356621130415228,0.041720486017530374,22.476893855983086,0.00027712418246962633,0.04483334401691508,0.22169934597570107,0.07914223981043551,0.041222521838892835,22.264655801016307,0.0007750883611071652,0.2570713989836939,0.6200706888857321,0.4537963150617463,0.041489757986660845,22.49177915785824,0.000507852213339155,0.029948042141761277,0.406281770671324,0.052865901150315024
14.302709,0.041306598,22.0621747,0.0405612420505008,22.116469009615862,0.0007453559494991976,0.054294309615862346,0.5962847595993581,0.09584324716754157,0.040591877441535855,22.16794454432238,0.000714720558464145,0.10576984432238135,0.571776446771316,0.18671064065433332,0.041031199208591114,22.06174500120576,0.00027539879140888596,0.00042969879423893076,0.22031903312710877,0.0007585275148577339,0.04054039848420827,21.826757231084546,0.0007661995157917309,0.235417468915454,0.6129596126333847,0.4155716284166352,0.040800843871176,22.074085036173614,0.0005057541288239972,0.0119103361736137,0.4046033030591978,0.0210247685588522
14.4206435,0.0406311979,21.6117385,0.03988447604506276,21.69348042846139,0.0007467218549372379,0.08174192846138695,0.5973774839497903,0.14429526609520327,0.03991193802355263,21.722884763903085,0.0007192598764473659,0.11114626390308402,0.5754079011578928,0.19620138681899496,0.04035626506761384,21.65008379234467,0.00027493283238615857,0.03834529234466899,0.21994626590892685,0.0676891806508585,0.039874240459126534,21.391103701399242,0.0007569574408734653,0.2206347986007593,0.6055659526987722,0.3894764605290297,0.04012611894357075,21.667524133090563,0.0005050789564292474,0.055785633090561504,0.4040631651433979,0.0984758118949249
14.5291481,0.0400235921,21.2077796,0.039272565950898536,21.309260902107237,0.0007510261491014622,0.10148130210723849,0.6008209192811698,0.1791402743595515,0.03929999539850686,21.324711007151816,0.0007235967014931413,0.11693140715181727,0.578877361194513,0.20641363407309732,0.039748233204472176,21.275874677983584,0.0002753588955278219,0.06809507798358538,0.2202871164222575,0.12020510871671637,0.03927376911708461,20.9923090554457,0.0007498229829153852,0.21547054455430015,0.5998583863323081,0.38036024042212263,0.03951774505135575,21.3015904952592,0.0005058470486442451,0.09381089525920316,0.4046776389153961,0.16560005799777877
14.6571638,0.0393224505,20.7376552,0.03856817768036876,20.8688685653575,0.0007542728196312382,0.1312133653574996,0.6034182557049905,0.23162491790796538,0.0385958547810932,20.87296272473671,0.0007265957189067987,0.13530752473671015,0.581276575125439,0.23885214912429792,0.03904558819850461,20.844272739184564,0.00027686230149539387,0.1066175391845654,0.2214898411963151,0.18820703739966047,0.03858124801824945,20.5335661664021,0.0007412024817505525,0.20408903359789932,0.592961985400442,0.3602689826926807,0.03881445557953847,20.877956816395866,0.0005079949204615311,0.1403016163958668,0.4063959363692249,0.2476679893965549
14.7822074,0.0386538701,20.2906279,0.03789645350829084,20.45373455264216,0.0007574165917091646,0.16310665264215984,0.6059332733673317,0.28792467082564605,0.037924280838284176,20.42836658898162,0.0007295892617158253,0.13773868898162078,0.5836714093726603,0.24314377152963715,0.03837526597544957,20.42913288967531,0.0002786041245504342,0.1385049896753081,0.22288329964034737,0.24449648689353737,0.03792180013775218,20.101371160734093,0.000732069962247818,0.18925673926590747,0.5856559697982544,0.33408621581009934,0.03814275554771612,20.470441368650068,0.0005111145522838784,0.17981346865006742,0.4088916418271027,0.317416444592684
14.9039915,0.0380183125,19.8700443,0.037255359291658144,20.053557784234467,0.0007629532083418544,0.18351348423446723,0.6103625666734835,0.32394791189908073,0.037286003252994616,19.997249928746516,0.0007323092470053819,0.1272056287465162,0.5858473976043055,0.2245502448288428,0.03773706330709205,20.028387321002544,0.0002812491929079508,0.15834302100254405,0.22499935432636065,0.27951565102447273,0.037294101683643235,19.693601659019414,0.0007242108163567629,0.1764426409805857,0.5793686530854103,0.31146607756948974,0.037502260429656514,20.08054173696738,0.000516052070343484,0.21049743696737977,0.4128416562747872,0.3715814423672942
15.0320526,0.0373662453,19.4382186,0.03659662765716508,19.63792927861779,0.0007696176428349244,0.1997106786177909,0.6156941142679395,0.3525400740553901,0.03663004782590581,19.55565143200536,0.0007361974740941954,0.1174328320053597,0.5889579792753563,0.20729877630096671,0.03708035259757238,19.6134703209757,0.0002858927024276259,0.17525172097570163,0.2287141619421007,0.3093638012684844,0.036649519409463684,19.279944728773426,0.0007167258905363197,0.158273871226573,0.5733807124290557,0.279393584105916,0.03684432262274594,19.68178987780284,0.0005219226772540664,0.2435712778028396,0.4175381418032531,0.429965172161453
15.1601138,0.0367300336,19.0156397,0.03595366021718641,19.239617102128445,0.0007763733828135902,0.22397740212844397,0.6210987062508722,0.3953770047730508,0.035989814438888275,19.13166862566058,0.0007402191611117284,0.11602892566057932,0.5921753288893827,0.20482052501174594,0.03643938552653185,19.20569414282841,0.0002906480734681527,0.19005444282840855,0.23251845877452215,0.3354943652137503,0.03601939399056609,18.876437150112274,0.0007106396094339121,0.1392025498877274,0.5685116875471297,0.2457278578479921,0.036201118617857575,19.288968165258154,0.0005289149821424283,0.27332846525815313,0.4231319857139426,0.4824941663133051
15.2932973,0.0360845924,18.590357,0.03530057164886,18.836481994621337,0.0007840207511399938,0.2461249946213364,0.627216600911995,0.4344731309873921,0.035341164204088,18.71031269720316,0.0007434281959119993,0.11995569720316013,0.5947425567295994,0.21175227418009868,0.03578804882083807,18.7863817190257,0.00029654357916193,0.19602471902570073,0.23723486332954402,0.3460334191456267,0.035379327360065556,18.468128306927376,0.0007052650399344412,0.12222869307262485,0.564212031947553,0.21576468922818065,0.03554586921332376,18.886441480370944,0.0005387231866762349,0.2960844803709435,0.4309785493409879,0.5226643129904495
15.4469707,0.0353592349,18.111438,0.034566537849686545,18.37578183763986,0.0007926970503134567,0.2643438376398599,0.6341576402507654,0.46663401648138214,0.03461172993241867,18.237367792315958,0.0007475049675813306,0.1259297923159579,0.5980039740650644,0.22229806946784275,0.035054820130155366,18.316373498092773,0.00030441476984463534,0.20493549809277312,0.24353181587570827,0.3617632075271933,0.034660037565153165,18.011377034772572,0.0006991973348468364,0.1000609652274278,0.5593578678774691,0.17663301900266415,0.03480883454670564,18.44163078325089,0.0005504003532943585,0.3301927832508902,0.44032028263548684,0.5828741310453609
15.600644,0.0346552291,17.64687,0.033851980194439864,17.91631795763849,0.0008032489055601333,0.2694479576384907,0.6425991244481066,0.4756440847198894,0.033902694782252836,17.774520207973943,0.0007525343177471611,0.127650207973943,0.6020274541977289,0.22533504008789093,0.034342973972382604,17.863157916954183,0.0003122551276173932,0.21628791695418315,0.24980410209391457,0.38180311031961606,0.03396089059055965,17.575934734602427,0.0006943385094403468,0.07093526539757278,0.5554708075522774,0.1252187609069158,0.034091518518699876,18.01504598508328,0.0005637105813001211,0.36817598508327976,0.4509684650400969,0.6499241299714502
15.7543173,0.0339713342,17.198509,0.033157670585981514,17.469822027320657,0.000813663614018488,0.2713130273206552,0.6509308912147904,0.4789364064345789,0.03321422944635835,17.32340348260654,0.0007571047536416506,0.12489448260653901,0.6056838029133205,0.2204704848631791,0.03365083824884373,17.421013402588304,0.00032049595115626883,0.22250440258830295,0.25639676092501507,0.39277678644442204,0.03328064827419032,17.157086851947493,0.0006906859258096823,0.04142214805250788,0.5525487406477458,0.07312061249319485,0.03339287555291094,17.595715171832424,0.0005784586470890599,0.3972061718324227,0.4627669176712479,0.7011697832195232
15.9079907,0.0333069301,16.7692381,0.03248298804851633,17.038867298825107,0.0008239420514836726,0.2696291988251076,0.6591536411869381,0.4759640214493323,0.03254454913268156,16.884457334532197,0.0007623809673184406,0.11521923453219785,0.6099047738547525,0.20339121450948733,0.032977452204615995,16.99583468744916,0.0003294778953840047,0.226596587449162,0.26358231630720375,0.40000053213433867,0.03261881155041514,16.745237460517043,0.0006881185495848582,0.024000639482956387,0.5504948396678866,0.04236722482372264,0.032712378125400926,17.181181907247073,0.0005945519745990738,0.4119438072470736,0.475641579679259,0.7271854530697358
16.061664,0.0326613046,16.3538216,0.03182623026444733,16.61731035759981,0.0008350743355526741,0.2634887575998093,0.6680594684421393,0.4651245830212932,0.03189274762430099,16.460587381491578,0.0007685569756990113,0.10676578149157834,0.614845580559209,0.18846872272492293,0.032323130348961275,16.58541205249373,0.0003381742510387281,0.23159045249373023,0.2705394008309825,0.40881597237428724,0.031973616977753014,16.34102105467815,0.0006876876222469894,0.012800545321848489,0.5501500977975915,0.02259621381764128,0.03204997277813993,16.77543688912628,0.0006113318218600727,0.42161528912627944,0.4890654574880582,0.7442580751324044
16.2153374,0.0320337777,15.9536965,0.03118879357849463,16.20516841748155,0.0008449841215053717,0.25147191748154896,0.6759872972042974,0.44391180794825374,0.031258632397446175,16.050692591184593,0.0007751453025538271,0.09699609118459307,0.6201162420430617,0.17122273784239,0.031686727295802554,16.191120802234295,0.00034705040419744787,0.23742430223429523,0.2776403233579583,0.4191141989578686,0.031344734262310624,15.951212155811305,0.0006890434376893781,0.002484344188694365,0.5512347501515025,0.004385498513765341,0.03140533038698827,16.37661570585824,0.0006284473130117318,0.42291920585823917,0.5027578504093855,0.746559819357744
16.3782311,0.0313869001,15.5519539,0.030531644596796116,15.776568355706404,0.0008552555032038806,0.22461445570640315,0.6842044025631044,0.3965015661490641,0.03060782159590977,15.63265264917259,0.0007790785040902269,0.08069874917258879,0.6232628032721815,0.14245378968407063,0.031030305214864284,15.786393595039781,0.000356594885135713,0.23443969503978046,0.2852759081085704,0.41384560917257124,0.03069773867643499,15.555390919489101,0.0006891614235650066,0.003437019489100024,0.5513291388520053,0.00606721239747067,0.030739233707378463,15.96165570559235,0.0006476663926215341,0.4097018055923485,0.5181331140972273,0.723227750683166
16.5626391,0.0306755338,15.1170329,0.029811887936084632,15.309582390135834,0.0008636458639153695,0.19254949013583378,0.6909166911322956,0.3398987574506562,0.029893614276265832,15.179398673948729,0.0007819195237341696,0.062365773948728886,0.6255356189873357,0.110091431858206,0.03031017340292239,15.34804197120586,0.00036536039707761245,0.23100907120585923,0.29228831766208996,0.40778968673098065,0.029986923019673404,15.120959967083715,0.0006886107803265977,0.003927067083715485,0.5508886242612782,0.0069322708735225875,0.03000846079383661,15.50805552724325,0.0006670730061633899,0.39102262724325065,0.5336584049307119,0.6902542564060395
16.7470471,0.0299860603,14.7024192,0.029115423390762573,14.862225772561624,0.000870636909237426,0.15980657256162445,0.6965095273899408,0.28209919126675265,0.029203205240209335,14.750700681370917,0.0007828550597906644,0.04828148137091759,0.6262840478325316,0.08522907806338466,0.02961067030546489,14.92335646690288,0.0003753899945351073,0.2209372669028813,0.30031199562808586,0.3900103939088945,0.029298268692246707,14.70956770362894,0.0006877916077532922,0.0071485036289402615,0.5502332862026338,0.012618924617220358,0.029301555069152375,15.070384830155342,0.0006845052308476242,0.3679656301553429,0.5476041846780993,0.649552800093719
16.9314551,0.0293177099,14.3105978,0.02844157336484855,14.427630507911086,0.0008761365351514505,0.11703270791108622,0.7009092281211604,0.20659245564348963,0.02853430869765868,14.348255236022315,0.0007834012023413203,0.03765743602231453,0.6267209618730563,0.0664749395271457,0.028932847685736326,14.516926479350003,0.0003848622142636725,0.20632867935000299,0.307889771410938,0.36422252631272695,0.028630524330035698,14.317779647549697,0.0006871855699643013,0.007181847549697196,0.5497484559714411,0.012677785106675925,0.028616092447091145,14.644912177393117,0.0007016174529088544,0.33431437739311676,0.5612939623270835,0.5901497915868167
17.1158631,0.0286691114,13.9399786,0.027787953533659232,14.00366252742158,0.000881157866340767,0.06368392742158058,0.7049262930726136,0.11241830754733656,0.027885849594365977,13.960553340000189,0.0007832618056340217,0.020574740000188996,0.6266094445072173,0.03631964206189857,0.028275737494132962,14.12002296633468,0.0003933739058670366,0.18004436633468046,0.31469912469362926,0.3178240376537866,0.027982568856664853,13.939357511248403,0.000686542543335146,0.0006210887515969432,0.5492340346681168,0.001096379402435472,0.027952054798324567,14.231411752679227,0.0007170566016754323,0.2914331526792271,0.5736452813403459,0.5144535381823991
17.3002711,0.0280393665,13.5848693,0.02715542628457183,13.594045731338172,0.0008839402154281681,0.009176431338172364,0.7071521723425345,0.01619873211544582,0.027256804550310168,13.58396089591716,0.0007825619496898313,0.0009084040828390982,0.626049559751865,0.0016035639398592758,0.02763866270858715,13.728554381214215,0.0004007037914128507,0.14368508121421542,0.32056303313028056,0.2536406641973213,0.027353395127017666,13.571614845327371,0.000685971372982333,0.013254454672628313,0.5487770983858664,0.023397479114248703,0.02730889844857391,13.832207137119328,0.0007304680514260906,0.24733783711932844,0.5843744411408724,0.4366141060570224
17.4846792,0.0274272857,13.2392927,0.02654318749412583,13.200249474488153,0.0008840982058741717,0.03904322551184691,0.7072785646993374,0.0689212099651923,0.026646674941241757,13.21969634055858,0.0007806107587582448,0.019596359441420574,0.6244886070065958,0.03459255186807532,0.027021051517905844,13.3487063436457,0.00040623418209415757,0.10941364364570028,0.32498734567532606,0.19314287198105318,0.026742454396652966,13.214300375465095,0.0006848313033470353,0.024992324534904853,0.5478650426776283,0.044117800827335456,0.026685692123307715,13.447903394603024,0.0007415935766922864,0.20861069460302417,0.5932748613538291,0.3682508628636997
17.6690872,0.0268324612,12.9022443,0.025950554910368254,12.823082782803004,0.0008819062896317474,0.07916151719699549,0.7055250317053979,0.1397401847918999,0.026053823152161537,12.867456554802848,0.000778638047838464,0.034787745197151665,0.6229104382707712,0.06140920632238723,0.02642252067832138,12.977854475616054,0.00040994052167862144,0.07561017561605432,0.32795241734289715,0.13347116486464272,0.026149264720556457,12.868477406455986,0.0006831964794435444,0.033766893544013854,0.5465571835548355,0.059607143859390276,0.026082071596876796,13.076966554343612,0.0007503896031232048,0.174722254343612,0.6003116824985638,0.308429158178898
17.8534952,0.0262544377,12.5768059,0.025376561746068838,12.46268683281963,0.0008778759539311634,0.11411906718037024,0.7023007631449307,0.2014491396922017,0.02547759783287628,12.52603089999644,0.0007768398671237214,0.05077500000355961,0.6214718936989772,0.08963077180101639,0.02584184701141678,12.618051396107186,0.00041259068858322256,0.04124549610718553,0.33007255086657805,0.07280877694029908,0.025573290206390317,12.53613047729981,0.0006811474936096844,0.040675422700189756,0.5449179948877475,0.07180245257892666,0.025497700201413582,12.715032382474568,0.0007567374985864191,0.13822648247456826,0.6053899988691352,0.2440048509437057
18.0379032,0.0256925908,12.2616678,0.024820232617377265,12.117541277084843,0.0008723581826227365,0.14412652291515649,0.6978865460981892,0.2544199209251938,0.02491798697647758,12.196099251032697,0.0007746038235224226,0.06556854896730258,0.6196830588179381,0.11574514326735713,0.025278151867003638,12.27232258229818,0.0004144389329963638,0.01065478229818062,0.33155114639709105,0.018808397059395087,0.025014292101029813,12.216389417655849,0.0006782986989701881,0.045278382344150714,0.5426389591761505,0.07992784549725712,0.0249304319417963,12.365188735596119,0.0007621588582037014,0.1035209355961193,0.6097270865629612,0.18274074553211223
18.2223112,0.0251463217,11.9545775,0.024281955139564125,11.786421189646502,0.0008643665604358766,0.16815631035349732,0.6914932483487013,0.2968385992937189,0.02437608127261872,11.876779791543203,0.0007702404273812816,0.07779770845679579,0.6161923419050253,0.13733271595951188,0.024732160442483785,11.940674047988908,0.0004141612575162164,0.013903452011090778,0.3313290060129731,0.024543124261252505,0.024469711765542055,11.903383020205261,0.0006766099344579467,0.0511944797947379,0.5412879475663573,0.09037126017985644,0.02437999511526876,12.027866574357235,0.0007663265847312403,0.07328907435723586,0.6130612677849923,0.12937383158563484
18.4067192,0.0246152296,11.6561462,0.0237599344566546,11.4671910917729,0.0008552951433454005,0.18895510822710015,0.6842361146763204,0.3335537604126489,0.02384997768856633,11.565229587574631,0.0007652519114336696,0.09091661242536908,0.6122015291469357,0.1604909136513722,0.02420199731861142,11.620923116976126,0.0004132322813885786,0.035223083023874224,0.3305858251108629,0.062177688161886686,0.02394017372949337,11.597962469060457,0.0006750558705066294,0.05818373093954321,0.5400446964053035,0.10270906371262097,0.023845780910867684,11.703607870348417,0.0007694486891323161,0.04746167034841697,0.6155589513058529,0.0837819033775637
18.5911272,0.0240986988,11.3656807,0.023253427622453877,11.159433200747303,0.0008452711775461218,0.20624749925269725,0.6762169420368974,0.36407922282132593,0.02333886366648878,11.261047026907583,0.0007598351335112198,0.10463367309241711,0.6078681068089758,0.18470500984719074,0.023687195610571588,11.314274161291358,0.000411503189428411,0.0514065387086422,0.3292025515427288,0.09074559802563084,0.02342543068381526,11.300937475014518,0.0006732681161847401,0.06474322498548268,0.5386144929477921,0.11428823680805199,0.023327199211081607,11.394052733268126,0.0007714995889183916,0.028372033268125207,0.6171996711347133,0.050083845183808894
18.7755352,0.023596295,11.0837011,0.02276180478708231,10.860978593072247,0.0008344902129176907,0.22272250692775408,0.6675921703341525,0.3931617960018181,0.022842358885265708,10.964794561173083,0.0007539361147342917,0.11890653882691815,0.6031488917874334,0.209900243160946,0.023187159708242373,11.018578653955721,0.00040913529175762645,0.06512244604427941,0.32730823340610116,0.11495765829856437,0.02292667704504517,11.010718526778525,0.0006696179549548313,0.07298257322147528,0.535694363963865,0.12883277923006253,0.022823395873279393,11.096055418963282,0.0007728991267206067,0.012354318963280875,0.6183193013764854,0.02180851095376007
18.9599432,0.0231076569,10.8089267,0.02228471478903761,10.571287683690006,0.0008229421109623887,0.23763901630999484,0.658353688769911,0.4194932238386199,0.022359932976086894,10.677492695372788,0.0007477239239131045,0.13143400462721289,0.5981791391304836,0.23201440226114367,0.022701468271940826,10.733516280832834,0.0004061886280591724,0.07541041916716651,0.32495090244733793,0.13311854399443512,0.022442135543947216,10.724686452284201,0.0006655213560527833,0.0842402477157993,0.5324170848422266,0.14870543414961232,0.022334458987744336,10.804395074041173,0.0007731979122556631,0.004531625958827945,0.6185583298045305,0.007999470845392312
19.1443512,0.0226324227,10.5392981,0.021821519527117205,10.289556406102239,0.0008109031728827966,0.2497416938977608,0.6487225383062373,0.44085752384796073,0.02189123092839375,10.397633634788043,0.0007411917716062533,0.14166446521195653,0.5929534172850026,0.2500737637190691,0.022230977849838754,10.459630860148764,0.00040144485016124776,0.07966723985123636,0.3211558801289982,0.14063291372963874,0.02197111380907747,10.444217892274573,0.000661308890922533,0.09508020772542736,0.5290471127380264,0.16784071690464927,0.02186119736165953,10.515327720299306,0.0007712253383404706,0.023970379700694266,0.6169802706723765,0.04231380862207824
19.3287592,0.0221700685,10.2705076,0.02136990068095849,10.01478788497152,0.0008001678190415092,0.25571971502848,0.6401342552332073,0.4514102495545404,0.021434000036989552,10.121917474481505,0.0007360684630104489,0.1485901255184956,0.5888547704083591,0.26229931327029005,0.021773639063118282,10.193276473889584,0.00039642943688171853,0.07723112611041572,0.3171435495053748,0.13633255420685178,0.021513361063932278,10.17118096486482,0.000656707436067723,0.09932663513517959,0.5253659488541784,0.17533673987080192,0.021400988385463945,10.229643119885003,0.0007690801145360561,0.04086448011499755,0.6152640916288449,0.07213618693643999
19.5493112,0.0216334709,9.9500062,0.020847588120909026,9.697904113288168,0.0007858827790909739,0.2521020867118331,0.6287062232727791,0.44502421670200387,0.02090542121500546,9.799281682268335,0.0007280496849945417,0.15072451773166584,0.5824397479956334,0.26606705765983446,0.021243217910841536,9.879795065249043,0.0003902529891584641,0.07021113475095753,0.3122023913267713,0.12394048638724384,0.020983475014015256,9.853229521781975,0.0006499958859847443,0.09677667821802594,0.5199967087877955,0.17083541822574433,0.02086699950708372,9.896403157655428,0.0007664713929162806,0.053603042344573026,0.6131771143330245,0.09462298485258144
19.7706008,0.0211133441,9.64013136,0.020341163259631864,9.387904339483194,0.000772180840368137,0.25222702051680557,0.6177446722945096,0.4452447566008307,0.02039457806722635,9.486267197007491,0.000718766032773651,0.15386416299250882,0.5750128262189208,0.27160932901170115,0.020727377704298278,9.57282986039892,0.00038596639570172286,0.06730149960107923,0.3087731165613783,0.11880424130354764,0.02046896826355981,9.542327828136504,0.0006443758364401905,0.09780353186349622,0.5155006691521524,0.1726480757297076,0.02035015237978223,9.57456486194789,0.0007631917202177707,0.06556649805211023,0.6105533761742166,0.11574152288111243
19.9918904,0.0206109351,9.33825069,0.0198347383983547,9.077904565678221,0.0007761967016453007,0.2603461243217797,0.6209573613162406,0.45957703706013914,0.019884552824624504,9.173701445290325,0.0007263822753754978,0.1645492447096757,0.5811058203003983,0.2904712122416264,0.020216697241599996,9.268498062691515,0.000394237858400006,0.06975262730848542,0.3153902867200048,0.12313110429088925,0.019966318987037077,9.23797688198885,0.0006446161129629244,0.10027380801115093,0.5156928903703395,0.17700874057777088,0.01984807921348498,9.261733456160208,0.0007628558865150209,0.07651723383979281,0.6102847092120167,0.13507235302134266


==> files/neko-gpu-tgv-errors-mxp-b.csv <==
t,Ekin_dp,enst_dp,sp_Ekin_interp,sp_enst_interp,sp_Ekin_abs_err,sp_enst_abs_err,sp_Ekin_pct_err,sp_enst_pct_err,mxp_b1_Ekin_interp,mxp_b1_enst_interp,mxp_b1_Ekin_abs_err,mxp_b1_enst_abs_err,mxp_b1_Ekin_pct_err,mxp_b1_enst_pct_err,mxp_b2_Ekin_interp,mxp_b2_enst_interp,mxp_b2_Ekin_abs_err,mxp_b2_enst_abs_err,mxp_b2_Ekin_pct_err,mxp_b2_enst_pct_err,mxp_b3_Ekin_interp,mxp_b3_enst_interp,mxp_b3_Ekin_abs_err,mxp_b3_enst_abs_err,mxp_b3_Ekin_pct_err,mxp_b3_enst_pct_err,mxp_b4_Ekin_interp,mxp_b4_enst_interp,mxp_b4_Ekin_abs_err,mxp_b4_enst_abs_err,mxp_b4_Ekin_pct_err,mxp_b4_enst_pct_err,mxp_b5_Ekin_interp,mxp_b5_enst_interp,mxp_b5_Ekin_abs_err,mxp_b5_enst_abs_err,mxp_b5_Ekin_pct_err,mxp_b5_enst_pct_err,mxp_b6_Ekin_interp,mxp_b6_enst_interp,mxp_b6_Ekin_abs_err,mxp_b6_enst_abs_err,mxp_b6_Ekin_pct_err,mxp_b6_enst_pct_err,mxp_b7_Ekin_interp,mxp_b7_enst_interp,mxp_b7_Ekin_abs_err,mxp_b7_enst_abs_err,mxp_b7_Ekin_pct_err,mxp_b7_enst_pct_err
0.0,0.125,0.375,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0,0.125,0.375,0.0,0.0,0.0,0.0
0.251837629,0.124981328,0.377432401,0.12498180208789066,0.37743437027031307,4.740878906533963e-07,1.9692703130957945e-06,0.00037927031252271703,3.4762622951301057e-06,0.12498130998208451,0.3774328499462033,1.8017915492940517e-08,4.489462033241409e-07,1.4414332394352414e-05,7.925040807140871e-07,0.12498130198522105,0.3774328799399302,2.601477895602944e-08,4.789399302151942e-07,2.081182316482355e-05,8.454506270507791e-07,0.12498179408956349,0.37743434127637704,4.660895634861495e-07,1.9402763770659526e-06,0.0003728716507889196,3.425080633609242e-06,0.12498179408956349,0.37743437028265014,4.660895634861495e-07,1.9692826501716e-06,0.0003728716507889196,3.476284073202506e-06,0.12498178708789065,0.37744870847335393,4.5908789064741384e-07,1.6307473353960322e-05,0.0003672703125179311,2.8786832550221626e-05,0.12498950773457733,0.3775494275234091,8.17973457732657e-06,0.0001170265234091139,0.006543787661861256,0.00020658153842665174,0.12498182409583658,0.37743446029498723,4.960958365773926e-07,2.0592949872555444e-06,0.0003968766692619141,3.635178711191311e-06
0.503675259,0.12496215,0.38497719,0.12496308896293766,0.38498128518724406,9.389629376660436e-07,4.095187244035348e-06,0.0007511703501328348,7.229045658824872e-06,0.12496209075078632,0.38497821440182384,5.924921367417291e-08,1.0244018238125818e-06,4.7399370939338326e-05,1.8083294159774216e-06,0.12496209774785723,0.38497821442693053,5.225214276538548e-08,1.024426930507083e-06,4.180171421230838e-05,1.808373735670289e-06,0.12496308895666099,0.38498128518724406,9.389566609924183e-07,4.095187244035348e-06,0.0007511653287939346,7.229045658824872e-06,0.12496308896293766,0.38498134417510915,9.389629376660436e-07,4.154175109127856e-06,0.0007511703501328348,7.333174223566675e-06,0.12496307395038433,0.38501094899942995,9.239503843405661e-07,3.3758999429922554e-05,0.0007391603074724529,5.959320874292274e-05,0.12497867136740161,0.385193213593838,1.6521367401614584e-05,0.00021602359383798841,0.013217093921291667,0.0003813365128817485,0.12496314896879589,0.38498149322490405,9.98968795892785e-07,4.3032249040231285e-06,0.0007991750367142281,7.596284970042499e-06
0.755512888,0.124942455,0.398039615,0.12494387742239377,0.3980462222705714,1.422422393773659e-06,6.607270571390433e-06,0.0011379379150189273,1.166351079803741e-05,0.1249423721091307,0.3980412739233519,8.289086929347267e-08,1.658923351910424e-06,6.631269543477813e-05,2.9284210808475903e-06,0.12494237211352517,0.39804133390451846,8.288647482257439e-08,1.718904518444031e-06,6.630917985805951e-05,3.0343030749304177e-06,0.12494386243181048,0.39804622225173797,1.4074318104850825e-06,6.607251737955622e-06,0.001125945448388066,1.1663477552241295e-05,0.12494387742239377,0.39804625225173795,1.422422393773659e-06,6.637251737939831e-06,0.0011379379150189273,1.1716435172180769e-05,0.12494383241799929,0.3981017367778007,1.3774179992986912e-06,6.212177780068329e-05,0.001101934399438953,0.00010966071668214949,0.12496759781566628,0.39834039036372765,2.5142815666290286e-05,0.00030077536372763447,0.02011425253303223,0.0005309449135942757,0.12494395144122722,0.3980465202894049,1.4964412272250316e-06,6.905289404890436e-06,0.0011971529817800253,1.2189589735624238e-05
1.00735052,0.12492195,0.41726855,0.12492383728544644,0.4172782089583275,1.8872854464363487e-06,9.658958327496414e-06,0.001509828357149079,1.7050514812932838e-05,0.12492183286114075,0.4172711138142029,1.1713885925135337e-07,2.5638142028827637e-06,9.37110874010827e-05,4.525783274104967e-06,0.12492183986197763,0.417271143813366,1.101380223689219e-07,2.593813365980857e-06,8.811041789513752e-05,4.5787394167278755e-06,0.12492383727289302,0.41727817895916447,1.8872728930197091e-06,9.628959164453832e-06,0.0015098183144157673,1.6997558670407922e-05,0.12492383728544644,0.4172782089583275,1.8872854464363487e-06,9.658958327496414e-06,0.001509828357149079,1.7050514812932838e-05,0.12492378528544644,0.4173695939377214,1.8352854464359636e-06,0.00010104393772136788,0.0014682283571487709,0.00017836821512841192,0.1249561509982695,0.41765059864572585,3.4200998269492966e-05,0.00038204864572582986,0.027360798615594373,0.0006744128996462544,0.12492394130469503,0.4172785370336481,1.9913046950259528e-06,9.987033648073407e-06,0.0015930437560207622,1.7629651084525554e-05
1.25918815,0.124900303,0.4435341,0.12490266452423826,0.4435471288947908,2.3615242382563073e-06,1.3028894790823031e-05,0.0018892193906050458,2.2999308630897915e-05,0.12490015300807147,0.4435374705029854,1.4999192853026866e-07,3.370502985433621e-06,0.00011999354282421493,5.9497938733799395e-06,0.12490016101531229,0.4435374995340175,1.4198468771542405e-07,3.399534017511918e-06,0.00011358775017233924,6.001041018848682e-06,0.12490264953251348,0.4435470998627243,2.34653251347805e-06,1.2999862724294431e-05,0.0018772260107824401,2.294805965936164e-05,0.12490266452423826,0.4435471288947908,2.3615242382563073e-06,1.3028894790823031e-05,0.0018892193906050458,2.2999308630897915e-05,0.12490261252423826,0.4436875073318859,2.3095242382559222e-06,0.00015340733188590194,0.0018476193906047378,0.00027080290607393615,0.12494419689825961,0.44400281728223917,4.3893898259608766e-05,0.00046871728223918385,0.03511511860768701,0.0008274050568316621,0.12490279155527033,0.4435475470178847,2.488555270324655e-06,1.344701788469349e-05,0.001990844216259724,2.3737402094390004e-05
1.51102578,0.124877133,0.477919821,0.12487996263834926,0.4779369611957023,2.829638349258201e-06,1.7140195702258776e-05,0.002263710679406561,3.025679900553847e-05,0.12487695201377096,0.4779240219810278,1.8098622904527684e-07,4.20098102776878e-06,0.00014478898323622147,7.415798558620295e-06,0.12487696702362623,0.4779240809822597,1.6597637376991603e-07,4.2599822596689485e-06,0.00013278109901593282,7.519950719172773e-06,0.12487995562849398,0.47793690112178766,2.8226284939786295e-06,1.708012178763818e-05,0.0022581027951829036,3.0150753287524196e-05,0.12487996264697263,0.4779369611957023,2.8296469726241114e-06,1.7140195702258776e-05,0.002263717578099289,3.025679900553847e-05,0.12487991061987061,0.47814353998658427,2.7776198706086497e-06,0.0002237189865842426,0.0022220958964869197,0.00039492083570026853,0.12493152689123568,0.47848880258362064,5.439389123568228e-05,0.0005689815836206202,0.04351511298854582,0.0010043970157933132,0.12488011966545128,0.47793749826838494,2.9866654512739066e-06,1.767726838491912e-05,0.0023893323610191253,3.120486870631078e-05
1.76286341,0.124852001,0.521732897,0.12485530823414681,0.5217552482249205,3.3072341468071143e-06,2.2351224920447166e-05,0.0026457873174456914,3.945558917139033e-05,0.12485179049942524,0.5217380735589445,2.1050057476268424e-07,5.1765589444974225e-06,0.0001684004598101474,9.137941377375307e-06,0.12485181349799583,0.5217381337276159,1.8750200417305685e-07,5.2367276158760134e-06,0.00015000160333844548,9.244154365135559e-06,0.12485529321270551,0.5217551281405848,3.2922127055079464e-06,2.223114058474973e-05,0.002633770164406357,3.9243609817593805e-05,0.12485531522414087,0.5217552482249205,3.314224140862909e-06,2.2351224920447166e-05,0.0026513793126903273,3.945558917139033e-05,0.12485524120127016,0.5220493805312012,3.2402012701548966e-06,0.0003164835312011727,0.0025921610161239172,0.0005586738190425111,0.1249176335609748,0.5224455202234984,6.563256097479042e-05,0.0007126232234984098,0.05250604877983234,0.0012579609949977906,0.12485548726559402,0.5217558443106857,3.4862655940159915e-06,2.2947310685639266e-05,0.002789012475212793,4.0507831952089925e-05
2.01470104,0.124824392,0.576528673,0.12482817781558292,0.5765576698056849,3.7858155829129103e-06,2.899680568491103e-05,0.0030286524663303283,5.1186727190949696e-05,0.12482414601606136,0.576535128547249,2.459839386487195e-07,6.455547248984672e-06,0.00019678715091897558,1.1395680596432499e-05,0.12482416800466288,0.5765353065488773,2.239953371258041e-07,6.633548877310602e-06,0.00017919626970064328,1.1709898682647609e-05,0.12482814781558292,0.5765574908073132,3.755815582914823e-06,2.881780731323058e-05,0.0030046524663318586,5.0870749599542126e-05,0.12482817781558292,0.5765576698056849,3.7858155829129103e-06,2.899680568491103e-05,0.0030286524663303283,5.1186727190949696e-05,0.12482808777975915,0.5769654213944301,3.6957797591441466e-06,0.0004367483944300865,0.0029566238073153173,0.0007709718497858989,0.12490192816693575,0.5774503424263998,7.753616693574605e-05,0.0009216694263998182,0.06202893354859684,0.0016269806406267722,0.12482837884000823,0.576558325999459,3.986840008227133e-06,2.965299945900668e-05,0.003189472006581706,5.234507587473288e-05
2.26653867,0.124793709,0.644153309,0.12479795865787645,0.6441920035172038,4.2496578764456006e-06,3.8694517203841094e-05,0.0033997263011564804,6.830565123003136e-05,0.1247934360154183,0.6441625436455297,2.729845817034393e-07,9.234645529709873e-06,0.00021838766536275145,1.6301494949850807e-05,0.12479345145753604,0.6441627251566054,2.575424639661428e-07,9.416156605435155e-06,0.00020603397117291422,1.6621908102121595e-05,0.1247979295134114,0.6441918303078167,4.220513411395954e-06,3.852130781667462e-05,0.0033764107291167633,6.799989266668673e-05,0.12479795934115605,0.6441920075116142,4.250341156045168e-06,3.869851161419913e-05,0.003400272924836134,6.831270237888917e-05,0.12479784720263573,0.6447438719572618,4.138202635728394e-06,0.0005905629572617865,0.0033105621085827153,0.0010424936219153857,0.12488359719019816,0.6453985420260248,8.988819019815908e-05,0.0012452330260247502,0.07191055215852726,0.0021981525787668917,0.12479817562633437,0.6441927837652505,4.466626334367896e-06,3.94747652504579e-05,0.0035733010674943166,6.968298721446458e-05
2.50989159,0.124760481,0.723772682,0.12476484499434892,0.7238192920014629,4.363994348915989e-06,4.661000146288785e-05,0.0034911954791327915,8.227849147163489e-05,0.12475998864620225,0.7237813918220244,4.923537977596926e-07,8.709822024388636e-06,0.00039388303820775405,1.537504815835973e-05,0.1247602371939228,0.7237829007360634,2.438060772019801e-07,1.0218736063438705e-05,0.0001950448617615841,1.8038664699806605e-05,0.1247652687435146,0.7238216622971086,4.7877435145893266e-06,4.8980297108647264e-05,0.0038301948116714613,8.646266533891428e-05,0.12476520671218866,0.7238214107939059,4.7257121886523645e-06,4.872879390593887e-05,0.0037805697509218916,8.601869830459423e-05,0.12476500876419074,0.7245723102969599,4.527764190728756e-06,0.0007996282969598978,0.0036222113525830046,0.0014115470488512735,0.12486276673957875,0.7255510764013721,0.0001022857395787391,0.0017783944013720632,0.08182859166299128,0.0031393178286639057,0.12476557490775177,0.723822863296808,5.093907751760329e-06,5.0181296808005094e-05,0.004075126201408263,8.858273486089723e-05
2.71930572,0.124728503,0.80543852,0.12473116706735675,0.8054824685593317,2.664067356744626e-06,4.3948559331652426e-05,0.002131253885395701,7.758037010659995e-05,0.12472683386130434,0.805437986744029,1.6691386956618759e-06,5.332559710469198e-07,0.0013353109565295007,9.413322353340245e-07,0.12472813337812452,0.8054468898589617,3.696218754817293e-07,8.369858961687626e-06,0.00029569750038538345,1.4774927002444561e-05,0.12473436186390008,0.8055034495470055,5.858863900073952e-06,6.49295470054323e-05,0.004687091120059161,0.00011461714249885332,0.12473346585290139,0.805497650155636,4.96285290138565e-06,5.913015563596691e-05,0.00397028232110852,0.00010437974369265154,0.1247332673553726,0.8064323991954998,4.764355372596785e-06,0.0009938791954997583,0.0038114842980774277,0.0017544492242909193,0.12484230169369961,0.8078694475363747,0.00011379869369960993,0.0024309275363746385,0.09103895495968795,0.004291204554649477,0.12473514602137938,0.8055083484354851,6.643021379371117e-06,6.982843548508644e-05,0.0053144171034968934,0.0001232649249777844
2.92871984,0.124692812,0.901480764,0.12469376162058375,0.9015213873057442,9.496205837511429e-07,4.062330574416961e-05,0.0007596964670009143,7.171045291390101e-05,0.1246899530745589,0.9014687731963013,2.8589254410932297e-06,1.1990803698735952e-05,0.0022871403528745837,2.1166814179356767e-05,0.1246923175103746,0.9014870410231901,4.944896253994413e-07,6.277023190115472e-06,0.00039559170031955304,1.1080540287611724e-05,0.12469975138406683,0.9015666448697373,6.939384066831367e-06,8.588086973726483e-05,0.005551507253465093,0.00015160154873370668,0.12469802833997037,0.9015536878651551,5.216339970373629e-06,7.292386515511673e-05,0.004173071976298903,0.00012872914458115475,0.1246977804872583,0.9027148986563694,4.968487258297238e-06,0.0012341346563694566,0.003974789806637791,0.0021785611373514864,0.12481814583197444,0.9048238398727291,0.00012533383197443904,0.0033430758727290844,0.10026706557955123,0.005901378052999658,0.12470101155905816,0.9015764362223097,8.199559058161277e-06,9.567222230966177e-05,0.006559647246529021,0.00016888577301688303
3.13813396,0.124652745,1.01501983,0.12465198916326192,1.0150581436277186,7.558367380727793e-07,3.8313627718666865e-05,0.0006046693904582234,6.76332845431842e-05,0.1246487128957809,1.0149947626471825,4.032104219092725e-06,2.5067352817487176e-05,0.00322568337527418,4.4250244803195366e-05,0.12465213523351425,1.0150255597640223,6.097664857485086e-07,5.729764022355255e-06,0.00048781318859880685,1.0114488853282007e-05,0.12466076488163869,1.015135376487715,8.019881638690607e-06,0.00011554648771494591,0.0064159053109524855,0.0002039688994989899,0.12465819989666373,1.0151129358526925,5.4548966637313345e-06,9.310585269250993e-05,0.004363917330985068,0.0001643554787875207,0.12465792224172816,1.0165663840388282,5.1772417281603644e-06,0.0015465540388281962,0.0041417933825282915,0.002730060701574246,0.12478964713867392,1.0196262880246003,0.00013690213867392775,0.004606458024600357,0.1095217109391422,0.008131568448743872,0.12466250907407786,1.0151514972826905,9.764074077864282e-06,0.00013166728269053962,0.007811259262291426,0.00023242619729528952
3.34754809,0.124607466,1.15158481,0.12460500486580176,1.151627154494296,2.4611341982450075e-06,4.234449429607601e-05,0.001968907358596006,7.47487878880345e-05,0.1246022547684569,1.1515479204695926,5.211231543095218e-06,3.6889530407258064e-05,0.004168985234476175,6.511939106938067e-05,0.12460672009066238,1.1515952916889418,7.459093376155357e-07,1.048168894191015e-05,0.0005967274700924285,1.8502843320053625e-05,0.12461655257077221,1.1517468675465707,9.086570772212643e-06,0.00016205754657083737,0.0072692566177701146,0.0002860727321379617,0.12461316858662361,1.1517117754439055,5.70258662360712e-06,0.00012696544390555786,0.004562069298885696,0.00022412625757786315,0.12461282016528946,1.1535835383574784,5.354165289461754e-06,0.0019987283574784964,0.004283332231569403,0.0035282632257767834,0.12475597452867904,1.1579603515107026,0.00014850852867903663,0.0063755415107027424,0.1188068229432293,0.011254450146994454,0.12461878876126137,1.1517715763893164,1.1322761261367553e-05,0.00018676638931647283,0.009058209009094043,0.0003296901156031707
3.55696221,0.124555789,1.32299879,0.12455161691858614,1.3230626632751719,4.172081413858497e-06,6.387327517187735e-05,0.0033376651310867977,0.00011275255442073284,0.12454939328587682,1.3229561058091368,6.395714123183516e-06,4.2684190863173654e-05,0.005116571298546813,7.534843861152015e-05,0.12455492352835697,1.323026990607931,8.654716430328557e-07,2.8200607931072597e-05,0.0006923773144262846,4.978123592206202e-05,0.12456593563418276,1.3232415704208484,1.0146634182764402e-05,0.00024278042084846518,0.008117307346211522,0.0004285691087601766,0.12456173158326855,1.3231890567676217,5.9425832685533475e-06,0.00019026676762168293,0.004754066614842678,0.000335869172404146,0.12456131290303264,1.3257634123389954,5.523903032642052e-06,0.002764622338995437,0.004419122426113642,0.004880260639391834,0.12471605108750214,1.332011465178532,0.00016026208750213877,0.009012675178531993,0.12820967000171102,0.01590966089979426,0.12456866378646321,1.3232782147486177,1.2874786463210053e-05,0.00027942474861775146,0.010299829170568042,0.0004932556548923339
3.76637634,0.124495748,1.55584908,0.1244898728527027,1.5559525761425281,5.875147297301764e-06,0.00010349614252813666,0.004700117837841411,0.00018269697946971057,0.12448817216720556,1.5557950118877233,7.575832794440296e-06,5.406811227670616e-05,0.006060666235552237,9.544395141005295e-05,0.12449476029998356,1.5559012313932852,9.877000164415506e-07,5.215139328518248e-05,0.0007901600131532405,9.206045554547612e-05,0.12450697151869351,1.556221512642804,1.122351869350946e-05,0.00037243264280406585,0.008978814954807568,0.0006574382120350655,0.12450191854108407,1.5561426082877305,6.170541084066228e-06,0.00029352828773054895,0.004936432867252982,0.0005181519837100048,0.12450143715026624,1.56005978484899,5.689150266233178e-06,0.00421070484899011,0.004551320212986543,0.007432963572915949,0.12466796848095973,1.5691578524951686,0.00017222048095973108,0.013308772495168597,0.13777638476778487,0.023493363867700102,0.12451017670284745,1.556276535959056,1.4428702847443797e-05,0.0004274559590560223,0.011542962277955038,0.0007545683410822053
3.97579046,0.124423124,1.89817865,0.12441554304490361,1.8982461211725505,7.580955096384012e-06,6.747117255057056e-05,0.00606476407710721,0.00011910375715614433,0.12441438689318896,1.8980156090389029,8.737106811040896e-06,0.00016304096109709398,0.0069896854488327165,0.0002878087085630238,0.1244220079771169,1.898179821412284,1.116022883093648e-06,1.1714122840622565e-06,0.0008928183064749184,2.0678402188149837e-06,0.12443540460653195,1.8986630020401807,1.2280606531953064e-05,0.0004843520401807133,0.009824485225562452,0.0008550043758099608,0.12442953569474968,1.8985407693157117,6.41169474968617e-06,0.0003621193157117286,0.005129355799748936,0.0006392325701432347,0.1244288925596827,1.904772598962577,5.768559682706176e-06,0.006593948962577034,0.004614847746164941,0.011639994774807623,0.12460763560278956,1.9185542868817467,0.00018451160278956658,0.020375636881746706,0.14760928223165326,0.03596817448587256,0.12443909994830142,1.8987483708455217,1.5975948301424903e-05,0.0005697208455217595,0.012780758641139922,0.0010057020008205422
4.15241707,0.124344943,2.30354267,0.1243359921619418,2.3034907591269556,8.95083805819985e-06,5.191087304456943e-05,0.00716067044655988,9.163587622891477e-05,0.12433662414564467,2.3032406124467113,8.318854355329752e-06,0.0003020575532888259,0.006655083484263802,0.0005332083038445314,0.12434385958460892,2.3034311761346986,1.083415391081588e-06,0.00011149386530151517,0.0008667323128652704,0.00019681499157760276,0.12435779779175433,2.3040870257363375,1.2854791754335348e-05,0.0005443557363373763,0.010283833403468279,0.0009609261403999823,0.12435266111149659,2.3038974023492735,7.718111496593516e-06,0.00035473234927341224,0.006174489197274813,0.0006261926980981714,0.12435177352152335,2.3125892074660737,6.830521523351618e-06,0.009046537466073534,0.0054644172186812945,0.015969436438289256,0.12453955442800142,2.3331546632295486,0.00019461142800142328,0.02961199322954844,0.15568914240113862,0.05227268946420144,0.12436161250144935,2.3041791831068568,1.66695014493512e-05,0.0006365131068566399,0.013335601159480959,0.0011236073072382834
4.30794039,0.124256364,2.73917557,0.12424671126565014,2.7390236215797374,9.652734349857583e-06,0.00015194842026255984,0.007722187479886067,0.000268227556496773,0.12424795201896771,2.7387865370429445,8.411981032283022e-06,0.0003890329570555018,0.006729584825826418,0.0006867419831506008,0.1242554166183434,2.7390103489175814,9.473816565963578e-07,0.00016522108241856515,0.0007579053252770862,0.00029165717644386306,0.12426964624514299,2.7397881000435858,1.3282245142992588e-05,0.0006125300435857461,0.01062579611439407,0.0010812711088931902,0.12426438867078932,2.7395531853897865,8.02467078932223e-06,0.0003776153897865342,0.006419736631457784,0.0006665870768712143,0.12426315917136381,2.74977634491639,6.795171363815911e-06,0.010600774916389888,0.0054361370910527285,0.018713060312718258,0.12445904654465298,2.7803203892904644,0.00020268254465298507,0.04114481929046443,0.16214603572238806,0.07263105678698446,0.12427345397932534,2.739869794145098,1.7089979325340954e-05,0.0006942241450977882,0.013671983460272763,0.0012254819482748066
4.45227686,0.12415423,3.18145862,0.12414436408943175,3.1812519392245635,9.865910568257474e-06,0.0002066807754363964,0.00789272845460598,0.000364844065337234,0.12414499482347643,3.1809654628019617,9.235176523569866e-06,0.0004931571980382188,0.007388141218855893,0.0008705477159289695,0.12415363221901443,3.1812495651208463,5.977809855728378e-07,0.00020905487915356957,0.0004782247884582702,0.00036903496141780465,0.1241677915219022,3.182198848315009,1.3561521902197282e-05,0.0007402283150090838,0.010849217521757826,0.0013066909931773265,0.12416157121476437,3.1819126351239078,7.341214764366999e-06,0.00045401512390785825,0.005872971811493599,0.0008014520130446591,0.12416059417958053,3.192943599854132,6.3641795805258194e-06,0.011484979854131883,0.0050913436644206556,0.02027390661492463,0.12436510264390621,3.230562118709728,0.00021087264390620697,0.0491034987097283,0.16869811512496558,0.08668014745789487,0.12417162921143453,3.182256336587004,1.7399211434523942e-05,0.0007977165870038938,0.013919369147619154,0.0014081723952066784
4.59661334,0.124032888,3.64020553,0.12402280624586459,3.6401161275484406,1.0081754135402021e-05,8.940245155919513e-05,0.008065403308321617,0.00015781803512736326,0.12402282564250339,3.63977942093702,1.0062357496606888e-05,0.00042610906298001794,0.00804988599728551,0.0007521907273979202,0.12403262275077244,3.640137379658936,2.652492275545537e-07,6.815034106377738e-05,0.00021219938204364297,0.00012030266209001744,0.12404673393666943,3.6412682485055776,1.38459366694349e-05,0.0010627185055778199,0.01107674933554792,0.0018759680916885283,0.12403953610180479,3.6409230569986613,6.6481018047986895e-06,0.0007175269986614552,0.005318481443838952,0.0012666174037141195,0.12403880000862987,3.6528495298904464,5.912008629871401e-06,0.012643999890446622,0.004729606903897121,0.022319871368847805,0.12425157548996604,3.705091978651931,0.00021868748996604903,0.06488644865193116,0.17494999197283922,0.11454106295798892,0.12405060106947143,3.641307791309821,1.7713069471431142e-05,0.001102261309821273,0.014170455577144914,0.0019457711850074597
4.74094982,0.123894714,4.14558661,0.12388441888330326,4.145368083049881,1.029511669674299e-05,0.00021852695011848056,0.008236093357394392,0.00038575557256658756,0.12388382581841487,4.144979833008853,1.088818158513638e-05,0.0006067769911464183,0.008710545268109104,0.001071115510068719,0.12389480445380248,4.1454324712081,9.04538024759649e-08,0.00015413879189996038,7.236304198077192e-05,0.00027209411878879674,0.12390885231570803,4.146748160294276,1.4138315708026039e-05,0.0011615502942765588,0.011310652566420831,0.002050431301908556,0.12390067028363012,4.1463327525046285,5.9562836301207955e-06,0.0007461425046288994,0.004765026904096636,0.001317131040054027,0.12390025928836608,4.159724054244891,5.545288366076706e-06,0.014137444244891384,0.004436230692861365,0.024956179987683267,0.12412229279716698,4.2235444306443855,0.00022757879716697738,0.07795782064438583,0.1820630377335819,0.13761535463892965,0.12391280093361744,4.146781510478875,1.8086933617433854e-05,0.0011949004788753825,0.014469546893947083,0.002109302848636067
4.8852863,0.123743306,4.68316685,0.12373273957132633,4.683010615514038,1.0566428673669526e-05,0.00015623448596180367,0.00845314293893562,0.0002757935511119607,0.12373154308625506,4.682571264554046,1.1762913744939318e-05,0.0005955854459545051,0.009410330995951455,0.001051359590164695,0.12374368910979122,4.6831323930458035,3.831097912243564e-07,3.445695419657113e-05,0.0003064878329794851,6.0825276185808504e-05,0.12375768425957183,4.684632523528495,1.4378259571831697e-05,0.0014656735284948041,0.011502607657465358,0.002587286057274221,0.1237485255287635,4.684133724331883,5.219528763505954e-06,0.0009668743318824724,0.004175623010804763,0.001706778780800445,0.12374832831275306,4.698138835668925,5.02231275306686e-06,0.014971985668925214,0.004017850202453488,0.026429357573716304,0.12397979869090121,4.775641054291948,0.00023649269090121605,0.09247420429194797,0.18919415272097284,0.16324045892252262,0.12376173108650632,4.684673837607857,1.8425086506318467e-05,0.0015069876078568356,0.014740069205054773,0.0026602159010793948
5.02962278,0.123574933,5.2453507,0.12356420465104409,5.245166129665626,1.0728348955907352e-05,0.00018457033437435655,0.008582679164725882,0.00032581352083477054,0.1235623957724464,5.244659148363753,1.2537227553593988e-05,0.0006915516362475671,0.01002978204287519,0.0012207642913398273,0.12357569388218388,5.245349878154803,7.608821838839264e-07,8.218451972297203e-07,0.0006087057471071411,1.4507655208959961e-06,0.1235896275748509,5.2470642467667,1.4694574850898645e-05,0.0017135467666999915,0.011755659880718916,0.003024845282239077,0.12357947735270974,5.246465925527445,4.544352709745514e-06,0.0011152255274442524,0.003635482167796411,0.0019686563220091833,0.12357946990137589,5.261708648256512,4.536901375890023e-06,0.016357948256511712,0.0036295211007120187,0.028875933573795136,0.12382117657199672,5.358153542310305,0.000246243571996721,0.11280284231030446,0.19699485759737678,0.19912566847685134,0.12359376388957981,5.247097206087835,1.883088957981005e-05,0.001746506087834554,0.01506471166384804,0.0030830268556732727
5.17395926,0.123391593,5.84139709,0.12338060148077673,5.840183858530737,1.0991519223263468e-05,0.0012132314692632207,0.008793215378610775,0.0021416617027222072,0.12337818134625893,5.8396411253138165,1.341165374106612e-05,0.0017559646861835532,0.010729322992852897,0.0030997236842329415,0.1233926601595566,5.840480743162048,1.0671595566114078e-06,0.0009163468379522755,0.0008537276452891263,0.0016175849200851871,0.12340650637595822,5.84230426210093,1.491337595822817e-05,0.0009071721009297207,0.011930700766582536,0.0016013891788671606,0.12339538624079827,5.841601606291753,3.793240798272146e-06,0.00020451629175255448,0.003034592638617717,0.0003610232018587533,0.12339575217617692,5.85831828175126,4.159176176923851e-06,0.016921191751260167,0.003327340941539081,0.02987020140526075,0.12364684167500764,5.9752168069849345,0.0002552486750076466,0.13381971698493444,0.20419894000611727,0.2362257905408643,0.12341073916251415,5.842338565885319,1.9146162514152576e-05,0.0009414758853187877,0.01531693001132206,0.00166194407143776
5.31775396,0.123194334,6.40321415,0.1231831274094313,6.402293173189158,1.1206590568704766e-05,0.0009209768108418004,0.008965272454963813,0.001625757998243273,0.12318013662883971,6.401726617374223,1.4197371160290517e-05,0.001487532625777277,0.011357896928232414,0.002625872916164702,0.12319577118832382,6.402718273052626,1.4371883238217809e-06,0.0004958769473741853,0.0011497506590574247,0.0008753487643203213,0.12320950995462851,6.404597901759709,1.5175954628507404e-05,0.001383751759709284,0.012140763702805923,0.0024426733273276756,0.12319740693720699,6.403786435187796,3.0729372069854266e-06,0.0005722851877960622,0.0024583497655883413,0.0010102287162748328,0.12319779862464225,6.41835488620124,3.464624642249281e-06,0.015140736201240124,0.002771699713799425,0.02672724512570365,0.12345851068469157,6.560507698748445,0.0002641766846915722,0.15729354874844503,0.21134134775325775,0.2776630659311778,0.12321379386445679,6.4046530501337555,1.9459864456783382e-05,0.0014389001337553609,0.015567891565426706,0.0025400242151459814
5.43500162,0.123018485,6.82283982,0.12300681097831223,6.821844112776253,1.1674021687765879e-05,0.0009957072237476439,0.009339217350212703,0.0017576761584656225,0.12300386788809152,6.821266210115147,1.4617111908477032e-05,0.001573609884853333,0.011693689526781625,0.002777821141964053,0.1230212549199612,6.822501389481721,2.769919961204126e-06,0.00033843051827986415,0.0022159359689633007,0.0005974158257472307,0.12303360533129663,6.824313574215386,1.5120331296636369e-05,0.0014737542153859806,0.012096265037309095,0.002601550522122822,0.12302008618097142,6.823345186607409,1.6011809714222558e-06,0.0005053666074088525,0.0012809447771378046,0.0008921004246448286,0.12302074970868096,6.836725374983396,2.264708680962957e-06,0.013885554983395387,0.0018117669447703655,0.024511531461544583,0.12329038086266718,7.011997490660579,0.0002718958626671819,0.18915767066057843,0.21751669013374553,0.3339113345583756,0.12303764595410427,6.824383003739764,1.9160954104271988e-05,0.0015431837397636983,0.01532876328341759,0.0027241112676731133
5.55224927,0.122828836,7.20743758,0.12281668514648879,7.207737375442376,1.2150853511208592e-05,0.0002997954423760163,0.009720682808966874,0.0005292151035097129,0.12281375611726747,7.207037252157019,1.5079882732527139e-05,0.0004003278429802748,0.012063906186021711,0.0007066803256965559,0.12283300388274597,7.208599883622534,4.167882745972906e-06,0.001162303622534111,0.003334306196778325,0.002051761117627693,0.12284387621156145,7.210588705286016,1.504021156145674e-05,0.003151125286016132,0.012032169249165392,0.005562536512211206,0.1228289148389315,7.209419851337557,7.883893150817389e-08,0.001982271337557684,6.307114520653911e-05,0.003499212405551402,0.12282971000854326,7.222416845356964,8.74008543261251e-07,0.014979265356964255,0.0006992068346090008,0.026442208072138054,0.12310883384227088,7.447754280741506,0.0002799978422708821,0.24031670074150657,0.22399827381670567,0.42422001698916917,0.12284767414894153,7.210574991323038,1.8838148941532906e-05,0.0031374113230384637,0.015070519153226325,0.005538327884223952
5.66949693,0.122621725,7.66312911,0.12260916266348426,7.662657436305997,1.256233651573957e-05,0.0004716736940029165,0.010049869212591656,0.0008326238745200201,0.12260626674445033,7.661783290329695,1.5458255549674615e-05,0.001345819670304671,0.012366604439739692,0.002375713554819113,0.12262735730467875,7.663762593393644,5.632304678745981e-06,0.0006334833936438855,0.004505843742996785,0.0011182590938739138,0.12263673678613521,7.66604069698425,1.5011786135207816e-05,0.002911586984249759,0.012009428908166253,0.0051396905671256396,0.12262033867463225,7.6645935841974895,1.3863253677526277e-06,0.0014644741974896291,0.0011090602942021022,0.002585168933421317,0.12262120305212877,7.685101943557133,5.21947871229278e-07,0.02197283355713342,0.0004175582969834224,0.038787632304147154,0.12290897261104054,7.946665804138663,0.00028724761104054197,0.2835366941386628,0.22979808883243358,0.5005142831664289,0.12264030232441102,7.6658962829235335,1.857732441101767e-05,0.0027671729235336784,0.014861859528814136,0.004884763068947526
5.78674459,0.122399741,8.22218691,0.12238671684390551,8.221638284961832,1.3024156094498807e-05,0.0005486250381672164,0.010419324875599045,0.0009684625425276678,0.12238384272185597,8.220582228893461,1.5898278144035882e-05,0.0016046811065386635,0.012718622515228706,0.0028326697402951497,0.1224067535103153,8.223063516045535,7.01251031529071e-06,0.0008766060455354108,0.005610008252232568,0.0015474323273514039,0.12241464768229962,8.225574150960224,1.490668229961467e-05,0.003387240960224247,0.011925345839691737,0.005979340650312772,0.12239685013387018,8.223823323890176,2.8908661298260308e-06,0.0016364138901767689,0.0023126929038608246,0.0028886861635089092,0.12239815362626266,8.247340746592737,1.5873737373439667e-06,0.025153836592737733,0.0012698989898751734,0.04440291063329738,0.12269300910316279,8.56301227828541,0.0002932681031627832,0.3408253682854099,0.23461448253022654,0.6016433442963136,0.12241801608429982,8.225283919696016,1.827508429981528e-05,0.0030970096960167837,0.014620067439852225,0.005467008750561399
5.89305963,0.122183792,8.80722205,0.12217096044710365,8.806162976379493,1.2831552896344633e-05,0.001059073620506723,0.010265242317075707,0.0018695339437412016,0.12216791601440653,8.80481946896865,1.587598559346648e-05,0.0024025810313492713,0.012700788474773184,0.004241165773298281,0.12219182693228912,8.807803302321123,8.034932289124885e-06,0.000581252321122605,0.006427945831299908,0.0010260579842382856,0.12219822300210577,8.81072361292045,1.4431002105769197e-05,0.0035015629204497856,0.011544801684615358,0.006181147947764308,0.12218041385261179,8.808611418093484,3.3781473882110724e-06,0.0013893680934842223,0.002702517910568858,0.0024525875829831075,0.12218051770511477,8.837074108598506,3.2742948852249043e-06,0.029852058598505593,0.0026194359081799234,0.05269646581675323,0.12248157312689316,9.203032876312635,0.0002977811268931596,0.3958108263126352,0.2382249015145277,0.698706643960855,0.12220217202987022,8.810356906393595,1.8380029870215808e-05,0.003134856393595342,0.014704023896172647,0.005533817784807545
5.99140175,0.121966781,9.46255638,0.12195452189670788,9.461963893773802,1.225910329211155e-05,0.000592486226198119,0.00980728263368924,0.001045888680096229,0.12195130162568772,9.460269935506838,1.547937431227442e-05,0.0022864444931620653,0.012383499449819535,0.0040361552848435745,0.1219752027860398,9.463695465631623,8.421786039797263e-06,0.0011390856316229048,0.006737428831837811,0.002010775466324995,0.1219801688819347,9.4672000186656,1.3387881934709411e-05,0.004643638665600136,0.010710305547767529,0.008197201723950826,0.12196367883255091,9.464671847277332,3.102167449087201e-06,0.002115467277331362,0.0024817339592697607,0.0037343370708756663,0.12196155960600152,9.501398667135206,5.2213939984724345e-06,0.03884228713520521,0.004177115198777948,0.06856650269229075,0.12226871902551996,9.89359695568513,0.00030193802551996274,0.4310405756851292,0.2415504204159702,0.760896099921301,0.12198543941964958,9.466895068182328,1.8658419649583702e-05,0.0043386881823277434,0.014926735719666961,0.007658886663884232
6.10357908,0.121695746,10.3842257,0.12168359051616223,10.382307710937335,1.2155483837761327e-05,0.0019179890626652707,0.009724387070209062,0.00338573786273844,0.1216803805615412,10.380689118561975,1.536543845880034e-05,0.003536581438025266,0.012292350767040272,0.006242964525950378,0.12170416180182612,10.38442067393723,8.415801826130997e-06,0.000194973937230003,0.006732641460904798,0.0003441785223787878,0.12170872999117964,10.387922252784442,1.2983991179646437e-05,0.00369655278444192,0.01038719294371715,0.006525354584923638,0.12169175862679156,10.38526586641682,3.987373208433342e-06,0.0010401664168195879,0.003189898566746674,0.0018361579268242514,0.12168865773050808,10.440396521468656,7.0882694919172096e-06,0.056170821468656484,0.005670615593533768,0.0991557672196913,0.12200403150193603,10.843849549059824,0.00030828550193603976,0.4596238490598239,0.2466284015488318,0.8113528375479622,0.1217143155087997,10.38785298139436,1.8569508799706758e-05,0.0036272813943600823,0.014855607039765406,0.006403072986571515
6.21575641,0.121391711,11.5529271,0.12137926985528147,11.552480576763095,1.244114471853075e-05,0.000446523236904639,0.0099529157748246,0.0007882269295528331,0.12137609730446526,11.550521239335012,1.561369553473857e-05,0.0024058606649877134,0.012490956427790856,0.004246955159693506,0.12139971161674856,11.55510574011606,8.000616748563005e-06,0.002178640116060393,0.006400493398850404,0.0038458531770646813,0.12140379124907599,11.559291733387145,1.2080249075993588e-05,0.006364633387144991,0.00966419926079487,0.01123519453826351,0.12138637542117771,11.556290484689844,5.335578822290854e-06,0.0033633846898446507,0.004268463057832683,0.005937228273626075,0.1213815049584849,11.635329718585186,1.0206041515095632e-05,0.08240261858518672,0.008164833212076505,0.14546155197828214,0.121702628857237,12.119151995975836,0.0003109178572369975,0.5662248959758358,0.248734285789598,0.9995307619046075,0.12140980966901807,11.558440841969247,1.8098669018071223e-05,0.0055137419692474765,0.014478935214456978,0.009733155060180423
6.3214216,0.121059213,12.9460347,0.1210470072605073,12.941962336902465,1.2205739492704426e-05,0.004072363097535003,0.00976459159416354,0.007188755242943397,0.12104371518257417,12.939583581332524,1.5497817425824678e-05,0.006451118667476052,0.012398253940659743,0.011387863025214901,0.12106741392113993,12.94512120118603,8.200921139928097e-06,0.0009134988139702926,0.0065607369119424774,0.0016125574343619962,0.12107098820317357,12.950200396399081,1.177520317356684e-05,0.0041656963990810425,0.009420162538853472,0.0073535122267291584,0.12105349825859904,12.946444248488561,5.714741400958401e-06,0.0004095484885606737,0.004571793120766721,0.000722957107179901,0.12104582504757318,13.01963850971308,1.3387952426821559e-05,0.07360380971307912,0.010710361941457247,0.12992941943113598,0.12136865547410972,13.651599806925338,0.0003094424741097168,0.7055651069253379,0.24755397928777345,1.2455016264923917,0.12107735937527961,12.950674412515728,1.8146375279609606e-05,0.004639712515727368,0.014517100223687684,0.008190271072187597
6.38630945,0.120838207,13.8245539,0.12082676070209915,13.820889029776435,1.1446297900855051e-05,0.0036648702235648756,0.009157038320684041,0.006469426817639678,0.12082337005815881,13.818440045908307,1.4836941841192552e-05,0.006113854091692517,0.011869553472954042,0.010792505384121815,0.12084703549427574,13.824380068124855,8.828494275733845e-06,0.00017383187514496967,0.007062795420587076,0.00030685741273794696,0.12084949194442865,13.829446032748592,1.1284944428646693e-05,0.004892132748592459,0.009027955542917354,0.008635856897658877,0.12083344612399159,13.825709004738826,4.76087600841113e-06,0.0011551047388262958,0.003808700806728904,0.0020390532593747737,0.12082348768678125,13.91368292445574,1.471931321875286e-05,0.08912902445574034,0.011775450575002289,0.1573353668395789,0.121142862532453,14.621003606662477,0.00030465553245299926,0.7964497066624769,0.2437244259623994,1.4059360296178498,0.12085620051905858,13.829850237462583,1.799351905858171e-05,0.005296337462583622,0.014394815246865367,0.009349380885410668
6.41444221,0.120737819,14.2103074,0.12072618332167263,14.203276838953682,1.1635678327362453e-05,0.007030561046317274,0.009308542661889962,0.012410726001603178,0.1207227479524748,14.203087149170166,1.50710475251975e-05,0.007220250829833574,0.012056838020158,0.012745576650507988,0.12074703206295061,14.21022927221115,9.213062950610973e-06,7.812778884996874e-05,0.007370450360488778,0.0001379153916935227,0.12074892552638489,14.214466310644418,1.1106526384890847e-05,0.004158910644418867,0.008885221107912677,0.00734153364617612,0.12073276152552999,14.208236031488427,5.057474470007706e-06,0.0020713685115723024,0.0040459795760061645,0.003656491548272424,0.12072258432147259,14.289674892307042,1.5234678527403789e-05,0.07936749230704265,0.012187742821923031,0.14010378317858688,0.1210418425428325,15.053776274377444,0.00030402354283250166,0.8434688743774448,0.24321883426600133,1.4889368034521888,0.12075419736036601,14.212587358668674,1.6378360366012257e-05,0.0022799586686748086,0.013102688292809805,0.004024706157231207
6.45826295,0.120573513,14.7684272,0.1205614586155376,14.764996223356816,1.2054384462389933e-05,0.003430976643183925,0.009643507569911947,0.00605654523955247,0.12055849792668177,14.76179760588503,1.5015073318219718e-05,0.006629594114968995,0.012012058654575775,0.011702917522609343,0.12058279927491898,14.767734664293402,9.286274918987591e-06,0.0006925357065981075,0.007429019935190073,0.001222501425461329,0.12058437665297891,14.772621205161586,1.086365297892078e-05,0.004194005161586745,0.008690922383136623,0.007403484382946584,0.12056789618013003,14.769742947552285,5.616819869963541e-06,0.0013157475522849182,0.004493455895970833,0.002322628628229005,0.12055711294565855,14.831713020388314,1.6400054341447756e-05,0.0632858203883142,0.013120043473158205,0.11171554751486829,0.12087630126378224,15.682458458939934,0.0003027882637822443,0.914031258939934,0.24223061102579546,1.6134973349738557,0.12058873602722464,14.774202426082873,1.5223027224647856e-05,0.005775226082873175,0.012178421779718285,0.010194740937410024
6.5223916,0.120320507,15.5800765,0.12030851683302457,15.57765969864767,1.1990166975422989e-05,0.0024168013523304666,0.009592133580338391,0.004266268251776142,0.120305004463737,15.573972913118274,1.5502536262992916e-05,0.006103586881726741,0.012402029010394333,0.010774381150672066,0.12032985926792662,15.588304134679953,9.352267926629465e-06,0.0082276346799528,0.007481814341303572,0.01452386502036984,0.12033088862256297,15.588588200015453,1.0381622562977144e-05,0.008511700015452206,0.008305298050381715,0.015025312489812311,0.12031394526031595,15.582805279155107,6.561739684038392e-06,0.0027287791551060536,0.005249391747230714,0.004816988315697378,0.12030368362767192,15.632623510254092,1.6823372328070296e-05,0.052547010254091475,0.013458697862456237,0.09275881998187997,0.12062070645236338,16.654181538924163,0.00030019945236338386,1.0741050389241629,0.24015956189070709,1.8960682152118997,0.12033534549585827,15.587447392721716,1.4838495858274237e-05,0.007370892721715094,0.01187079668661939,0.01301149785255544
6.59351527,0.120033043,16.6158015,0.12002118164990357,16.61506949463452,1.1861350096439849e-05,0.0007320053654815695,0.009489080077151879,0.0012921753986410343,0.12001739786761259,16.609115289398463,1.564513238741516e-05,0.006686210601536402,0.01251610590993213,0.011802860001926778,0.1200417642712585,16.621338551304014,8.721271258491092e-06,0.005537051304013829,0.006977017006792874,0.009774301956588696,0.12004374082494206,16.623098594822437,1.0697824942049183e-05,0.007297094822437344,0.008558259953639347,0.012881225815744121,0.1200266189519171,16.6220732702857,6.424048082903644e-06,0.006271770285700029,0.005139238466322915,0.011071267577086465,0.12001501726265573,16.651226360843935,1.8025737344273818e-05,0.03542486084393559,0.014420589875419054,0.06253387726564166,0.12031657515398811,17.759126860112655,0.00028353215398810305,1.1433253601126552,0.22682572319048244,2.018259663995826,0.12004731150230472,16.625886196933486,1.4268502304709552e-05,0.010084696933486015,0.011414801843767641,0.017802051589647
6.66016602,0.119742567,17.5706571,0.11973070486237455,17.569131206097158,1.1862137625440194e-05,0.001525893902840636,0.009489710100352156,0.0026935903139041492,0.11972779120338126,17.563545262949425,1.4775796618737846e-05,0.0071118370505729445,0.011820637294990277,0.012554198793131048,0.11975162246540745,17.5722473809047,9.055465407456498e-06,0.0015902809047005917,0.007244372325965198,0.00280724972641536,0.11975309108064448,17.576342036137103,1.0524080644488953e-05,0.005684936137104302,0.008419264515591163,0.010035356249580017,0.11973598883043124,17.575516731718,6.57816956875501e-06,0.004859631718002078,0.005262535655004008,0.00857848432344046,0.11972294020128546,17.600599233904106,1.9626798714533766e-05,0.029942133904107493,0.015701438971627013,0.05285547161017016,0.12001673038118318,18.821939389237937,0.00027416338118319006,1.2512822892379383,0.21933070494655205,2.20883106484444,0.11975637086162814,17.581541418281365,1.3803861628150504e-05,0.01088431828136649,0.011043089302520404,0.019213586371608034
6.73209189,0.119407184,18.5284672,0.11939388790881943,18.557875834034526,1.3296091180572955e-05,0.02940863403452454,0.010636872944458364,0.05191370883197008,0.11939244129288624,18.538371441586495,1.4742707113754583e-05,0.009904241586493612,0.011794165691003666,0.017483502066743692,0.11941435143428519,18.569535317323666,7.167434285193508e-06,0.041068117323664666,0.005733947428154806,0.0724956583333668,0.11941725026948204,18.552797383370468,1.0066269482036927e-05,0.02433018337046633,0.008053015585629542,0.042948953488966414,0.1194006403588243,18.560770807659107,6.543641175693615e-06,0.03230360765910589,0.005234912940554892,0.0570240725995057,0.11938619596226498,18.60055829556216,2.0988037735023002e-05,0.07209109556215765,0.0167904301880184,0.1272590947270118,0.11967343783469714,20.030257668492766,0.0002662538346971388,1.5017904684927643,0.21300306775771105,2.6510416300340673,0.11941839495305645,18.5745168622583,1.1210953056450812e-05,0.046049662258297985,0.00896876244516065,0.08128935044998574
6.80694902,0.119034033,19.6708152,0.11902164238012296,19.696501681373213,1.23906198770396e-05,0.02568648137321361,0.00991249590163168,0.04534316396203177,0.11902055036709548,19.66759503504011,1.3482632904515679e-05,0.0032201649598881943,0.010786106323612543,0.005684409072597411,0.11904274901779364,19.703790440401413,8.71601779364739e-06,0.032975240401412975,0.006972814234917912,0.058209674983663195,0.11904474298043187,19.690747705431516,1.0709980431872212e-05,0.019932505431516034,0.00856798434549777,0.035185934921309406,0.11902894088285014,19.716324453375403,5.092117149857467e-06,0.04550925337540335,0.0040736937198859735,0.08033539150840865,0.1190122640078383,19.75862258390053,2.176899216169148e-05,0.08780738390052889,0.017415193729353184,0.15500233556436824,0.11928785527048735,21.22772635702725,0.0002538222704873555,1.5569111570272511,0.2030578163898844,2.748343645892327,0.11904634899576474,19.709183689827267,1.231599576474729e-05,0.03836848982726693,0.009852796611797832,0.06773013009977917
6.8581303,0.118764808,20.5114846,0.11875150354483797,20.522131077641646,1.330445516202483e-05,0.010646477641646612,0.010643564129619865,0.018793737231238845,0.11875212356330184,20.498677398590054,1.268443669816266e-05,0.01280720140994518,0.010147549358530128,0.022607963503771072,0.11877406495431957,20.526505788716612,9.256954319566968e-06,0.015021188716612954,0.007405563455653574,0.026516213450405723,0.11877481096090717,20.52188896720146,1.0002960907168346e-05,0.010404367201459763,0.008002368725734677,0.018366350808520778,0.11876006199172504,20.541941798321506,4.746008274963964e-06,0.03045719832150695,0.0037968066199711714,0.05376469113268159,0.1187415724917705,20.55846513637295,2.3235508229496604e-05,0.04698053637294919,0.018588406583597283,0.08293257970335699,0.11900663512599333,21.930863134455937,0.0002418271259933269,1.4193785344559373,0.19346170079466152,2.5055636339175256,0.11877786024178213,20.53663546402339,1.3052241782135487e-05,0.025150864023391506,0.01044179342570839,0.04439766329337191
6.9400926,0.118304815,21.8483604,0.1182955589000867,21.890939048189832,9.25609991329901e-06,0.04257864818983137,0.007404879930639208,0.07516212898534687,0.11829493966373546,21.874476227757583,9.875336264536516e-06,0.026115827757582366,0.007900269011629213,0.04610106938395692,0.11831958114605777,21.89803098593194,1.4766146057776375e-05,0.049670585931938405,0.0118129168462211,0.0876812004446329,0.11831873580805022,21.899245201567954,1.3920808050224553e-05,0.050884801567953275,0.011136646440179643,0.08982459945164906,0.11830229047129458,21.91374108714196,2.524528705416529e-06,0.06538068714196044,0.002019622964333223,0.11541351942892909,0.11828359590453226,21.88939553143623,2.1219095467733817e-05,0.041035131436228056,0.016975276374187054,0.07243742986366168,0.11853585506087998,22.999716753435766,0.0002310400608799834,1.1513563534357658,0.18483204870398673,2.032436407074679,0.11832185461018799,21.912760951066502,1.7039610187993826e-05,0.06440055106650178,0.01363168815039506,0.11368333030224827
7.02183614,0.117813892,23.1698804,0.11780893410458942,23.268603385610543,4.957895410578894e-06,0.09872298561054293,0.003966316328463115,0.17427114513349604,0.11780893416259301,23.25914956693602,4.95783740699085e-06,0.08926916693602038,0.00396626992559268,0.15758275391331064,0.1178318812004065,23.271169361288226,1.798920040649299e-05,0.10128896128822618,0.014391360325194391,0.1788007439596361,0.11783029052172292,23.280338935526288,1.639852172291567e-05,0.1104585355262877,0.013118817378332537,0.19498737155169032,0.11781479812923394,23.29907650863602,9.061292339379579e-07,0.1291961086360196,0.0007249033871503663,0.22806394741354163,0.11779920628188573,23.27475085796661,1.4685718114276769e-05,0.10487045796660865,0.011748574491421415,0.1851229952932391,0.11804400981707802,24.152612441482468,0.00023011781707801826,0.9827320414824676,0.1840942536624146,1.7347716660854144,0.11783273375694166,23.279731924724103,1.8841756941653798e-05,0.1098515247241032,0.015073405553323038,0.19391584330575162
7.08715722,0.117395975,24.0281754,0.11739352312041172,24.172959149211934,2.45187958827775e-06,0.1447837492119355,0.0019615036706222,0.25558009227377276,0.11739223706215499,24.15156127906129,3.737937845013639e-06,0.12338587906129206,0.0029903502760109113,0.21780741642215984,0.11741495963197579,24.1800479478666,1.898463197579081e-05,0.15187254786660276,0.015187705580632649,0.2680936224464028,0.11741444124592093,24.177875598806587,1.8466245920931157e-05,0.14970019880658825,0.014772996736744926,0.26425887458118047,0.11739660568018397,24.195693245436626,6.306801839661702e-07,0.1675178454366275,0.0005045441471729362,0.29571154654604975,0.11738141684468259,24.223054831445435,1.455815531740956e-05,0.19487943144543607,0.011646524253927648,0.3440116956646607,0.11763268699124158,25.088955004062864,0.0002367119912415755,1.0607796040628656,0.1893695929932604,1.8725454380357596,0.11741612325834191,24.192595303041447,2.0148258341914915e-05,0.16441990304144838,0.016118606673531932,0.2902428913445622
7.13671479,0.117071934,24.6680356,0.11706582414761627,24.78490362918057,6.10985238373718e-06,0.11686802918056927,0.004887881906989744,0.2063017558559089,0.1170657335438169,24.774820473398794,6.2004561831030536e-06,0.10678487339879439,0.004960364946482443,0.1885024247904829,0.11708721435678196,24.79221616616779,1.5280356781957605e-05,0.12418056616779083,0.012224285425566084,0.21921024101479022,0.11708816305181671,24.796492162981977,1.6229051816710194e-05,0.12845656298197738,0.012983241453368155,0.22675846149036596,0.11706884732070282,24.81191267292913,3.0866792971873114e-06,0.1438770729291292,0.002469343437749849,0.2539795783398307,0.11705216124348625,24.87358091231934,1.977275651375565e-05,0.20554531231934092,0.01581820521100452,0.3628396845292353,0.11731024268833824,25.749184347697867,0.00023830868833824015,1.081148747697867,0.19064695067059212,1.9085021502918489,0.1170877151403869,24.805414812288117,1.5781140386902925e-05,0.137379212288117,0.01262491230952234,0.2425092038589141
7.22457479,0.116462683,25.5838997,0.11645921629370425,25.731246925293213,3.4667062957516315e-06,0.1473472252932133,0.002773365036601305,0.26010527867736244,0.11645758775504118,25.72571805877862,5.095244958813749e-06,0.1418183587786217,0.0040761959670509995,0.2503454249530316,0.1164831743727069,25.750519127837027,2.0491372706904487e-05,0.166619427837027,0.01639309816552359,0.29412561128566245,0.11648311457300115,25.748295760763945,2.043157300114784e-05,0.16439606076394497,0.016345258400918272,0.2902008036688562,0.1164612261101333,25.760837011017024,1.4568898666911245e-06,0.17693731101702426,0.0011655118933528996,0.31233929582945463,0.11644337300350982,25.78864097784353,1.9309996490177173e-05,0.20474127784353158,0.015447997192141738,0.3614203594555501,0.1167107711014044,26.788742182054282,0.0002480881014044062,1.204842482054282,0.19847048112352494,2.126853009504811,0.11648199467972621,25.75262283826811,1.9311679726213837e-05,0.1687231382681098,0.01544934378097107,0.2978391945366833
7.30980664,0.115845322,26.3882603,0.11584314402110102,26.58909838224749,2.1779788989817472e-06,0.20083808224748978,0.0017423831191853978,0.3545302278211035,0.11584364970271266,26.59790274924611,1.6722972873417508e-06,0.20964244924611108,0.0013378378298734006,0.3700721718733044,0.11586611226316683,26.60266482803452,2.0790263166828304e-05,0.21440452803452104,0.016632210533462644,0.3784784504976768,0.11586681710388462,26.620635111518446,2.1495103884619504e-05,0.2323748115184472,0.017196083107695603,0.41020056527925125,0.11584590474252068,26.624624492169737,5.827425206827996e-07,0.23636419216973792,0.0004661940165462397,0.4172428354271225,0.11582776839224,26.621504821851016,1.755360775999859e-05,0.23324452185101663,0.014042886207998873,0.41173582492171407,0.11609638815230573,27.750469469654814,0.0002510661523057317,1.3622091696548146,0.20085292184458536,2.404645184087112,0.1158651280234246,26.613018843790872,1.980602342459281e-05,0.22475854379087323,0.01584481873967425,0.3967559182163705
7.38670658,0.115281864,27.3253006,0.11527575214157629,27.53568676732711,6.111858423710204e-06,0.2103861673271119,0.004889486738968163,0.3713850231898539,0.11527735514399745,27.55616048877481,4.508856002546913e-06,0.23085988877481256,0.00360708480203753,0.4075263418480081,0.11529793728699718,27.535287769281496,1.6073286997181357e-05,0.2099871692814972,0.012858629597745086,0.37068069029427464,0.11529742507900591,27.5619880350216,1.5561079005910194e-05,0.23668743502160083,0.012448863204728156,0.41781344116399305,0.11527948956810012,27.56151192794012,2.374431899876406e-06,0.23621132794012212,0.0018995455199011246,0.41697299123450265,0.11525767882373752,27.555189850824,2.418517626247285e-05,0.22988925082400158,0.01934814100997828,0.4058129193238438,0.11552033170812788,28.777847274718532,0.00023846770812788187,1.4525466747185334,0.1907741665023055,2.564113826152532,0.11529764441696999,27.532320857533364,1.5780416969993216e-05,0.20702025753336528,0.012624333575994573,0.3654433374664672
7.46235841,0.114704546,28.5197485,0.11469681825125277,28.686938168732084,7.727748747229923e-06,0.1671896687320853,0.006182198997783939,0.295132231306007,0.11469952167103695,28.720178023557416,5.0243289630574894e-06,0.2004295235574176,0.0040194631704459916,0.3538090179596635,0.11471624035756386,28.681696031560175,1.1694357563860058e-05,0.16194753156017683,0.009355486051088047,0.2858785277004528,0.11471880144286652,28.7170595601206,1.4255442866512036e-05,0.19731106012060096,0.011404354293209629,0.3483041379073635,0.11470254470006272,28.70913600849289,2.0012999372848173e-06,0.1893875084928922,0.0016010399498278538,0.33431705671096873,0.11467831298703426,28.585897684911373,2.62330129657401e-05,0.06614918491137445,0.02098641037259208,0.11677011318954177,0.11493177254260063,30.03576279635699,0.00022722654260062813,1.5160142963569925,0.1817812340805025,2.6761502990512254,0.11471678922550121,28.685445461792927,1.2243225501210042e-05,0.16569696179292848,0.009794580400968034,0.29249722441245746
7.53843442,0.11408988,29.7802951,0.11408149721477742,29.901075655257173,8.382785222582623e-06,0.12078055525717346,0.006706228178066098,0.21320835815848005,0.11408217501917386,29.953344678353833,7.704980826139796e-06,0.17304957835383306,0.0061639846609118365,0.3054764601990574,0.11410009505182721,29.923363454814076,1.021505182720317e-05,0.14306835481407632,0.008172041461762536,0.2525519854532414,0.11410088209046525,29.962479490619643,1.1002090465242476e-05,0.18218439061964276,0.00880167237219398,0.321601724080584,0.11408370030862752,29.928619936971312,6.179691372482088e-06,0.14832483697131238,0.00494375309798567,0.26183101160150946,0.11406999438497692,29.7812111940822,1.988561502308528e-05,0.0009160940821999475,0.015908492018468223,0.0016171387419826422,0.11431380581835598,31.51353197265636,0.00022392581835598002,1.7332368726563594,0.17914065468478402,3.0596033205175472,0.11409950975834965,29.925512852100656,9.62975834964408e-06,0.14521775210065613,0.007703806679715264,0.256346217608626
7.63009226,0.113301021,31.3792001,0.11329313424853722,31.53119352815833,7.886751462779507e-06,0.15199342815833106,0.006309401170223605,0.2683070068647658,0.11329263350954,31.565338415171926,8.387490460004532e-06,0.18613831517192736,0.0067099923680036255,0.3285814052078989,0.113312674649822,31.537236565877407,1.1653649822002121e-05,0.15803646587740872,0.009322919857601697,0.2789745033639408,0.11331004068368448,31.57367536725415,9.019683684483026e-06,0.19447526725415187,0.007215746947586421,0.3432982432097795,0.11329470680868677,31.54805106453326,6.314191313236406e-06,0.16885096453326298,0.005051353050589125,0.2980648403624109,0.11328184352935973,31.380796078691727,1.9177470640271976e-05,0.0015959786917285612,0.015341976512217581,0.0028173077677514295,0.11352579735566688,33.49039093358678,0.0002247763556668808,2.1111908335867824,0.17982108453350465,3.7267880614544273,0.11331359569622576,31.548065307397028,1.2574696225758908e-05,0.1688652073970296,0.010059756980607126,0.2980899826346308
7.7217501,0.112473717,32.9645359,0.11245893151067647,33.12089000017518,1.478548932352941e-05,0.1563541001751787,0.011828391458823528,0.2760047005804477,0.11245833931731955,33.150373529636454,1.537768268045081e-05,0.18583762963645256,0.012302146144360648,0.3280506188639871,0.11247594340404049,33.15640200701603,2.2264040404895713e-06,0.19186610701602547,0.001781123232391657,0.33869241266562594,0.11248101412896379,33.17829217870737,7.297128963787425e-06,0.2137562787073719,0.00583770317102994,0.3773341257806351,0.11246215173309862,33.15262248371793,1.1565266901381044e-05,0.18808658371792575,0.009252213521104835,0.3320205940496761,0.11245406537780156,32.96733763313278,1.9651622198441077e-05,0.0028017331327774286,0.01572129775875286,0.004945770616518276,0.11267819781170801,35.630036489289,0.00020448081170801324,2.665500589288996,0.1635846493664106,4.705285574343431,0.11247862111374327,33.13089717416308,4.904113743264826e-06,0.16636127416308,0.003923290994611861,0.2936699044803938
7.81082279,0.111616367,34.6316523,0.11160351152455966,34.915146578122425,1.2855475440332054e-05,0.28349427812242567,0.010284380352265643,0.5004394081241484,0.11160014770842142,34.87421033708384,1.62192915785786e-05,0.24255803708383894,0.012975433262862879,0.4281765449303771,0.11162022078848077,34.88015255360639,3.853788480778775e-06,0.2485002536063945,0.00308303078462302,0.43866606640921646,0.11161828562729165,34.97411095992566,1.918627291652708e-06,0.3424586599256614,0.0015349018333221665,0.6045265188956565,0.11159905976064662,34.94766622104247,1.7307239353378523e-05,0.31601392104246884,0.013845791482702818,0.5578448378319296,0.11160811879453679,34.656152618259625,8.248205463204372e-06,0.024500318259626397,0.006598564370563498,0.043249284782410594,0.11179018706297227,37.73887570790388,0.00017382006297227137,3.1072234079038807,0.1390560503778171,5.485038546313828,0.11161518558899093,34.92718954800753,1.1814110090629937e-06,0.295537248007534,0.0009451288072503949,0.521698308872607
7.88401525,0.110879652,36.424818,0.11086324485016635,36.73903508167807,1.6407149833641554e-05,0.3142170816780663,0.013125719866913244,0.5546729599585163,0.11085722071639241,36.69807967392341,2.2431283607585173e-05,0.2732616739234075,0.01794502688606814,0.48237626264255273,0.11087969043901684,36.756227744267996,3.8439016844526996e-08,0.33140974426799374,3.07512134756216e-05,0.5850223763473223,0.11087478584359509,36.76719008630815,4.866156404909061e-06,0.34237208630814564,0.003892925123927249,0.6043736944711364,0.11085875496405961,36.75640341287767,2.0897035940381503e-05,0.33158541287766496,0.016717628752305203,0.5853324760630277,0.11087703167453823,36.482881038891676,2.6203254617634952e-06,0.05806303889167452,0.002096260369410796,0.10249601159248395,0.11102184750495832,39.39865390505888,0.0001421955049583229,2.973835905058877,0.11375640396665831,5.249575723511862,0.11087694198380783,36.762412784832634,2.7100161921617127e-06,0.33759478483263194,0.00216801295372937,0.59594054393748
7.94816652,0.110194216,38.3435274,0.11018226745085184,38.60405473963515,1.194854914815524e-05,0.2605273396351535,0.009558839318524193,0.45989692811673627,0.11017135481702962,38.54696293539532,2.2861182970373983e-05,0.20343553539532166,0.018288946376299187,0.359115392377299,0.11019491352281442,38.651719298397666,6.975228144245893e-07,0.30819189839766636,0.0005580182515396714,0.5440369810786155,0.11019129517912252,38.62166830227572,2.920820877480579e-06,0.2781409022757231,0.002336656701984463,0.49098934000308037,0.11017596622232233,38.616422733311865,1.824977767767022e-05,0.27289533331186533,0.014599822142136176,0.48172957841306424,0.1102054099917132,38.386036172153744,1.1193991713204232e-05,0.042508772153745156,0.008955193370563386,0.0750387800332176,0.1103128167081497,41.031871263421365,0.00011860070814970203,2.688343863421366,0.09488056651976162,4.74560975535383,0.11019496782712643,38.6383218787026,7.518271264300713e-07,0.2947944787025989,0.0006014617011440571,0.5203871323868017
8.01198159,0.109480675,40.298105,0.1094682477879414,40.54032590425004,1.24272120586022e-05,0.24222090425003984,0.00994176964688176,0.4275814198473489,0.10946157927047927,40.500929715044364,1.909572952073224e-05,0.20282471504436472,0.015276583616585793,0.35803713931015574,0.10948427269299149,40.610419685082746,3.5976929914915967e-06,0.31231468508274673,0.0028781543931932774,0.5513147467611128,0.10947937772765472,40.590527795902936,1.2972723452825408e-06,0.2924227959029366,0.0010378178762260326,0.5162005098405481,0.10946311597497202,40.57533265884073,1.7559025027980013e-05,0.2772276588407294,0.01404722002238401,0.48937723337747807,0.10950388901328509,40.36429412662052,2.3214013285088875e-05,0.06618912662052168,0.0185712106280711,0.1168406204513373,0.10958465554496667,42.749479819098426,0.00010398054496667253,2.451374819098426,0.08318443597333802,4.327299202244516,0.10948356347390593,40.59843259611915,2.8884739059348297e-06,0.3003275961191534,0.0023107791247478637,0.5301544900328214
8.08927246,0.108570907,42.9074867,0.10855472674450124,43.049896743271276,1.6180255498751683e-05,0.14241004327127627,0.012944204399001347,0.251389898369784,0.10854969499617924,43.03882158675679,2.121200382075583e-05,0.13133488675678961,0.016969603056604665,0.2318394340440154,0.10857197262156883,43.129246763319365,1.0656215688326087e-06,0.22176006331936549,0.000852497255066087,0.39146283857338326,0.10856948142254336,43.16281131692704,1.4255774566374058e-06,0.2553246169270409,0.0011404619653099246,0.45071280105101263,0.1085526870650963,43.065638605574584,1.8219934903696e-05,0.15815190557458436,0.0145759479229568,0.2791782837510132,0.10859268940347827,42.946772086382744,2.1782403478276535e-05,0.039285386382744036,0.017425922782621228,0.06934868541092336,0.10865463733908615,44.8978100699274,8.373033908615213e-05,1.9903233699274026,0.0669842712689217,3.5134262878914138,0.10857045948855754,43.1080928275245,4.475114424584703e-07,0.2006061275245017,0.00035800915396677624,0.3541207688187823
8.14950228,0.107815594,44.9933273,0.10779686382566937,45.00526984126508,1.8730174330627847e-05,0.011942541265085538,0.014984139464502277,0.02108161872535817,0.10779341764752615,45.068333713916985,2.217635247385441e-05,0.07500641391698792,0.01774108197908353,0.13240537211097614,0.10781260815288571,45.09535234904583,2.985847114292395e-06,0.1020250490458352,0.002388677691433916,0.18010012581730522,0.10781105044252498,45.169411539589476,4.543557475020221e-06,0.1760842395894784,0.003634845980016177,0.3108334080806221,0.10779310981120635,45.032530600704426,2.248418879365055e-05,0.03920330070442901,0.01798735103492044,0.0692037833390244,0.10783850058650446,45.02018493366727,2.2906586504459203e-05,0.026857633667269454,0.018325269203567363,0.047410545232448253,0.107894115578369,46.77415211774154,7.852157836900353e-05,1.7808248177415393,0.06281726269520282,3.1436081308791435,0.10781462603586775,45.08066985590747,9.679641322507537e-07,0.08734255590747608,0.000774371305800603,0.15418179609082575
8.1960828,0.107219557,46.7386901,0.10719239652138784,46.59959685719966,2.716047861214821e-05,0.1390932428003424,0.021728382889718567,0.24553490307487635,0.10719333520796918,46.70026560540081,2.6221792030808877e-05,0.03842449459919095,0.0209774336246471,0.06782899274737618,0.10720822531173849,46.68245699269808,1.1331688261506656e-05,0.05623310730192088,0.009065350609205325,0.09926571753593681,0.10720773435006596,46.78328614281581,1.1822649934031815e-05,0.04459604281581164,0.009458119947225452,0.07872334291624117,0.10718972058698956,46.62935168494318,2.9836413010436713e-05,0.1093384150568184,0.02386913040834937,0.193010074413697,0.10723188728542238,46.68150269230451,1.2330285422385012e-05,0.057187407695487025,0.00986422833790801,0.10095030012184228,0.10727741054551654,48.35904245078515,5.78535455165452e-05,1.6203523507851472,0.04628283641323616,2.8603334668691742,0.10721182280312344,46.67087109948241,7.73419687655208e-06,0.06781900051758782,0.006187357501241664,0.11971776186585482
8.24665555,0.106536105,48.365099,0.1065155839015263,48.22467088302197,2.0521098473710864e-05,0.14042811697802904,0.01641687877896869,0.24789129505508145,0.10651124347193734,48.32304882517626,2.4861528062664062e-05,0.042050174823742736,0.01988922245013125,0.07422923926254067,0.10652637870202143,48.324145714553275,9.726297978573939e-06,0.04095328544672583,0.007781038382859151,0.072292950903398,0.10652970381709048,48.40332334811437,6.401182909523961e-06,0.03822434811436892,0.005120946327619169,0.06747568336467602,0.10651180787224815,48.27629587618151,2.4297127751857217e-05,0.08880312381849365,0.019437702201485774,0.15676006943643137,0.10654295719252056,48.37548960911699,6.852192520556688e-06,0.01039060911698897,0.00548175401644535,0.018342064294891346,0.10658773364888313,50.16150245587085,5.1628648883125794e-05,1.796403455870852,0.041302919106500635,3.1711083841345076,0.10653001513427403,48.30613365866453,6.0898657259778055e-06,0.05896534133547249,0.004871892580782244,0.10408880458962595
8.30875033,0.105652868,50.190347,0.10564955598886643,50.06334167606395,3.312011133571602e-06,0.12700532393605357,0.0026496089068572815,0.22419665596117244,0.10564165908973386,50.166106991484874,1.1208910266138905e-05,0.024240008515128864,0.008967128212911124,0.04278977196498069,0.10565525180527724,50.20965874996096,2.383805277242357e-06,0.019311749960955638,0.0019070442217938854,0.034090143844556456,0.10565346805699281,50.20173597174633,6.000569928166222e-07,0.011388971746328025,0.00048004559425329774,0.02010442791869594,0.10564382404741454,50.1630580673549,9.043952585455206e-06,0.02728893264509935,0.007235162068364165,0.04817189747778894,0.10566400969312773,50.3071055286611,1.1141693127728058e-05,0.11675852866109437,0.008913354502182447,0.20610845962602295,0.10571041833972279,52.36468948828188,5.7550339722794996e-05,2.17434248828188,0.046040271778236,3.8382667724428283,0.10566026554294924,50.174339871464156,7.397542949247327e-06,0.01600712853584696,0.005918034359397861,0.02825664765899466
8.36367594,0.104844329,51.5540816,0.10485153743722134,51.59493058627098,7.208437221337127e-06,0.04084898627097999,0.005766749777069702,0.07210883636632949,0.10484154886606936,51.71177694235369,2.780133930638251e-06,0.15769534235368354,0.002224107144510601,0.2783723336995621,0.10485329839798081,51.73998083924065,8.969397980812532e-06,0.18589923924064777,0.007175518384650026,0.3281593754641641,0.10485276429112464,51.7268864905111,8.435291124639366e-06,0.17280489051109527,0.006748232899711493,0.3050445240061795,0.10484289367554989,51.67991669586683,1.4353244501136286e-06,0.12583509586682595,0.001148259560090903,0.22213090618232986,0.10485188177072637,51.76122669518017,7.552770726365621e-06,0.20714509518016655,0.006042216581092497,0.36566370762169786,0.10490374444942863,54.15069040636271,5.941544942862642e-05,2.5966088063627097,0.04753235954290114,4.58367407904066,0.10486072956336126,51.72180977161174,1.6400563361260168e-05,0.16772817161173492,0.013120450689008134,0.2960828256677339
8.40885879,0.104158445,52.4743241,0.10417426611817253,52.762635577193414,1.5821118172526516e-05,0.28831147719341743,0.012656894538021213,0.5089429880477695,0.10416237055325528,52.82883475752578,3.92555325527677e-06,0.35451065752578614,0.003140442604221416,0.6258013558541488,0.10417216595545432,52.871502454233095,1.3720955454321615e-05,0.3971783542330982,0.010976764363457292,0.7011206780910756,0.1041739840851454,52.835486042933404,1.553908514539959e-05,0.361161942933407,0.012431268116319671,0.6375425640178534,0.10416523908137557,52.86634080501146,6.794081375563477e-06,0.39201670501146424,0.005435265100450781,0.6920090561616076,0.10416999545499192,52.86061439072877,1.1550454991918202e-05,0.3862902907287733,0.009240363993534562,0.6819004804496633,0.104214541297442,55.46882470252162,5.609629744199318e-05,2.994500602521626,0.044877037953594545,5.286054163344277,0.10418041451464548,52.85511584390689,2.1969514645475696e-05,0.3807917439068902,0.017575611716380557,0.672194148684132
8.45073445,0.103512994,53.2662228,0.10353233777028983,53.59446597726925,1.9343770289836915e-05,0.32824317726925045,0.015475016231869532,0.5794325812899694,0.10351969556768949,53.67259537386551,6.701567689490484e-06,0.40637257386551084,0.005361254151592387,0.7173508110640628,0.10352862257658628,53.698401948019395,1.562857658628236e-05,0.4321791480193937,0.012502861269025889,0.7629059692874115,0.10353155890718749,53.66143547271028,1.8564907187490487e-05,0.3952126727102794,0.01485192574999239,0.6976507509223331,0.10352122681929851,53.73657157647239,8.232819298514826e-06,0.4703487764723917,0.006586255438811861,0.8302850585510333,0.10352649353530716,53.67775934881501,1.349953530715986e-05,0.41153654881500756,0.010799628245727888,0.7264665384939408,0.10356290660362442,56.53022048187974,4.99126036244274e-05,3.2639976818797365,0.03993008289954192,5.761784960376158,0.10353629858286184,53.67236783368115,2.3304582861843892e-05,0.40614503368114896,0.018643666289475114,0.716949144843705
8.49381258,0.102846435,53.9386826,0.10286305974803625,54.31522081826675,1.6624748036250803e-05,0.37653821826675227,0.013299798429000642,0.6646855955384058,0.10285069592329518,54.41277791402178,4.260923295182351e-06,0.4740953140217812,0.0034087386361458805,0.8368986489421653,0.10285760791318674,54.40537037881165,1.1172913186738298e-05,0.4666877788116466,0.008938330549390638,0.8238224677903974,0.10286097545525144,54.367883874818205,1.4540455251441098e-05,0.4292012748182046,0.011632364201152878,0.7576492667107608,0.10284707390169577,54.465549919756405,6.389016957708549e-07,0.5268673197564055,0.0005111213566166839,0.9300546430957929,0.10285517508286819,54.40911141362473,8.740082868191612e-06,0.47042881362472855,0.00699206629455329,0.8304263444542573,0.10288064200163499,57.44503514629657,3.420700163499213e-05,3.5063525462965686,0.027365601307993703,6.189602853943632,0.1028677908097161,54.40390121881183,2.1355809716100405e-05,0.46521861881183213,0.017084647772880324,0.8212290272256839
8.53320817,0.102230969,54.3026516,0.10224494684980046,54.90386240304436,1.3977849800450581e-05,0.6012108030443599,0.011182279840360465,1.0612897742628666,0.10223130517710707,54.97749980840814,3.361771070686803e-07,0.6748482084081431,0.00026894168565494425,1.1912784985507539,0.10223816874573137,54.99123194318724,7.199745731364948e-06,0.6885803431872404,0.005759796585091959,1.2155192043831475,0.10224146724811208,54.90693926308662,1.049824811207023e-05,0.6042876630866232,0.008398598489656184,1.066721213756563,0.10222360455739499,55.03773582898771,7.364442605017896e-06,0.7350842289877093,0.005891554084014317,1.2976103747573502,0.10223285968283954,54.99978524956863,1.8906828395393038e-06,0.6971336495686344,0.001512546271631443,1.230617962676819,0.1022465515735105,58.108693070145115,1.5582573510489195e-05,3.806041470145118,0.012466058808391356,6.718629925196776,0.10224815961615352,54.996828204923794,1.7190616153517357e-05,0.694176604923797,0.013752492922813886,1.2253980277925596
8.56957756,0.101664922,54.6902898,0.10166844030673343,55.40285819361964,3.518306733424348e-06,0.712568393619641,0.0028146453867394783,1.2578642063350343,0.10165601952380332,55.476047313989696,8.902476196684384e-06,0.7857575139896937,0.007121980957347507,1.3870615937450868,0.1016610312341763,55.497202966639435,3.890765823702513e-06,0.8069131666394327,0.0031126126589620107,1.4244066941846216,0.10166561272893936,55.36196105974432,6.907289393509597e-07,0.6716712597443149,0.0005525831514807678,1.1856703772175947,0.10164632113012055,55.541276142029034,1.8600869879453752e-05,0.8509863420290316,0.014880695903563002,1.5022070432858403,0.1016534439088263,55.50191438999117,1.1478091173702798e-05,0.8116245899911689,0.009182472938962238,1.4327235530968394,0.101655353642836,58.617069743310445,9.568357164008168e-06,3.926779943310443,0.007654685731206534,6.931763997774337,0.1016708159707388,55.50530521347168,5.893970738801713e-06,0.8150154134716772,0.00471517659104137,1.4387092178054097
8.60140763,0.101173844,55.0873641,0.10115990236699951,55.78914776067065,1.3941633000488785e-05,0.7017836606706496,0.011153306400391028,1.238826413369634,0.10114956743384004,55.87784163231551,2.427656615995588e-05,0.7904775323155064,0.019421252927964705,1.3953936249696632,0.10115089000544651,55.878877726793846,2.2953994553487345e-05,0.7915136267938436,0.018363195642789876,1.3972225948907984,0.10115829952131455,55.73576887074459,1.554447868544473e-05,0.648404770744591,0.012435582948355783,1.144599114470201,0.10113805201431876,55.935405470323325,3.5791985681238314e-05,0.8480413703233225,0.02863358854499065,1.4970084202056562,0.10114339780598777,55.91092227959546,3.044619401222637e-05,0.8235581795954587,0.024356955209781095,1.4537893698671809,0.10113168210388257,58.95142812539984,4.2161896117429154e-05,3.8640640253998413,0.03372951689394332,6.8210544728872415,0.10115968351387987,55.90111137031292,1.4160486120129434e-05,0.8137472703129163,0.011328388896103547,1.4364706230232145
8.63323771,0.10067003,55.4721823,0.10064834414977264,56.13381332264138,2.1685850227354253e-05,0.6616310226413802,0.017348680181883402,1.1679468085216194,0.10063836693539392,56.22574213550315,3.166306460607171e-05,0.7535598355031468,0.02533045168485737,1.3302245130410422,0.10063734696663346,56.20360270670174,3.268303336653733e-05,0.7314204067017371,0.026146426693229863,1.2911427978157368,0.10064795128398085,56.09498477268784,2.2078716019141575e-05,0.6228024726878374,0.01766297281531326,1.0994045554441918,0.10062657752651265,56.29474568554859,4.345247348734593e-05,0.822563385548591,0.034761978789876746,1.452033305697854,0.10062984750130634,56.24381389218201,4.018249869365553e-05,0.7716315921820112,0.032145998954924426,1.3621257537857636,0.100603767537177,59.175492635151684,6.626246282299963e-05,3.7033103351516843,0.05300997025839971,6.537283378336897,0.10064409213220137,56.23554897101711,2.5937867798628278e-05,0.7633666710171099,0.020750294238902622,1.3475360686487332
8.66493448,0.100159291,55.8376787,0.1001340837359298,56.41254293549534,2.520726407019558e-05,0.5748642354953404,0.020165811256156463,1.0147813905393674,0.10012326572423337,56.49351639441963,3.602527576662684e-05,0.6558376944196311,0.028820220613301473,1.1577201127111698,0.10012234512791233,56.46284196106892,3.6945872087662535e-05,0.62516326106892,0.029556697670130028,1.1035719465744818,0.10013514299154594,56.37007313550489,2.414800845405851e-05,0.5323944355048909,0.01931840676324681,0.9398114062732535,0.10011284430960646,56.57488378585558,4.644669039353955e-05,0.7372050858555852,0.03715735231483164,1.3013542258244872,0.10011497313087958,56.48379350360401,4.4317869120416575e-05,0.6461148036040143,0.03545429529633326,1.140556740817922,0.10007578660702124,59.2962653565285,8.350439297875878e-05,3.458586656528503,0.06680351438300702,6.105283926018988,0.10012750882792312,56.49727278793867,3.1782172076874615e-05,0.6595940879386717,0.025425737661499692,1.1643511013921415
8.69009912,0.0997532126,56.1777104,0.09972328555486663,56.56950946871634,2.9927045133368302e-05,0.3917990687163382,0.02394163610669464,0.691624872821328,0.09971190166598767,56.645273309206225,4.131093401232855e-05,0.46756290920622234,0.03304874720986284,0.825367295218991,0.09971096689623986,56.602448403220016,4.2245703760143694e-05,0.4247380032200141,0.033796563008114955,0.7497704586738269,0.099725355944924,56.532557316739386,2.7856655076000103e-05,0.3548469167393833,0.022285324060800082,0.6263949387756219,0.09970368669938676,56.723157979189295,4.9525900613245355e-05,0.5454475791892932,0.039620720490596284,0.9628535203605116,0.09970425098763976,56.61872997836042,4.896161236024599e-05,0.44101957836041805,0.03916928988819679,0.7785115742990034,0.09965591673787738,59.31586057536574,9.729586212262054e-05,3.1381501753657375,0.07783668969809643,5.539632146249277,0.09971673126674156,56.6497300032128,3.648133325843961e-05,0.4720196032128001,0.029185066606751686,0.8332344921360276
8.71526377,0.0993438242,56.4072596,0.09931064283952289,56.6663396630053,3.318136047711362e-05,0.2590800630052996,0.026545088381690896,0.45734211725835544,0.09929869385999711,56.73331438598024,4.513034000289129e-05,0.32605478598024007,0.03610427200231303,0.5755695148158607,0.09929857895010126,56.67683667994412,4.52452498987399e-05,0.2695770799441135,0.03619619991899192,0.4758720183862387,0.09931392091809586,56.646680838439785,2.9903281904136714e-05,0.2394212384397818,0.02392262552330937,0.422639298580175,0.09929176255346324,56.814772466823975,5.206164653676071e-05,0.40751286682397136,0.04164931722940857,0.719363717768916,0.09929209071508853,56.69975979678515,5.173348491147034e-05,0.2925001967851486,0.04138678792917627,0.5163371420573921,0.09923586465168659,59.281311543803014,0.00010795954831341326,2.8740519438030105,0.0863676386507306,5.0734316868777105,0.09930547206748871,56.74514208855464,3.835213251128511e-05,0.33788248855463365,0.030681706009028087,0.5964484140832452
8.74042841,0.0989335462,56.5257591,0.09889800403232336,56.727931021360845,3.554216767663598e-05,0.2021719213608435,0.028433734141308786,0.35688479264985573,0.09888431142852952,56.77401541232686,4.923477147047994e-05,0.24825631232685907,0.039387817176383955,0.4382354480900169,0.09888618736572169,56.716638050678036,4.7358834278310447e-05,0.19087895067803373,0.03788706742264836,0.33694983099243514,0.09890167961283132,56.706992452689235,3.186658716868018e-05,0.18123335268923313,0.025493269734944146,0.3199229005708119,0.098879221916664,56.856480091745354,5.432428333600192e-05,0.33072099174535197,0.04345942666880154,0.5838065532024687,0.09887941168974831,56.730687751173335,5.4134510251685475e-05,0.2049286511733328,0.04330760820134838,0.36175112097527107,0.09881588945969175,59.20442024111794,0.0001176567403082529,2.678661141117935,0.09412539224660232,4.728517291087349,0.09889324770842566,56.797675697555995,4.029849157434484e-05,0.2719165975559932,0.03223879325947587,0.48000186120613325
8.76559306,0.0985255709,56.6100221,0.09848604642900262,56.748995590880064,3.95244709973791e-05,0.13897349088006195,0.03161957679790328,0.24532351051872395,0.09846956537079957,56.753841824631145,5.6005529200431337e-05,0.14381972463114323,0.04480442336034507,0.2538783440274802,0.0984737222059345,56.72347555771871,5.184869406549275e-05,0.11345345771870541,0.0414789552523942,0.20027416992828453,0.09848927325133178,56.71558824744489,3.629764866822094e-05,0.10556614744488968,0.02903811893457675,0.18635106392677536,0.09846588468344157,56.85530963763173,5.968621655842721e-05,0.24528753763172517,0.047748973246741766,0.4329948066875645,0.09846571990172517,56.70792032970322,5.9850998274824097e-05,0.09789822970321893,0.04788079861985928,0.17281524146996644,0.09839681927797188,59.07465130048574,0.00012875162202811985,2.4646292004857386,0.10300129762249588,4.35069655199157,0.09848022925528445,56.804131721773345,4.5341644715549134e-05,0.19410962177334312,0.03627331577243931,0.3426527860625979
8.7907577,0.0981171196,56.6490715,0.09807484396417107,56.72526694202321,4.227563582892557e-05,0.07619544202321293,0.03382050866314046,0.13450430873030803,0.09805609520070328,56.69980993359687,6.102439929671355e-05,0.05073843359686947,0.04881951943737084,0.08956622280538079,0.09806109375826526,56.687418096461684,5.602584173473868e-05,0.03834659646168603,0.044820673387790944,0.06769148274863787,0.09807655026475687,56.683608686409976,4.056933524312911e-05,0.034537186409977494,0.03245546819450329,0.0609669064213656,0.09805193358169317,56.81075790072383,6.518601830682313e-05,0.16168640072383056,0.05214881464545851,0.28541756544735347,0.09805185947303029,56.64430322427809,6.526012696971006e-05,0.004768275721907855,0.05220810157576805,0.00841721778601059,0.09797909959488435,58.90265550454565,0.0001380200051156466,2.253584004545651,0.11041600409251728,3.9781481759072626,0.09806625516185995,56.76354673150974,5.0864438140049706e-05,0.11447523150974348,0.040691550512039765,0.2020778601988975
8.81245201,0.0977640039,56.6488342,0.09772097179450841,56.66984342136031,4.303210549158609e-05,0.021009221360309027,0.034425684393268874,0.03708661202030298,0.09770191331590482,56.628473860093806,6.209058409517576e-05,0.020360339906197567,0.04967246727614061,0.035941171438613195,0.09770553207254642,56.62191185168031,5.847182745356838e-05,0.026922348319693867,0.046777461962854705,0.047524783031428625,0.09772115244090979,56.62801964322863,4.285145909020682e-05,0.020814556771370007,0.03428116727216546,0.036742979576231904,0.09769488399790428,56.742215786302815,6.911990209571006e-05,0.09338158630281157,0.05529592167656805,0.16484221864573997,0.0976955853058993,56.564827959755384,6.841859410069984e-05,0.08400624024461933,0.05473487528055987,0.14829235152533674,0.09761932041174803,58.73408690575368,0.0001446834882519593,2.0852527057536747,0.11574679060156745,3.6810006775727557,0.09770888987855751,56.68936161847416,5.5114021442481675e-05,0.04052741847415575,0.04409121715398534,0.07154118752706433
8.83737105,0.097357263,56.5993713,0.09731483428981991,56.574769217542055,4.242871018009242e-05,0.02460208245794604,0.03394296814407394,0.04342892444044037,0.09729527052102643,56.502641368870805,6.199247897356597e-05,0.0967299311291967,0.049593983178852774,0.17075289774025104,0.09729771433709473,56.505971199801614,5.954866290526495e-05,0.09340010019838729,0.04763893032421196,0.16487490037394045,0.09731254262672594,56.50250469298666,4.472037327406253e-05,0.09686660701333949,0.035776298619250024,0.1709941653912889,0.09728529690844383,56.62154534499369,7.196609155617206e-05,0.022174044993690245,0.05757287324493765,0.039142821597155826,0.09728734804021373,56.44609537314197,6.99149597862686e-05,0.15327592685802927,0.055931967829014884,0.27057094282300687,0.09720772628035189,58.51637359925766,0.00014953671964811066,1.9170022992576605,0.11962937571848853,3.383995974687177,0.09730008464894546,56.579583245564635,5.717835105453761e-05,0.019788054435366575,0.04574268084363009,0.03493094222270982
8.86368555,0.0969272857,56.4785585,0.0968861392760433,56.43788027880585,4.1146423956708866e-05,0.04067822119414899,0.03291713916536709,0.07180739263157913,0.09686612037133094,56.32450998976166,6.11653286690661e-05,0.15404851023834,0.04893226293525288,0.27193474872459295,0.09686792143289356,56.342407536714646,5.936426710644038e-05,0.1361509632853526,0.047491413685152306,0.2403410323951251,0.09688138319593467,56.328955074213454,4.5902504065331584e-05,0.14960342578654462,0.03672200325226527,0.2640880456205617,0.09685404546533034,56.45634581625591,7.32402346696609e-05,0.022212683744086803,0.05859218773572872,0.0392110288058063,0.0968576902348962,56.2880889451136,6.959546510380832e-05,0.19046955488639838,0.055676372083046655,0.3362271434341133,0.09677589111814337,58.26773611720372,0.00015139458185663146,1.7891776172037197,0.12111566548530517,3.1583529435318636,0.096870447360969,56.429232991680415,5.683833903100122e-05,0.04932550831958338,0.045470671224800974,0.08707205080948834
8.8935884,0.0964384653,56.2160379,0.09639990330662647,56.23706274756513,3.8561993373528725e-05,0.02102484756512979,0.03084959469882298,0.03711419624085063,0.09637932275464971,56.08822722474736,5.914254535029084e-05,0.1278106752526469,0.047314036280232674,0.22561830559331744,0.09638085995694613,56.12962644848568,5.760534305386533e-05,0.08641145151432283,0.046084274443092266,0.15253816033740789,0.09639293365097305,56.09338820827335,4.553164902694473e-05,0.12264969172665019,0.036425319221555785,0.21650785878573525,0.09636533494013241,56.23401103895362,7.313035986758476e-05,0.01797313895361441,0.05850428789406781,0.03172715541086037,0.09637141091783286,56.073647256600026,6.70543821671421e-05,0.14239064339997753,0.05364350573371368,0.2513556526693955,0.09628833570507539,57.96353797526511,0.00015012959492460842,1.7475000752651084,0.12010367593968674,3.0847814959599265,0.09638429518937888,56.226606652579925,5.417011062111565e-05,0.010568752579921181,0.04333608849689252,0.01865653275521238
8.92349125,0.0959501872,55.9044668,0.09591541223182501,55.991207063428604,3.477496817498593e-05,0.0867402634286023,0.027819974539988745,0.1531185968839795,0.09589467650478767,55.82245796272718,5.551069521232688e-05,0.0820088372728236,0.0444085561698615,0.14476642794193653,0.09589555334399617,55.87111925778452,5.463385600382176e-05,0.03334754221548053,0.043707084803057406,0.05886688224974796,0.09590622671707416,55.822128780332335,4.396048292583388e-05,0.08233801966766663,0.0351683863406671,0.14534751848080446,0.09587914338929111,55.97077862058399,7.104381070888177e-05,0.06631182058399077,0.05683504856710542,0.1170572064609934,0.09588771887337255,55.823701652970016,6.24683266274434e-05,0.08076514702998594,0.049974661301954715,0.1425709987673601,0.09580338793500104,57.62884427062237,0.00014679926499895635,1.7243774706223718,0.11743941199916508,3.0439642256490855,0.0959000942928706,55.98422135957087,5.0092907129400954e-05,0.07975455957086552,0.04007432570352076,0.14078705521389795
8.95082664,0.0955071077,55.6084062,0.09547442477908846,55.73615811420258,3.2682920911533686e-05,0.1277519142025838,0.02614633672922695,0.2255145774147133,0.09545414702639184,55.55922081935875,5.2960673608160036e-05,0.04918538064124789,0.04236853888652803,0.08682468986494843,0.09545416235391035,55.59256995989452,5.294534608964174e-05,0.015836240105478794,0.042356276871713394,0.02795498617391954,0.09546575630577189,55.563813266886406,4.135139422810352e-05,0.04459293311359147,0.03308111538248282,0.07871785350196159,0.09543718543558899,55.69308902202875,6.992226441100702e-05,0.08468282202875344,0.055937811528805614,0.14948669022537012,0.0954476233293585,55.56356134628912,5.948437064150214e-05,0.04484485371087743,0.04758749651320171,0.0791625573437288,0.0953635652144339,57.31197456549314,0.00014354248556609772,1.7035683654931404,0.11483398845287818,3.0072308696059395,0.09545887708066812,55.73253086424221,4.823061933187378e-05,0.1241246642422098,0.038584495465499025,0.21911155991711145
8.98093631,0.0950239511,55.3003463,0.09499108321778822,55.432606378202934,3.286788221178172e-05,0.13226007820293262,0.026294305769425375,0.23347263194407808,0.0949715269224701,55.25026368902101,5.2424177529902805e-05,0.050082610978989806,0.041939342023922244,0.08840852930659208,0.09497038962288687,55.26928515839679,5.3561477113134304e-05,0.031061141603210274,0.04284918169050744,0.05483080442582412,0.09498222352122287,55.26339564769558,4.172757877712874e-05,0.03695065230441941,0.03338206302170299,0.06522728674276577,0.09495272815336092,55.364056515690386,7.122294663908235e-05,0.06371021569038504,0.05697835731126588,0.1124647130189681,0.0949648493263102,55.24312449110557,5.910177368979863e-05,0.05722180889443251,0.047281418951838905,0.10101102697584817,0.09488311831137866,56.95257938803864,0.0001408327886213423,1.652233088038642,0.11266623089707384,2.9166110657941533,0.09497502127942237,55.433030595093676,4.892982057763673e-05,0.13268429509367508,0.03914385646210938,0.234221482506867
9.02252531,0.0943589376,54.8571782,0.09432680798252926,54.98872187491876,3.212961747073306e-05,0.13154367491875973,0.02570369397658645,0.2322079981818585,0.09430865286478558,54.797343096936636,5.028473521441479e-05,0.059835103063363704,0.04022778817153183,0.10562415495788613,0.0943057168586981,54.7976633074937,5.3220741301901464e-05,0.05951489250630004,0.04257659304152117,0.10505890199153582,0.09431753126953747,54.83791061213886,4.1406330462526175e-05,0.019267587861136803,0.03312506437002094,0.03401218652125094,0.09428912765828733,54.906083604356056,6.980994171267019e-05,0.048905404356055726,0.05584795337013615,0.08633046060791258,0.09430367822989595,54.76577894892751,5.525937010404658e-05,0.09139925107248814,0.04420749608323726,0.16134289345322836,0.09422380722840404,56.44872034208142,0.00013513037159595953,1.5915421420814226,0.10810429727676762,2.8094761307454488,0.09431173553996852,55.00246943339735,4.720206003147598e-05,0.1452912333973515,0.03776164802518078,0.2564759307614627
9.06411431,0.0936967081,54.3685778,0.09366717429260389,54.53756686189396,2.953380739610656e-05,0.16898906189396,0.023627045916885248,0.2983086172806204,0.09365103444701268,54.33128376095814,4.5673652987313074e-05,0.03729403904186057,0.03653892238985046,0.06583345155420697,0.09364817522447125,54.33100667525568,4.853287552875063e-05,0.037571124744317785,0.038826300423000504,0.06632257819851078,0.0936584338083917,54.395809367323736,3.827429160829787e-05,0.02723156732373866,0.030619433286638298,0.04807063311485813,0.09363047406157404,54.428113713927075,6.623403842595521e-05,0.059535913927078354,0.05298723074076417,0.10509601013862753,0.09364853270969238,54.26378251140522,4.817539030761708e-05,0.10479528859477938,0.038540312246093666,0.1849903022590218,0.09356973966775887,55.9356139619834,0.00012696843224112297,1.5670361619834026,0.10157474579289838,2.7662168513801726,0.0936527838641055,54.55474830235406,4.392423589449912e-05,0.1861705023540594,0.035139388715599296,0.3286382237598712
9.10570331,0.0930419116,53.8555611,0.09301382482421218,54.07267759476615,2.8086775787819485e-05,0.21711649476614525,0.022469420630255588,0.3832657606155915,0.09300052277296192,53.86677862728473,4.138882703808022e-05,0.011217527284728135,0.03311106163046418,0.0198017848972655,0.09299829770938593,53.86504687815956,4.361389061406651e-05,0.009485778159557867,0.03489111249125321,0.016744807828947147,0.09300664747595479,53.97222573324434,3.526412404521173e-05,0.11666463324434062,0.028211299236169385,0.20594271036611894,0.09297753907374141,53.942779911827415,6.437252625858536e-05,0.08721881182741242,0.05149802100686829,0.15396335635865174,0.0929995375561538,53.75091013346092,4.237404384620225e-05,0.1046509665390829,0.0338992350769618,0.18473553717307248,0.09292445946334275,55.44809461014913,0.00011745213665724508,1.5925335101491243,0.09396170932579606,2.811226147191352,0.09299941369635652,54.10226279297873,4.249790364348194e-05,0.2467016929787249,0.03399832291478555,0.43549115006893785
9.14276829,0.0924641697,53.3997935,0.09243688313211727,53.663986969610654,2.728656788272832e-05,0.26419346961065315,0.021829254306182655,0.4663685787165164,0.09242677750253085,53.45747993391661,3.7392197469149346e-05,0.05768643391660788,0.029913757975319477,0.10183120815423759,0.09242444112529871,53.45082288585347,3.972857470128932e-05,0.05102938585346806,0.03178285976103146,0.09007982743983378,0.09243150814898891,53.58531958531285,3.266155101108725e-05,0.1855260853128513,0.026129240808869802,0.3275006640009119,0.09240134006623148,53.511112873022554,6.282963376852413e-05,0.11131937302255324,0.0502637070148193,0.19650696838438603,0.09242665852855841,53.31281500824784,3.751117144158711e-05,0.08697849175216277,0.030008937153269688,0.15353913038479858,0.09235357311081482,55.02450888946717,0.00011059658918517734,1.6247153894671698,0.08847727134814187,2.8680353383500203,0.09242312291237818,53.69314077784121,4.1046787621817904e-05,0.29334727784120673,0.03283743009745432,0.5178324552790009
9.17655726,0.0919422477,52.9615582,0.09191575519329602,53.304127695866505,2.6492506703973406e-05,0.3425694958665062,0.021194005363178725,0.6047221724834558,0.09190732364002376,53.08423618395062,3.492405997623793e-05,0.12267798395062357,0.027939247980990345,0.21655780174724237,0.09190584826252508,53.079437936163316,3.6399437474909924e-05,0.11787973616331726,0.02911954997992794,0.20808767565293151,0.09191087056817401,53.22106054023958,3.137713182597979e-05,0.2595023402395782,0.02510170546078383,0.45808754383481504,0.09188104831269826,53.134790310077406,6.119938730173025e-05,0.17323211007740724,0.0489595098413842,0.3057986750540249,0.09190933223786005,52.9333891439483,3.2915462139945784e-05,0.028169056051702057,0.026332369711956627,0.04972553884083,0.09183681711762487,54.64103908045225,0.00010543058237512393,1.6794808804522532,0.08434446590009914,2.9647103403137915,0.09190168914874679,53.32895543589834,4.0558551253205843e-05,0.3673972358983377,0.032446841002564675,0.6485494398585822
9.208745,0.0914493279,52.5181702,0.09142296436413909,52.97574401572539,2.6363535860912668e-05,0.45757381572538947,0.021090828688730134,0.8077340080064499,0.09141583980226,52.731115438934495,3.3488097740008715e-05,0.2129452389344948,0.026790478192006972,0.3759024345782875,0.09141633522974807,52.73702674004144,3.2992670251932865e-05,0.21885654004144328,0.026394136201546292,0.38633738249609845,0.09141870269525154,52.873502719101516,3.0625204748460644e-05,0.3553325191015162,0.024500163798768515,0.6272521502872579,0.09139030025433807,52.79830089644207,5.902764566192986e-05,0.2801306964420718,0.04722211652954389,0.4945018321122382,0.0914205058538089,52.57711244934442,2.882204619110429e-05,0.05894224934441894,0.02305763695288343,0.10404804136007585,0.09134890451596542,54.290116596362836,0.00010042338403458417,1.7719463963628357,0.08033870722766734,3.127935462036365,0.09140804264905626,52.987045144616346,4.1285250943740026e-05,0.4688749446163456,0.03302820075499202,0.8276833709734248
9.23836478,0.0910003584,52.1007779,0.09097206175843264,52.67518586644273,2.82966415673519e-05,0.5744079664427346,0.02263731325388152,1.0139759597696754,0.09096631834314292,52.406177116396265,3.4040056857073675e-05,0.30539921639626755,0.02723204548565894,0.539107188007958,0.09096918320623715,52.43590830476372,3.1175193762847386e-05,0.33513040476372424,0.02494015501027791,0.5915902871660028,0.09096950568974317,52.55179081999619,3.085271025682346e-05,0.4510129199961952,0.024682168205458765,0.796152360584048,0.0909415711109907,52.505882768770036,5.878728900929331e-05,0.4051048687700387,0.04702983120743465,0.71511298957484,0.09097351836568537,52.25776121366211,2.6840034314620786e-05,0.15698331366210994,0.02147202745169663,0.2771154222044221,0.09090222505797713,53.98006106561965,9.813334202286861e-05,1.879283165619654,0.07850667361829489,3.3174121231972076,0.09095639121530094,52.677109939111574,4.3967184699053585e-05,0.5763320391115769,0.03517374775924287,1.0173724367425456
9.27629577,0.0904331332,51.5561448,0.09039873741396504,52.297121803536946,3.439578603496585e-05,0.7409770035369476,0.027516628827972678,1.3080126185950773,0.09039712610317842,52.005351437006375,3.6007096821583096e-05,0.44920663700637675,0.028805677457266476,0.7929638123131052,0.09039966713745899,52.05837438732209,3.346606254100992e-05,0.5022295873220912,0.026772850032807938,0.8865627873920074,0.09039900579506528,52.151526752923026,3.412740493471955e-05,0.5953819529230273,0.02730192394777564,1.0510003732771283,0.0903711870629348,52.15584846027103,6.194613706519969e-05,0.5997036602710324,0.04955690965215975,1.0586292844553198,0.09040558988195464,51.86571265352388,2.754331804535881e-05,0.3095678535238804,0.02203465443628705,0.5464658913674876,0.0903346372491731,53.600560307479824,9.849595082690732e-05,2.044415507479826,0.07879676066152586,3.6089126500155015,0.0903827537371482,52.29222023178755,5.0379462851801726e-05,0.7360754317875546,0.04030357028144138,1.2993600994635095
9.31608353,0.0898466425,51.0107345,0.08980274732390005,51.91767285036516,4.389517609995619e-05,0.9069383503651594,0.03511614087996495,1.600976549748321,0.08980565132768432,51.60725928419374,4.0991172315679725e-05,0.5965247841937398,0.03279293785254378,1.0530177607478346,0.0898065008353227,51.68268176502377,4.014166467730673e-05,0.6719472650237748,0.032113331741845386,1.186157596640882,0.08980504481370497,51.75185704928062,4.1597686295039016e-05,0.7411225492806253,0.03327814903603121,1.308269543801129,0.08977827225318076,51.80427955517769,6.837024681924375e-05,0.7935450551776952,0.054696197455395,1.4008085819688947,0.0898152936334351,51.47692432262156,3.1348866564903655e-05,0.4661898226215584,0.025079093251922924,0.8229434486345614,0.08974401517661933,53.218180179719795,0.00010262732338067737,2.2074456797197968,0.0821018587045419,3.8967023135053442,0.08978662259572262,51.908447751549616,6.001990427738357e-05,0.897713251549618,0.04801592342190686,1.5846919071738323
9.35587128,0.0892663771,50.4732242,0.08921150888134707,51.55212373068214,5.486821865292868e-05,1.0788995306821434,0.043894574922342944,1.9045317109604232,0.08921887207639198,51.22358560656594,4.750502360802156e-05,0.7503614065659434,0.038004018886417246,1.3245784735694095,0.08921844554478627,51.32485979208651,4.7931555213737154e-05,0.8516355920865095,0.03834524417098972,1.5033531345460969,0.08921484185149073,51.37073101503448,5.1535248509274045e-05,0.8975068150344825,0.041228198807419236,1.5843274942899683,0.08918943144449828,51.45546889417372,7.694565550171728e-05,0.9822446941737226,0.061556524401373824,1.7339113742997934,0.08923003670397459,51.10676115887493,3.634039602541661e-05,0.6335369588749344,0.029072316820333288,1.1183536501122255,0.08915896281600427,52.86533735508473,0.00010741428399572983,2.3921131550847363,0.08593142719658386,4.2226873128622,0.08919582849875157,51.543679653849956,7.054860124842965e-05,1.0704554538499593,0.05643888099874372,1.889625770565294
9.39565904,0.0886930977,49.9740823,0.08862454836197342,51.198895412340654,6.854933802658003e-05,1.2248131123406552,0.054839470421264025,2.1621062444786143,0.08863591918695131,50.852793758361905,5.7178513048691815e-05,0.8787114583619058,0.04574281043895345,1.5511489157627338,0.08863490048594191,50.978428924709,5.8197214058086644e-05,1.004346624709001,0.046557771246469315,1.7729268955608584,0.08862902557907146,51.014795442592224,6.407212092854331e-05,1.0407131425922245,0.051257696742834646,1.8371230366807063,0.08860456989306427,51.11294484505571,8.852780693573148e-05,1.1388625450557086,0.07082224554858518,2.0103816618701487,0.08864955330335057,50.75350803171519,4.354439664942811e-05,0.7794257317151931,0.034835517319542486,1.3758843897647877,0.0885789259584746,52.534795616717766,0.00011417174152540677,2.5607133167177665,0.09133739322032541,4.520309422402036,0.08860955050879614,51.18279170145618,8.354719120386156e-05,1.2087094014561828,0.06683775296308925,2.1336791044424848
9.43220872,0.0881725683,49.5183192,0.08808899426342111,50.89086778677857,8.357403657889562e-05,1.3725485867785707,0.06685922926311649,2.4228968815112366,0.08810337939998865,50.525839263617854,6.918890001135491e-05,1.0075200636178536,0.05535112000908393,1.7785288212850119,0.08810275874946491,50.66931084411249,6.980955053509375e-05,1.1509916441124872,0.055847640428074996,2.031792602483321,0.08809441512075782,50.700857155882595,7.815317924218801e-05,1.1825379558825944,0.06252254339375041,2.0874798554864125,0.08807081269773598,50.80928853733098,0.00010175560226402536,1.2909693373309779,0.08140448181122029,2.2788887851956723,0.08811955056161731,50.44521424466543,5.301773838269075e-05,0.9268950446654287,0.0424141907061526,1.636205184166926,0.08805032878609705,52.239061280076626,0.00012223951390295806,2.7207420800766258,0.09779161112236645,4.802800836862129,0.08807523712176393,50.85794125043481,9.733117823607085e-05,1.3396220504348122,0.07786494258885668,2.3647731815601114
9.46626713,0.087691393,49.07856,0.0875931517147975,50.6194182235513,9.82412852025133e-05,1.5408582235512966,0.07859302816201064,2.7200061408796374,0.08761077322956004,50.23176907427694,8.061977043996582e-05,1.153209074276937,0.06449581635197266,2.035706929948423,0.08760995125765136,50.39002709424332,8.144174234864243e-05,1.3114670942433193,0.06515339387891395,2.3150725325538994,0.08759930482815782,50.41069573236953,9.208817184218343e-05,1.3321357323695295,0.07367053747374674,2.3515579286582473,0.08757789956502955,50.54000289058974,0.00011349343497045472,1.461442890589737,0.09079474797636378,2.579817906794354,0.08762876845302073,50.174582963453254,6.262454697927855e-05,1.096022963453251,0.05009963758342284,1.9347589191347134,0.08756249410683031,51.9769486672953,0.00012889889316969327,2.8983886672952934,0.10311911453575462,5.1163921853428675,0.08758092241372174,50.55929563591483,0.00011047058627826345,1.4807356359148258,0.08837646902261076,2.6138745026294488
9.51122423,0.0870609044,48.5191232,0.08694412858057583,50.277921106090616,0.00011677581942416693,1.7587979060906136,0.09342065553933354,3.104725037003676,0.08696591069831153,49.86137905356036,9.499370168847276e-05,1.34225585356036,0.07599496135077821,2.3694225130598303,0.08696359369221601,50.03639378624891,9.731070778398743e-05,1.5172705862489053,0.07784856622718994,2.678367969806717,0.0869512530103963,50.03317338187619,0.0001096513896036988,1.5140501818761862,0.08772111168295904,2.672683138109662,0.08693191746004207,50.207497155017016,0.00012898693995792854,1.6883739550170134,0.10318955196634283,2.980408875751853,0.08698464676186404,49.83691050708701,7.625763813595698e-05,1.3177873070870092,0.06100611050876559,2.3262293135501952,0.08692175809417782,51.63115863391899,0.0001391463058221798,3.11203543391899,0.11131704465774384,5.493532994479866,0.08693221380432949,50.17931222751439,0.00012869059567051366,1.6601890275143845,0.10295247653641093,2.930655319768806
9.55838202,0.0864071887,48.0040183,0.08626833115931008,49.93204193139154,0.00013885754068991563,1.9280236313915395,0.1110860325519325,3.4034514253098385,0.08629534876622093,49.49923084512679,0.00011183993377907042,1.4952125451267904,0.08947194702325634,2.6394299245077484,0.08629022975823114,49.685716842230434,0.00011695894176885768,1.6816985422304356,0.09356715341508615,2.9686250766359614,0.08627769872946596,49.65449170272866,0.00012948997053403855,1.6504734027286645,0.10359197642723084,2.91350477426389,0.0862581046679745,49.87491335490995,0.00014908403202550102,1.8708950549099512,0.11926722562040082,3.3026049772235915,0.08631437378357382,49.51457532519281,9.281491642618156e-05,1.51055702519281,0.07425193314094525,2.6665168293055075,0.08625466568386665,51.26861370880967,0.0001525230161333463,3.2645954088096687,0.12201841290667703,5.762840100229479,0.08625697525438793,49.80888939279539,0.00015021344561207128,1.8048710927953948,0.12017075648965703,3.186055914076888
9.60553982,0.0857617139,47.5632755,0.08559679688833637,49.606105809982566,0.00016491701166362893,2.0428303099825627,0.13193360933090315,3.6061143737943926,0.08562973920378865,49.149339798062826,0.0001319746962113455,1.5860642980628228,0.1055797569690764,2.7998063446862016,0.08562236005025298,49.36579058824827,0.0001393538497470176,1.8025150882482635,0.11148307979761407,3.1818969676286106,0.08560958303905608,49.292596598437015,0.0001521308609439137,1.729321098437012,0.12170468875513096,3.0526909844180095,0.08558755727720743,49.55503315593462,0.00017415662279256228,1.9917576559346202,0.13932529823404982,3.515958167001237,0.08564948252716571,49.222511991236956,0.00011223137283428164,1.6592364912369533,0.08978509826742531,2.928973851295962,0.08559316271579773,50.921530196765445,0.00016855118420226745,3.3582546967654423,0.13484094736181396,5.928172532828614,0.08558794616993494,49.47456429901067,0.0001737677300650553,1.91128879901067,0.13901418405204424,3.3739101955283943
9.65269761,0.0851236816,47.1958528,0.08492975755594914,49.30250686720338,0.00019392404405085828,2.1066540672033796,0.15513923524068662,3.7187795164539983,0.08497034501773014,48.827710263912586,0.00015333658226986124,1.6318574639125885,0.122669265815889,2.8806429138253193,0.08496042857173206,49.080956219144944,0.00016325302826794563,1.8851034191449472,0.1306024226143565,3.3276863490074104,0.08494703994061162,48.95889154384405,0.0001766416593883824,1.7630387438440493,0.1413133275107059,3.1122111928066634,0.08492217928291697,49.25846328221188,0.00020150231708303268,2.0626104822118805,0.16120185366642614,3.6410314019213548,0.08499005994855247,48.950684490389094,0.00013362165144753524,1.7548316903890964,0.10689732115802819,3.097723658876027,0.08493707442850373,50.59900835482949,0.00018660717149626693,3.403155554829496,0.14928573719701355,6.007433952080744,0.08492311377323455,49.15515443401535,0.0002005678267654465,1.959301634015354,0.1604542614123572,3.4586650445194924
9.69931997,0.0845010003,46.8700832,0.0842748419113672,49.011778751501915,0.00022615838863281057,2.141695551501911,0.18092671090624846,3.780636636739777,0.08432319261602204,48.532445088994756,0.00017780768397795965,1.6623618889947522,0.14224614718236772,2.934490972186106,0.08431063310095445,48.81527411378911,0.00019036719904555466,1.945190913789105,0.15229375923644373,3.433756039212585,0.08429766622539736,48.64184878789386,0.00020333407460264297,1.77176558789386,0.16266725968211437,3.1276162891634685,0.08426997401463003,48.982456070697076,0.00023102628536997294,2.1123728706970724,0.18482102829597835,3.7288746571902287,0.08434091772040796,48.68954509374548,0.00016008257959204686,1.8194618937454763,0.1280660636736375,3.2118123838013415,0.08429391831337935,50.30758482830046,0.00020708198662065802,3.43750162830046,0.16566558929652642,6.068063495622272,0.08427063295682351,48.8522098803892,0.00023036734317649632,1.9821266803892001,0.18429387454119706,3.4989570489062656
9.73908308,0.0839734935,46.6320705,0.08372005809032146,48.76639232530666,0.0002534354096785374,2.134321825306664,0.20274832774282991,3.767620137086737,0.08377448294079962,48.29546658624649,0.0001990105592003799,1.6633960862464932,0.15920844736030393,2.936316593020405,0.08376000237131698,48.592344271891456,0.00021349112868301878,1.9602737718914582,0.17079290294641503,3.4603811147927788,0.0837480497794635,48.38129386240781,0.0002254437205364973,1.749223362407811,0.18035497642919784,3.0878235354798553,0.08371760382919909,48.75607661545811,0.0002558896708009101,2.1240061154581156,0.20471173664072806,3.7494102890249765,0.08378960668580654,48.480747921104964,0.00018388681419345687,1.8486774211049664,0.1471094513547655,3.26338521030299,0.08374828098862394,50.070620559766155,0.00022521251137605502,3.4385500597661576,0.18017000910084402,6.06991424345968,0.08371812014458618,48.60875719301221,0.0002553733554138127,1.976686693012212,0.20429868433105014,3.489354089435009
9.78496359,0.0833672023,46.3572682,0.08308367455259565,48.484883272893,0.0002835277474043524,2.1276150728930006,0.2268221979234819,3.755781015568809,0.08314526702812301,48.03469364456248,0.0002219352718769857,1.6774254445624805,0.17754821750158856,2.9610819738898644,0.08312756664003565,48.32728706757108,0.000239635659964349,1.9700188675710777,0.1917085279714792,3.477583683911002,0.0831178495600591,48.08653696615426,0.0002493527399408946,1.729268766154263,0.19948219195271566,3.0525986046466147,0.08308342290135569,48.48901539843921,0.0002837793986443099,2.131747198439207,0.22702351891544792,3.7630752667132548,0.08315829939759443,48.26134344117613,0.00020890290240556386,1.9040752411761304,0.1671223219244511,3.361176433714594,0.08312243041878854,49.79862046757087,0.00024477188121145577,3.4413522675708705,0.1958175049691646,6.07486085199273,0.08308509290307511,48.34477795151267,0.00028210939692488446,1.9875097515126683,0.22568751753990757,3.508459536733392
9.8308441,0.0827661277,46.0780503,0.08245127649029141,48.194108706139325,0.0003148512097085887,2.1160584061393237,0.25188096776687097,3.7353805633677926,0.08252067792997822,47.79587263074934,0.00024544977002177726,1.7178223307493354,0.1963598160174218,3.0323927387747838,0.08249779385470445,48.05570385988417,0.0002683338452955514,1.9776535598841676,0.2146670762364411,3.4910608550471434,0.08249175140765701,47.799093740091216,0.0002743762923429899,1.721043440091215,0.2195010338743919,3.0380788149214677,0.08245270522667883,48.21783917361284,0.0003134224733211677,2.1397888736128365,0.25073797865693415,3.7772708659714516,0.08253089973951847,48.056925385968796,0.00023522796048153216,1.9788750859687951,0.18818236838522573,3.493217158852807,0.08250001270407167,49.52189507781666,0.00026611499592832377,3.4438447778166577,0.21289199674265902,6.0792607656714335,0.08245578491988043,48.08200648897526,0.0003103427801195713,2.003956188975259,0.24827422409565703,3.5374916762320794
9.87129732,0.0822404549,45.8373431,0.08189716180147959,47.94031969545319,0.00034329309852040857,2.1029765954531925,0.27463447881632685,3.712287844741096,0.08197183640836413,47.57098118869354,0.00026861849163586915,1.7336380886935387,0.21489479330869532,3.0603115687316054,0.08194559307603187,47.81901640556576,0.0002948618239681233,1.9816733055657636,0.23588945917449866,3.498156727186188,0.08194356282906198,47.54551329833473,0.0002968920709380124,1.7081701983347344,0.23751365675040992,3.015354273431886,0.08189915727076062,47.98350869424865,0.00034129762923937323,2.14616559424865,0.2730381033914986,3.7885273975737626,0.0819808781625181,47.886228804283704,0.00025957673748189247,2.0488857042837054,0.20766138998551398,3.6168036827994707,0.08195434878177785,49.273362484874745,0.0002861061182221486,3.436019384874747,0.22888489457771888,6.065446959487672,0.08190358322432913,47.84979175687102,0.00033687167567086895,2.0124486568710225,0.26949734053669516,3.552483039145703
9.91645052,0.0816556407,45.5855602,0.08128168866098182,47.65997011995992,0.0003739520390181883,2.074409919959919,0.29916163121455064,3.6618604065909874,0.0813616290859367,47.30710202869579,0.0002940116140633109,1.7215418286957842,0.2352092912506487,3.038958597398696,0.08133284340227594,47.56044860649261,0.0003227972977240673,1.9748884064926102,0.25823783817925383,3.486179656965093,0.08133663035466598,47.26563117824395,0.00031901034533401984,1.680070978243947,0.25520827626721587,2.965752012800328,0.08128443576306525,47.73541609928665,0.000371204936934752,2.149855899286649,0.2969639495478016,3.7950417232992946,0.08136953046220277,47.6799822864069,0.00028611023779723244,2.094422086406894,0.22888819023778595,3.6971869634383925,0.08134971609185024,48.99922056665167,0.00030592460814976574,3.413660366651669,0.2447396865198126,6.025977613157648,0.08129182165255233,47.59666290931962,0.00036381904744767213,2.0111027093196157,0.2910552379581377,3.550107099848258
9.96160372,0.081073458,45.362318,0.08067054860783258,47.38778511899647,0.0004029093921674165,2.025467118996467,0.3223275137339332,3.5754639314723224,0.08075475871946777,47.050388194583824,0.00031869928053222807,1.6880701945838226,0.25495942442578245,2.9798726614324518,0.08072497948524322,47.305392136090965,0.00034847851475677816,1.9430741360909636,0.2787828118054225,3.4300193889161337,0.08073313798502325,46.99948164171425,0.00034032001497674713,1.6371636417142454,0.2722560119813977,2.89000966540863,0.08067325368892747,47.49657651308751,0.00040020431107253007,2.1342585130875094,0.32016344885802406,3.7675083749386955,0.08075999613049112,47.465324430820715,0.00031346186950888255,2.103006430820713,0.25076949560710604,3.712340511742921,0.08074909846379381,48.72416710735263,0.00032435953620618685,3.3618491073526258,0.2594876289649495,5.934517580491369,0.0806829765175908,47.332383560455106,0.0003904814824092079,1.9700655604551045,0.3123851859273663,3.4776661087112513
10.0067569,0.0804940547,45.141535,0.08006390713009333,47.12970509486151,0.00043014756990666925,1.988170094861509,0.3441180559253354,3.5096252104705883,0.08015138496258585,46.80262174375277,0.0003426697374141474,1.6610867437527759,0.27413578993131793,2.9322400169485143,0.0801196184161502,47.05364777326885,0.00037443628384979666,1.912112773268852,0.2995490270798373,3.3753647193826506,0.08013390488343275,46.752057432274896,0.0003601498165672484,1.610522432274898,0.28811985325379874,2.8429811639099825,0.08006543522786916,47.260673781246076,0.0004286194721308395,2.119138781246079,0.3428955777046716,3.74081820784314,0.08015209254172286,47.243746166024884,0.0003419621582771426,2.102211166024887,0.2735697266217141,3.710936667381895,0.08015241032921348,48.445887979318876,0.00034164437078651466,3.304352979318878,0.27331549662921173,5.833022310557867,0.08007787206750545,47.06229677930415,0.0004161826324945439,1.9207617793041507,0.3329461059956351,3.3906324118730713
10.0519101,0.0799187363,44.9129762,0.07946168371692981,46.875532409890766,0.0004570525830701888,1.9625562098907636,0.36564206645615105,3.46441019759832,0.07955179326726296,46.564968350483,0.00036694303273704376,1.6519921504829966,0.293554426189635,2.9161857498105626,0.07951673790024924,46.80977827320349,0.0004019983997507609,1.8968020732034887,0.3215987198006087,3.348337444866133,0.07953803291590673,46.51790610914776,0.0003807033840932672,1.6049299091477565,0.30456270727461376,2.8331089400957907,0.07946074885468034,47.02287215529493,0.00045798744531966307,2.109895955294924,0.36638995625573045,3.72450227237162,0.07954687578783554,47.01517783950138,0.00037186051216446525,2.1022016395013807,0.2974884097315722,3.7109198506481804,0.07956101990328954,48.18129686386873,0.00035771639671046407,3.268320663868728,0.28617311736837125,5.769416121619448,0.0794770139180155,46.794829378209805,0.0004417223819845051,1.881853178209802,0.35337790558760407,3.3219488481992188
10.0970633,0.079347306,44.6952252,0.07886381355327138,46.61415876311471,0.00048349244672862834,1.918933563114706,0.3867939573829027,3.387405145933779,0.07895642941477506,46.337948025052995,0.00039087658522495017,1.6427228250529922,0.31270126817996013,2.899823036028035,0.07891893709155787,46.576672158314985,0.0004283689084421394,1.8814469583149815,0.3426951267537115,3.32123176690545,0.07894506653414934,46.28656159380996,0.0004022394658506623,1.5913363938099536,0.3217915726805298,2.809112932786469,0.07885937675370819,46.78398842538075,0.00048792924629181833,2.0887632253807453,0.39034339703345466,3.6871976363826997,0.07894453696237087,46.789994833207835,0.0004027690376291332,2.0947696332078323,0.32221523010330655,3.6978004718185584,0.07897314789254288,47.9182102316692,0.00037415810745712597,3.2229850316691966,0.2993264859657008,5.689387215586043,0.07887930026048866,46.5295269147273,0.0004680057395113485,1.834301714727296,0.3744045916090788,3.23800843713263
10.1422165,0.0787780892,44.4702313,0.07826993699619846,46.356599576908046,0.0005081522038015429,1.886368276908044,0.40652176304123433,3.329919144231771,0.07836505770212536,46.12350968998952,0.00041303149787463855,1.6532783899895165,0.33042519829971084,2.9184562892430046,0.07832516490783772,46.339939731410496,0.0004529242921622739,1.8697084314104941,0.36233943372981914,3.3005102853459727,0.07835543675720592,46.05574796679115,0.00042265244279407477,1.5855166667911504,0.3381219542352598,2.798839636393953,0.07826206993990778,46.54591037755105,0.0005160192600922181,2.075679077551051,0.4128154080737745,3.664100792103982,0.0783454756784564,46.564976308266225,0.00043261352154359833,2.094745008266223,0.34609081723487867,3.697757002541909,0.07838832934493642,47.65630809664021,0.0003897598550635789,3.186076796640208,0.3118078840508631,5.624234806108355,0.07828487008241812,46.272064435211654,0.0004932191175818779,1.801833135211652,0.3945752940655023,3.180693147303662
10.1813462,0.0782879094,44.2868934,0.07775671291358129,46.12931977487722,0.0005311964864187085,1.8424263748772205,0.42495718913496683,3.2523505259520817,0.07785579252677877,45.9389942234328,0.0004321168732212277,1.6521008234328036,0.34569349857698217,2.916377585169783,0.0778127351536742,46.1382065608161,0.000475174246325788,1.8513131608161046,0.3801393970606304,3.268037960368167,0.07784723018131744,45.86088664599035,0.00044067921868255755,1.5739932459903514,0.35254337494604604,2.7784978717442024,0.07774779611612179,46.33450864347254,0.0005401132838782075,2.047615243472542,0.43209062710256596,3.6145609967721044,0.07782984579512903,46.37391146311615,0.0004580636048709674,2.0870180631161546,0.36645088389677394,3.684116981716381,0.07788508729585115,47.438135416219225,0.00040282210414883945,3.1512420162192285,0.32225768331907156,5.562742570669015,0.07777296282063716,46.05355086402614,0.0005149465793628377,1.7666574640261459,0.4119572634902702,3.118599153079051
10.217774,0.077834321,44.1412111,0.07728137093597068,45.92003729889922,0.00055295006402932,1.7788261988992176,0.442360051223456,3.140080060975435,0.07738344505790092,45.750754489440666,0.00045087594209908266,1.6095433894406668,0.36070075367926613,2.8412529046317503,0.07733900244249446,45.95470116249044,0.0004953185575055363,1.8134900624904375,0.39625484600442906,3.2012705847975593,0.077376490177462,45.68916791307143,0.00045783082253800234,1.5479568130714298,0.36626465803040187,2.7325369544166844,0.07727083519593864,46.133803735905104,0.0005634858040613616,1.9925926359051047,0.4507886432490893,3.517432118733146,0.07735202485490969,46.197278593574055,0.00048229614509030794,2.056067493574055,0.38583691607224635,3.6294813650636004,0.0774199605838554,47.237740478527016,0.0004143604161445935,3.0965293785270163,0.3314883329156748,5.4661608681918405,0.07729939413095051,45.84479751767347,0.0005349268690494902,1.7035864176734705,0.42794149523959213,3.0072627362894564
10.2609976,0.0772977639,43.9869444,0.07672038156738417,45.67913160835836,0.0005773823326158251,1.6921872083583622,0.46190586609266004,2.987140236461532,0.07682525383415903,45.52806740533885,0.000472510065840967,1.5411230053388536,0.3780080526727736,2.7204735479889615,0.07677941559074757,45.730069643610555,0.000518348309252431,1.7431252436105567,0.4146786474019448,3.0770588068871647,0.07682103211015646,45.493424420962526,0.00047673178984353193,1.5064800209625275,0.38138543187482554,2.6593198812844223,0.07670832060401213,45.897647324905314,0.0005894432959878682,1.9107029249053156,0.4715546367902945,3.372875978921059,0.076788430901843,45.9894754846547,0.0005093329981570027,2.0025310846546986,0.4074663985256022,3.534976005131344,0.07687081755757343,47.00260766043475,0.0004269463424265707,3.0156632604347493,0.34155707394125656,5.323411629853014,0.07674116161417921,45.591460107387725,0.000556602285820787,1.6045157073877263,0.4452818286566296,2.832377768782541
10.3126929,0.0766576705,43.7959723,0.07605387809449228,45.39803254960264,0.0006037924055077165,1.602060249602637,0.4830339244061732,2.828043262108254,0.07616168918065461,45.26743864946089,0.0004959813193453899,1.47146634946089,0.39678505547631193,2.5975118576495824,0.07611342720953752,45.439215392822604,0.0005442432904624733,1.6432430928226012,0.43539463236997866,2.900741440788842,0.07615998209486656,45.24751174549912,0.0004976884051334368,1.4515394454991153,0.39815072410674945,2.5623358107451333,0.07604065693987405,45.6143538073509,0.0006170135601259452,1.8183815073508995,0.49361084810075617,3.2099052273979454,0.07611704871670805,45.721364913202,0.0005406217832919502,1.9253926132019998,0.43249742663356017,3.398807009929545,0.07621757632796652,46.73505164416378,0.0004400941720334728,2.9390793441637797,0.35207533762677823,5.18822156540338,0.07607776152191884,45.29645752743662,0.0005799089780811617,1.50048522743662,0.46392718246492937,2.6487375480401654
10.3645612,0.076017679,43.6226824,0.07539087143957943,45.110663488878494,0.0006268075604205781,1.4879810888784917,0.5014460483364624,2.6266645674474853,0.07550000282951004,45.00632686040694,0.0005176761704899641,1.3836444604069413,0.41414093639197125,2.4424839168051347,0.07544924844979134,45.13584022644105,0.0005684305502086651,1.513157826441045,0.45474444016693205,2.671107904109329,0.0755000370232228,45.00355608106165,0.0005176419767772,1.3808736810616509,0.41411358142176,2.4375927874857597,0.07537532324288183,45.327157912607454,0.0006423557571181709,1.704475512607452,0.5138846056945368,3.008832214677079,0.07544792505023029,45.44089225259776,0.0005697539497697135,1.8182098525977608,0.4558031598157708,3.2096022131585347,0.07556488581286416,46.46690698295431,0.0004527931871358415,2.844224582954311,0.3622345497086732,5.020778818862567,0.07541668167508528,45.001838706768474,0.000600997324914726,1.379156306768472,0.4807978599317808,2.4345611856470977
10.4103607,0.0754534449,43.4842961,0.07480957475791501,44.86108509155984,0.0006438701420849874,1.3767889915598417,0.5150961136679899,2.430382273008379,0.07491952985044974,44.77600333929405,0.0005339150495502626,1.2917072392940483,0.42713203964021007,2.2801913695867873,0.07486727753166736,44.86298224501076,0.0005861673683326407,1.3786861450107608,0.46893389466611257,2.4337312307241628,0.07491913779920888,44.783575621407856,0.0005343071007911232,1.299279521407854,0.42744568063289856,2.293558370869069,0.07479120225197392,45.07023451162524,0.0006622426480260846,1.5859384116252357,0.5297941184208677,2.799584123148842,0.07486088663175088,45.18565039732409,0.0005925582682491243,1.7013542973240874,0.4740466145992994,3.003322476916656,0.07499155800644774,46.23372613113281,0.00046188689355225465,2.7494300311328104,0.3695095148418037,4.853442357184637,0.0748368291663139,44.74893214165443,0.0006166157336860989,1.264636041654427,0.4932925869488791,2.232403829698121
10.4616868,0.0748226669,43.3301232,0.074162363618459,44.58649826505599,0.0006603032815409998,1.256375065055984,0.5282426252327999,2.217821107722805,0.07427156273860261,44.51878962110558,0.0005511041613973922,1.1886664211055802,0.4408833291179137,2.0982981532284786,0.0742188597341977,44.55327439030081,0.0006038071658023003,1.223151190300804,0.48304573264184025,2.1591725299518885,0.07427162377717239,44.534131315324984,0.0005510431228276103,1.2040081153249815,0.4408344982620882,2.125380140299354,0.07414037020652633,44.775861386601,0.0006822966934736663,1.4457381866009982,0.545837354778933,2.5520951152765115,0.07420592865564113,44.88550897781489,0.000616738244358872,1.5553857778148839,0.4933905954870976,2.7456509641378393,0.0743547790179271,45.97043993049188,0.000467887882072901,2.6403167304918753,0.3743103056583208,4.6608296668937905,0.07419116040487819,44.477941667472365,0.0006315064951218086,1.1478184674723622,0.5052051960974469,2.026191139730088
10.5130129,0.0741936168,43.1611282,0.07351932094825586,44.306433891759035,0.0006742958517441389,1.1453056917590345,0.5394366813953111,2.021755452353768,0.07362806568054367,44.261639153094706,0.0005655511194563312,1.1005109530947053,0.45244089556506495,1.9426813607963642,0.07357506812645959,44.24543535300051,0.0006185486735404144,1.084307153000509,0.49483893883233154,1.9140775378825212,0.0736286194524733,44.28997403406826,0.0005649973475266995,1.1288458340682581,0.4519978780213596,1.9926996227436105,0.07349336917039179,44.46898668419035,0.0007002476296082139,1.3078584841903478,0.5601981036865711,2.3087024192273793,0.07355475210872113,44.573380792277476,0.0006388646912788704,1.4122525922774756,0.5110917530230963,2.492984535990984,0.07372201868054712,45.69769113711258,0.00047159811945288177,2.5365629371125777,0.3772784955623054,4.477677868228745,0.07354794989873766,44.190223599395345,0.0006456669012623456,1.0290953993953451,0.5165335210098765,1.816614769044088
10.564339,0.0735684532,42.9628852,0.07287941529213861,44.01327882909583,0.0006890379078613867,1.0503936290958293,0.5512303262891094,1.8542115541926036,0.07298881976987823,43.998158345188756,0.0005796334301217676,1.0352731451887536,0.4637067440974141,1.8275200595101608,0.07293617241443731,43.93489419957389,0.0006322807855626833,0.9720089995738874,0.5058246284501466,1.7158427734757973,0.07298869395562144,44.03053945730697,0.0005797592443785582,1.0676542573069696,0.46380739550284655,1.8846809471660442,0.0728509211500574,44.16204470961577,0.0007175320499425986,1.1991595096157681,0.5740256399540788,2.11682111968202,0.0729084952884548,44.25432295767002,0.0006599579115451892,1.2914377576700176,0.5279663292361514,2.2797156660723337,0.07309319484794644,45.43641962400354,0.00047525835205355915,2.473534424003539,0.3802066816428473,4.366416533417567,0.07290894728555625,43.88926421476591,0.0006595059144437476,0.9263790147659066,0.5276047315549981,1.635294260323237
10.6166917,0.0729340069,42.72904,0.07223106310784053,43.70770488568916,0.0007029437921594744,0.9786648856891631,0.5623550337275796,1.7275921030570875,0.07234089232797124,43.72425940243338,0.0005931145720287634,0.9952194024333849,0.4744916576230107,1.7568150299398728,0.07228923796484851,43.61461011517307,0.0006447689351514879,0.8855701151730742,0.5158151481211903,1.5632561871258104,0.07233930115885139,43.750895949460954,0.0005947057411486156,1.0218559494609565,0.4757645929188925,1.8038353010974884,0.07220048001483421,43.846846850107354,0.0007335268851657861,1.1178068501073568,0.5868215081326289,1.9732130121627092,0.072254884296042,43.92352580749284,0.000679122603957999,1.194485807492839,0.5432980831663992,2.1085708483197982,0.07245614008249089,45.178800107388035,0.0004778668175091094,2.4497601073880375,0.38229345400728754,4.324448825940665,0.07226330400353417,43.57571026435966,0.0006707028964658274,0.8466702643596591,0.5365623171726619,1.4945880699203677
10.6775334,0.0722002123,42.4191051,0.07148326487233252,43.33423365106601,0.0007169474276674803,0.9151285510660045,0.5735579421339843,1.6154343342873758,0.07159314169555822,43.38488177679515,0.0006070706044417756,0.9657766767951443,0.4856564835534205,1.7048411407681139,0.07154504332187762,43.23324366188961,0.0006551689781223724,0.8141385618896066,0.5241351824978979,1.4371613520437077,0.07159082718503382,43.40981214029624,0.0006093851149661794,0.9907070402962361,0.48750809197294354,1.7488495646327338,0.07145012542282905,43.46242881835606,0.000750086877170944,1.0433237183560564,0.6000695017367552,1.841731365987272,0.07150257514559946,43.52659555649007,0.000697637154400535,1.1074904564900692,0.558109723520428,1.9550019570754469,0.07172150623073716,44.87738940363275,0.00047870606926284087,2.4582843036327446,0.3829648554102727,4.339496197449141,0.07151883225954703,43.18257549500873,0.0006813800404529696,0.7634703950087243,0.5451040323623757,1.3477191678397136
10.7204902,0.0716876174,42.1998643,0.07096004582662548,43.055905663209494,0.0007275715733745247,0.8560413632094921,0.5820572586996198,1.5111304396392307,0.07106867068965535,43.12559433878733,0.0006189467103446533,0.9257300387873286,0.49515736827572265,1.6341486528818547,0.07102334271655919,42.93547666854542,0.0006642746834408103,0.7356123685454179,0.5314197467526482,1.2985426752235787,0.0710659830352389,43.15495465597368,0.0006216343647611061,0.955090355973681,0.4973074918088849,1.685977070204374,0.070924158900057,43.17954438631086,0.0007634584999429983,0.9796800863108572,0.6107667999543986,1.7293841900142306,0.07097541259966898,43.238697856748395,0.0007122048003310177,1.0388335567483935,0.5697638402648142,1.833805090253586,0.07120598288199385,44.6578122465657,0.00048163451800614654,2.457947946565696,0.38530761440491723,4.338902441791471,0.07099565472979996,42.89196941604747,0.0006919626702000387,0.6921051160474718,0.5535701361600309,1.221741323769926
10.7770425,0.0710165805,41.8724334,0.07027607853011056,42.68354736729012,0.0007405019698894372,0.8111139672901189,0.5924015759115497,1.4318221743318755,0.07038242465038724,42.75614957197384,0.0006341558496127525,0.8837161719738447,0.507324679690202,1.5599835064796157,0.07034098684313345,42.54651031466835,0.0006755936568665494,0.6740769146683547,0.5404749254932395,1.1899169691922573,0.07037963970975708,42.80407418330952,0.0006369407902429153,0.9316407833095184,0.5095526321943322,1.6445826182861945,0.07023756678877771,42.79481116121552,0.0007790137112222845,0.9223777612155217,0.6232109689778276,1.628231031492761,0.07028799075539263,42.85125857857245,0.0007285897446073636,0.9788251785724498,0.5828717956858909,1.7278750607103062,0.07053118626079681,44.359441006724914,0.00048539423920318514,2.487007606724916,0.3883153913625481,4.3902001230945435,0.07031533332674425,42.50104505229739,0.0007012471732557451,0.6286116522973941,0.5609977386045961,1.1096592329803572
10.8335948,0.0703515689,41.5160455,0.06959891795148646,42.28478145907003,0.0007526509485135391,0.7687359590700353,0.6021207588108313,1.3570142258554676,0.06970332226354649,42.3745651998272,0.0006482466364535061,0.8585196998272053,0.5185973091628049,1.5155053332642978,0.06966592494044282,42.163345726909604,0.0006856439595571695,0.6473002269096071,0.5485151676457356,1.1426493140485225,0.06969873567246618,42.43935567419934,0.0006528332275338167,0.9233101741993437,0.5222665820270533,1.62987697724109,0.06955832506229541,42.403446940792854,0.0007932438377045853,0.887401440792857,0.6345950701636682,1.5664889419994412,0.06960750241976292,42.44221564048297,0.0007440664802370739,0.9261701404829736,0.5952531841896591,1.6349255441600197,0.06986094587418513,44.04884473157822,0.0004906230258148597,2.532799231578224,0.3924984206518878,4.471033971983502,0.06964242446275236,42.1013046122689,0.0007091444372476358,0.5852591122689006,0.5673155497981086,1.033130988332087
10.8901471,0.0696930527,41.1412996,0.06892896487068262,41.86497501751846,0.0007640878293173753,0.7236754175184572,0.6112702634539002,1.2774709246884253,0.06903096949252445,41.97616121810963,0.0006620832074755445,0.8348616181096276,0.5296665659804356,1.473742809905768,0.06899740516283794,41.77198608701393,0.0006956475371620585,0.630686487013925,0.5565180297296468,1.1133218432607939,0.06902491046744219,42.06556174398178,0.0006681422325578029,0.9242621439817782,0.5345137860462423,1.6315574457063755,0.06888536300918696,41.988258852052404,0.0008076896908130321,0.8469592520524003,0.6461517526504257,1.4950982066006153,0.06893404323005788,42.02772579137896,0.0007590094699421179,0.8864261913789591,0.6072075759536943,1.5647673790716219,0.06919710969806406,43.726702648524,0.0004959430019359362,2.585403048523993,0.39675440154874897,4.56389307020503,0.06897661778375729,41.70134040383941,0.0007164349162427086,0.5600408038394065,0.5731479329941669,0.9886142685311383
10.9507711,0.0689938367,40.7081168,0.06821908694719635,41.418665895299924,0.0007747497528036579,0.7105490952999247,0.6197998022429263,1.2542996319011597,0.06831699347989353,41.533037136969604,0.0006768432201064711,0.8249203369696048,0.5414745760851769,1.4561939236190389,0.06828840836459114,41.33901470253024,0.0007054283354088614,0.6308979025302435,0.5643426683270891,1.113695045346407,0.06831017833152622,41.647735913302334,0.0006836583684737829,0.939619113302335,0.5469266947790263,1.6586663972106501,0.06817273937992074,41.52733457880342,0.0008210973200792615,0.8192177788034201,0.6568778560634092,1.4461274600121559,0.06822035775301995,41.58159021960392,0.0007734789469800579,0.8734734196039184,0.6187831575840463,1.541902446898743,0.06849097718277689,43.36370313929764,0.0005028595172231198,2.655586339297642,0.40228761377849587,4.687784404899985,0.06826979046200164,41.267479832251915,0.0007240462379983631,0.5593630322519161,0.5792369903986905,0.9874178295259722
11.0141829,0.068271269,40.2452789,0.0674851691177679,40.9443531154004,0.0007860998822320914,0.699074215400401,0.6288799057856731,1.234043554271496,0.0675786858892529,41.054196963611474,0.0006925831107470887,0.8089180636114719,0.5540664885976709,1.4279458465819195,0.06755579756834959,40.87835778764144,0.0007154714316504052,0.6330788876414388,0.5723771453203241,1.117545038035511,0.06757097419407998,41.19960624922875,0.0007002948059200154,0.9543273492287483,0.5602358447360123,1.6846301694966852,0.06743781697961507,41.04991650316204,0.0008334520203849283,0.8046376031620355,0.6667616163079426,1.4203897466563693,0.0674841416013951,41.10490717747444,0.0007871273986048977,0.8596282774744353,0.6297019188839181,1.5174622543891745,0.06775946348123882,42.954961258065886,0.000511805518761177,2.7096823580658835,0.4094444150089416,4.783277618355816,0.06753698269420531,40.79857796476769,0.0007342863057946819,0.5532990647676854,0.5874290446357455,0.9767133866751645
11.0655627,0.0676934728,39.8700279,0.06689501678259446,40.55303902355784,0.0007984560174055383,0.68301112355784,0.6387648139244306,1.205688117161532,0.06698779927065045,40.65554445695587,0.0007056735293495542,0.7855165569558764,0.5645388234796433,1.386636243377575,0.06696878832723942,40.5019649251209,0.0007246844727605839,0.6319370251209051,0.5797475782084671,1.1155293606549317,0.06697779634694116,40.829302793160124,0.0007156764530588389,0.9592748931601278,0.5725411624470711,1.6933638412063432,0.06684923317702152,40.66854505920587,0.0008442396229784849,0.798517159205872,0.6753916983827879,1.4095856084876377,0.066894535761947,40.71513414151296,0.0007989370380530048,0.8451062415129655,0.6391496304424038,1.491827172335853,0.06717298642521963,42.61086272338402,0.000520486374780374,2.74083482338402,0.41638909982429917,4.83826963233461,0.06694941010944278,40.41587258939749,0.0007440626905572262,0.5458446893974909,0.595250152445781,0.963554520743541
11.1249725,0.0670328323,39.4239179,0.0662215349395869,40.08527909671378,0.0008112973604130908,0.6613611967137842,0.6490378883304726,1.1674704972239205,0.06631346307903879,40.18332988853517,0.0007193692209612051,0.7594119885351702,0.5754953767689641,1.3405550495830638,0.06629789132277496,40.05811245355784,0.0007349409772250404,0.6341945535578404,0.5879527817800323,1.119514471755888,0.06629926257764258,40.389399166114515,0.0007335697223574134,0.9654812661145158,0.5868557778859307,1.704319665882813,0.06617533076401104,40.2198164290682,0.0008575015359889582,0.7958985290682037,0.6860012287911665,1.4049630611654487,0.0662197770532258,40.25448376808192,0.0008130552467741914,0.8305658680819192,0.6504441974193531,1.4661597199910317,0.06650150092729434,42.19642275852053,0.000531331372705654,2.772504858520527,0.4250650981645232,4.894175288504997,0.06627932703999793,39.9704817102932,0.0007535052600020631,0.5465638102932004,0.6028042080016505,0.9648239517803933
11.1795708,0.0664336232,39.011367,0.065611523842531,39.650567515019326,0.0008220993574690055,0.6392005150193256,0.6576794859752044,1.1283512652441718,0.06570086380522157,39.74689766697323,0.0007327593947784317,0.7355306669732329,0.5862075158227453,1.2983984511965618,0.06568772865439021,39.64112598293171,0.0007458945456097904,0.6297589829317118,0.5967156364878323,1.1116845629706602,0.06568356974173106,39.97572357597415,0.0007500534582689372,0.9643565759741506,0.6000427666151498,1.702334302114997,0.06556300276775992,39.79423581457131,0.0008706204322400796,0.7828688145713087,0.6964963457920637,1.3819623055451293,0.06560712644281698,39.82783427903583,0.0008264967571830206,0.8164672790358267,0.6611974057464165,1.4412721292984065,0.0658903390149393,41.806038427015444,0.000543284185060694,2.7946714270154445,0.4346273480485552,4.9333049121827965,0.06567066998019143,39.54482609899891,0.0007629532198085709,0.533459098998911,0.6103625758468567,0.9416908077635677
11.2406883,0.0657702885,38.546752,0.06493683599569236,39.16205411881918,0.0008334525043076357,0.6153021188191801,0.6667620034461086,1.0861645257842931,0.06502425827199709,39.256948008571094,0.000746030228002903,0.7101960085710957,0.5968241824023224,1.2536763441411314,0.06501189512937887,39.16753643497881,0.0007583933706211271,0.620784434978809,0.6067146964969017,1.0958422063083753,0.06500338054594054,39.488257245827,0.0007669079540594537,0.9415052458270026,0.6135263632475629,1.6619959001922961,0.06488516312266607,39.319704510631176,0.0008851253773339285,0.7729525106311783,0.7081003018671428,1.364457510360392,0.06492940090718256,39.3526036595393,0.0008408875928174325,0.8058516595393002,0.672710074253946,1.4225328645312398,0.06521660160157838,41.35248630920451,0.0005536868984216126,2.80573430920451,0.44294951873729005,4.952833709206532,0.064997505259256,39.06464320517379,0.0007727832407439933,0.5178912051737896,0.6182265925951946,0.914209520934142
11.3018058,0.0651156734,38.1077983,0.0642707767596778,38.67213274652569,0.0008448966403222097,0.5643344465256916,0.6759173122577677,0.9961936384530005,0.06435690616725566,38.757823035293036,0.0007587672327443451,0.6500247352930373,0.6070137861954761,1.1474587633674407,0.06434648304342121,38.69210091746834,0.0007691903565787972,0.5843026174683388,0.6153522852630378,1.031442532060457,0.06433147165991517,38.9849199541825,0.0007842017400848389,0.8771216541825027,0.6273613920678711,1.548342507577556,0.06421608152901175,38.84493317235778,0.0008995918709882589,0.7371348723577782,0.7196734967906071,1.3012302811667058,0.0642604326324291,38.87377079881162,0.0008552407675709028,0.765972498811621,0.6841926140567223,1.3521360165834686,0.06455034474623329,40.87409169161923,0.0005653286537667113,2.7662933916192287,0.452262923013369,4.883210471718374,0.06433386377847697,38.58058485359303,0.0007818096215230358,0.472786553593032,0.6254476972184286,0.8345883543616986
11.3678126,0.0644175697,37.6389207,0.06356141416744093,38.14486522597257,0.0008561555325590636,0.5059445259725734,0.6849244260472509,0.8931205977004821,0.06364643290423992,38.211912311380246,0.0007711367957600745,0.572991611380246,0.6169094366080596,1.0114757333317388,0.06363725088511756,38.17812016155305,0.0007803188148824414,0.5391994615530535,0.6242550519059531,0.9518240057174698,0.06361546211476436,38.44040721472687,0.0008021075852356341,0.8014865147268679,0.6416860681885073,1.414827275195266,0.06350415431079667,38.33029592406085,0.0009134153892033231,0.6913752240608488,0.7307323113626585,1.2204528790217664,0.06354877305552321,38.33943262228192,0.0008687966444767825,0.7005119222819189,0.695037315581426,1.2365814720933581,0.06384023918150897,40.34886229035227,0.0005773305184910288,2.7099415903522726,0.46186441479282303,4.783735229186012,0.06362689090491583,38.04951565134716,0.0007906787950841682,0.4105949513471572,0.6325430360673345,0.724804379798453
11.4411536,0.063653074,37.116113,0.06278568653449264,37.56661494358784,0.000867387465507366,0.4505019435878381,0.6939099724058928,0.7952503574358463,0.062869042539406,37.5939617882647,0.000784031460593998,0.47784878826470134,0.6272251684751984,0.8435244843592916,0.0628612749071266,37.585736173693554,0.0007917990928733992,0.4696231736935559,0.6334392742987194,0.829004185344072,0.06283453201838624,37.81908977816506,0.0008185419816137685,0.7029767781650591,0.6548335852910148,1.2409325687978119,0.06272599904462155,37.7489347370969,0.0009270749553784569,0.6328217370969043,0.7416599643027655,1.117091102008449,0.06276931419357253,37.752898624777025,0.0008837598064274782,0.6367856247770263,0.7070078451419826,1.1240883705870206,0.06306388809142698,39.76430746808805,0.0005891859085730283,2.6481944680880503,0.47134872685842266,4.674735874687815,0.06285322936537635,37.44941989231119,0.0007998446346236532,0.33330689231119237,0.6398757076989225,0.5883713245171059
11.5137478,0.0629079778,36.6127329,0.06203116448006819,37.00315230065008,0.0008768133199318073,0.3904194006500816,0.7014506559454459,0.6891894082501981,0.06211315275619351,36.97445183165759,0.0007948250438064922,0.3617189316575917,0.6358600350451937,0.6385257905905691,0.06210635819461303,37.00846266049839,0.0008016196053869731,0.3957297604983907,0.6412956843095785,0.6985635422080849,0.062074361948742225,37.203554857389975,0.0008336158512577754,0.5908219573899771,0.6668926810062203,1.042950822927393,0.061967878547751855,37.16522897499461,0.0009400992522481458,0.5524960749946146,0.7520794017985166,0.9752959057671663,0.06200990392881722,37.16773495755439,0.0008980738711827779,0.5550020575543897,0.7184590969462223,0.9797196015020118,0.06230779484856838,39.188532671961816,0.0006001829514316187,2.575799771961819,0.48014636114529496,4.546940847850999,0.062100869924546144,36.84987515741143,0.0008071078754538566,0.2371422574114348,0.6456863003630853,0.41861631820644196
11.5836548,0.0622018285,36.1425723,0.06131729237034127,36.467526771731876,0.0008845361296587334,0.3249544717318784,0.7076289037269867,0.5736271806888811,0.06139827952160763,36.38490474456441,0.0008035489783923683,0.24233244456441128,0.6428391827138946,0.42777831683333284,0.06139263929370259,36.45916123869134,0.0008091892062974115,0.3165889386913392,0.6473513650379292,0.5588598900360428,0.0613546634028749,36.62133544094731,0.0008471650971251035,0.478763140947315,0.6777320777000828,0.8451385490886907,0.061249467935150945,36.59894977376315,0.0009523605648490557,0.45637747376315474,0.7618884518792446,0.8056221605735494,0.0612911989042534,36.590444249824216,0.000910629595746601,0.4478719498242185,0.7285036765972808,0.7906077504275044,0.06159128257766902,38.64490814493192,0.0006105459223309795,2.5023358449319204,0.4884367378647836,4.417258356885727,0.061388576369909326,36.280249824512126,0.0008132521300906748,0.137677524512128,0.6506017040725398,0.2430358007052737
11.6567282,0.0614739628,35.6585932,0.060582867232789474,35.907074957323864,0.0008910955672105231,0.2484817573238658,0.7128764537684185,0.43863341577251763,0.060665617649593946,35.787528991814405,0.0008083451504060507,0.1289357918144063,0.6466761203248406,0.2276044221032048,0.060657569664775694,35.883553841715056,0.0008163931352243026,0.22496064171505736,0.653114508179442,0.39711267238520825,0.0606163206391391,36.02588890605144,0.0008576421608608997,0.36729570605144346,0.6861137286887198,0.6483702138903432,0.06051102626058288,36.00965628564813,0.0009629365394171197,0.3510630856481285,0.7703492315336957,0.6197155158105786,0.060552336294511455,36.000365200622596,0.0009216265054885417,0.3417720006225977,0.7373012043908334,0.6033143908150335,0.06085441413349003,38.080085428238604,0.0006195486665099698,2.4214922282386055,0.4956389332079758,4.2745488392313815,0.06065729349849318,35.69396576076674,0.0008166693015068185,0.03537256076673856,0.6533354412054548,0.062441554345226226
11.7298017,0.0607565185,35.179951,0.059860637759561124,35.3511032699115,0.0008958807404388786,0.17115226991149513,0.7167045923511028,0.30212722888405175,0.05994714763291562,35.201727961882064,0.0008093708670843802,0.02177696188206113,0.6474966936675042,0.0384418690464523,0.05993522141934838,35.328076754687544,0.0008212970806516229,0.1481257546875412,0.6570376645212983,0.2614795808039699,0.059892424991548183,35.435053300316525,0.0008640935084518186,0.2551023003165227,0.6912748067614549,0.45032035576527096,0.059788372399387536,35.4395552170754,0.0009681461006124659,0.25960421707539894,0.7745168804899727,0.458267382326644,0.05982780922688386,35.427664140155095,0.0009287092731161406,0.24771314015509205,0.7429674184929125,0.43727661124170775,0.06013153408405987,37.53578889859054,0.0006249844159401316,2.3558378985905364,0.4999875327521053,4.158652271274272,0.05993906171464136,35.12078819817907,0.0008174567853586404,0.05916280182093203,0.6539654282869123,0.10443737250121043
11.8081364,0.0599993953,34.6634807,0.059099970137531606,34.7526824378435,0.0008994251624683952,0.08920173784349572,0.7195401299747162,0.15746372443808848,0.05919042627664272,34.57980005919939,0.000808969023357281,0.08368064080060833,0.6471752186858248,0.14771758580475292,0.05917521062992068,34.75123496693854,0.000824184670079324,0.08775426693853916,0.6593477360634592,0.15490857063480584,0.0591306208620679,34.8131767116692,0.000868774437932103,0.14969601166919944,0.6950195503456824,0.2642514832201609,0.059028280682522735,34.8341211200639,0.0009711146174772659,0.17064042006389712,0.7768916939818127,0.3012236838937371,0.05906696171627133,34.81262646633296,0.0009324335837286729,0.14914576633295695,0.7459468669829383,0.26328016043997643,0.05936887909032537,36.9637120586714,0.0006305162096746295,2.3002313586713967,0.5044129677397036,4.060492604316377,0.05918422398544802,34.52254543331922,0.0008151713145519782,0.14093526668077772,0.6521370516415825,0.24878654309590534
11.8821962,0.0592946926,34.1846023,0.058394910015023276,34.197952888551015,0.0008997825849767216,0.013350588551013232,0.7198260679813773,0.023567179827498553,0.05848861777196383,33.99753302559479,0.0008060748280361643,0.1870692744052107,0.6448598624289315,0.33022478471727595,0.058470491760052964,34.21763275208015,0.0008242008399470327,0.033030452080147654,0.6593606719576262,0.05830713762033621,0.05842347476725194,34.229282673633186,0.0008712178327480585,0.044680373633184445,0.6969742661984468,0.07887220822883999,0.05832177412004231,34.268769672060266,0.0009729184799576879,0.08416737206026426,0.7783347839661503,0.1485767901072558,0.05836072446800616,34.2392762318694,0.0009339681319938398,0.054673931869395176,0.7471745055950718,0.0965133768686662,0.05865980193969721,36.433886139560116,0.0006348906603027837,2.249283839560114,0.507912528242227,3.970557292470564,0.058483972757203545,33.97509008405801,0.0008107198427964521,0.20951221594199154,0.6485758742371617,0.3698422770124159
11.962052,0.0585467792,33.6772617,0.057648906391566085,33.61254468250254,0.000897872808433918,0.06471701749746472,0.7182982467471344,0.11424197393502684,0.057746615293462755,33.37798821527111,0.0008001639065372476,0.2992734847288929,0.6401311252297981,0.5282937156858659,0.05772395096362144,33.650408436208274,0.0008228282363785602,0.02685326379172892,0.6582625891028482,0.04740283129217559,0.05767524194522794,33.61073238695266,0.0008715372547720632,0.06652931304734011,0.6972298038176505,0.11744113590165393,0.057574393265288126,33.681814112814344,0.0009723859347118766,0.004552412814341267,0.7779087477695013,0.008036164925212,0.05761361815878429,33.63259767537831,0.0009331610412157132,0.04466402462169583,0.7465288329725706,0.07884334807093145,0.0579082417885988,35.871082303484194,0.0006385374114012063,2.193820603484191,0.510829929120965,3.872650593194967,0.05774431871553079,33.40503981806048,0.0008024604844692126,0.27222188193952235,0.6419683875753701,0.4805407656849634
12.0434941,0.0577969281,33.1618626,0.05690151628947355,33.03081650870062,0.0008954118105264502,0.13104609129938183,0.7163294484211602,0.23132963670795878,0.05700480979247337,32.76493473372541,0.0007921183075266305,0.39692786627458787,0.6336946460213044,0.700678503220636,0.05697598364690472,33.08357170554007,0.0008209444530952806,0.07829089445992565,0.6567555624762245,0.13820331452374404,0.05692813986153944,32.99818568205259,0.0008687882384605591,0.1636769179474058,0.6950305907684473,0.28893133393617193,0.05682743435818933,33.10589298859827,0.0009694937418106703,0.055969611401728514,0.7755949934485362,0.09880058034442545,0.056865964056205594,33.023793066748816,0.000930964043794405,0.13806953325118343,0.744771235035524,0.24372779569949957,0.057156589232856034,35.316096255625304,0.000640338867143965,2.1542336556253048,0.512271093715172,3.802769575182366,0.05700398459962978,32.84259572536391,0.0007929435003702218,0.31926687463609227,0.6343548002961774,0.563587127171347
12.1249362,0.0570602394,32.6480316,0.056169166889385475,32.46710015843565,0.0008910725106145226,0.18093144156435415,0.7128580084916181,0.3193899507503034,0.05627816720654745,32.1762942352862,0.0007820721934525474,0.47173736471380323,0.6256577547620379,0.8327362694970265,0.05624332356811398,32.532048716616174,0.0008169158318860198,0.115982883383829,0.6535326655088158,0.20473924869859342,0.056195993332521635,32.41269841610363,0.0008642460674783622,0.2353331838963726,0.6913968539826898,0.4154228439496534,0.0560940563604526,32.548811927341376,0.0009661830395473955,0.09921967265862719,0.7729464316379164,0.17514792393133433,0.056133301895410735,32.426712614517044,0.0009269375045892619,0.22131898548295936,0.7415500036714096,0.3906842241588362,0.0564177467933488,34.7713484134016,0.000642492606651196,2.123316813401594,0.5139940853209568,3.7481934958132443,0.056277492709546975,32.29726272339511,0.000782746690453022,0.35076887660489575,0.6261973523624176,0.6191961621204961
12.2063783,0.0563362658,32.1409683,0.05545074747094971,31.918302989940205,0.0008855183290502888,0.22266531005979218,0.7084146632402311,0.39306082900192313,0.05556609876639858,31.607303571704524,0.0007701670336014224,0.5336647282954736,0.6161336268811379,0.9420537957016183,0.055522395876270766,31.987608467650364,0.0008138699237292338,0.1533598323496328,0.651095938983387,0.2707190573275906,0.05547883620838114,31.84549696352802,0.0008574295916188579,0.29547133647197654,0.6859436732950863,0.5215819582708898,0.05537372389909734,32.01220014633908,0.0009625419009026623,0.1287681536609142,0.7700335207221298,0.22730849818238277,0.05541444636790914,31.839289997020913,0.0009218194320908604,0.3016783029790844,0.7374555456726883,0.5325388307186718,0.05569034444415024,34.23821752349253,0.0006459213558497601,2.0972492234925326,0.5167370846798081,3.702177578484288,0.05556402725677143,31.766206593747867,0.0007722385432285678,0.37476170625213,0.6177908345828542,0.6615496006004794
12.2917277,0.055590264,31.6136309,0.05471247444158726,31.35707066036157,0.0008777895584127435,0.2565602396384321,0.7022316467301948,0.4528939889834419,0.05483414562762064,31.030813375658965,0.0007561183723793635,0.582817524341035,0.6048946979034908,1.0288209654787281,0.0547810954031876,31.436095993893026,0.0008091685968123971,0.17753490610697398,0.6473348774499177,0.3133942029517182,0.05474124995179097,31.268512504247376,0.0008490140482090291,0.3451183957526247,0.6792112385672233,0.6092216282002516,0.05463281360349968,31.469878602496767,0.0009574503965003173,0.1437522975032337,0.7659603172002538,0.25375931802030277,0.054676652604350694,31.24148466151027,0.0009136113956493067,0.37214623848973005,0.7308891165194453,0.6569326356738787,0.054942859751868016,33.68923896231114,0.0006474042481319844,2.0756080623111366,0.5179233985055876,3.6639754321677396,0.05482914434474291,31.22521617547537,0.0007611196552570892,0.38841472452462966,0.6088957242056714,0.6856506457032217
12.3767538,0.0548606163,31.1038726,0.053991120265981234,30.816909019606836,0.0008694960340187644,0.28696358039316294,0.6955968272150115,0.5065636078310003,0.05411962714688809,30.481665834394363,0.0007409891531119095,0.622206765605636,0.5927913224895276,1.098352981135156,0.05405760627628817,30.909419430101945,0.0008030100237118309,0.19445316989805406,0.6424080189694648,0.3432592357635625,0.054020973867937465,30.716954601089427,0.0008396424320625331,0.38691799891057244,0.6717139456500265,0.6830085448277338,0.05390843429867095,30.9427506550052,0.0009521820013290508,0.16112194499480026,0.7617456010632406,0.28442115771447424,0.05395980446629181,30.68768331151662,0.0009008118337081872,0.41618928848338044,0.7206494669665497,0.7346798057994304,0.054212033407269274,33.14848276587962,0.0006485828927307244,2.0446101658796216,0.5188663141845795,3.609256271534162,0.05410963057769336,30.700195744907973,0.0007509857223066407,0.40367685509202644,0.6007885778453126,0.7125921827192286
12.4733931,0.0540466766,30.5303906,0.05318621758775448,30.229323805304123,0.000860459012245525,0.3010667946958776,0.68836720979642,0.5314593632763736,0.05332520031595644,29.8931942021544,0.0007214762840435651,0.6371963978455994,0.5771810272348521,1.1248134893889645,0.053250761960326846,30.320683241232498,0.0007959146396731565,0.20970735876750268,0.6367317117385252,0.37018675366550835,0.05321898855476826,30.11242067870658,0.000827688045231742,0.4179699212934196,0.6621504361853936,0.7378230749879451,0.05310203787967162,30.355325514819082,0.0009446387203283849,0.17506508518091835,0.7557109762627079,0.30903434168540317,0.053161169176025175,30.087155701961898,0.0008855074239748281,0.4432348980381029,0.7084059391798625,0.7824221762189041,0.053396525647536705,32.536668010521865,0.0006501509524632978,2.0062774105218644,0.5201207619706383,3.5415892218495837,0.05330813656130604,30.124661055700003,0.0007385400386939606,0.40572954429999797,0.5908320309551685,0.7162157005521229
12.5683005,0.0532639456,29.9842984,0.052413664218260186,29.678981443944735,0.0008502813817398147,0.30531695605526465,0.6802251053918518,0.5389619776120508,0.05256120557892954,29.34407694622962,0.0007027400210704582,0.6402214537703799,0.5621920168563665,1.1301534814571141,0.052475410612383415,29.77094185703163,0.0007885349876165862,0.21335654296836992,0.630827990093269,0.376628490668854,0.05244727676012795,29.54072723831576,0.0008166688398720534,0.4435711616842397,0.6533350718976427,0.7830157669649356,0.052325202099001836,29.785649298628073,0.0009387435009981654,0.19864910137192737,0.7509948007985323,0.35066612057697605,0.05239280263436386,29.52876208562142,0.0008711429656361389,0.45553631437858044,0.6969143725089111,0.8041373006062076,0.05261246936554524,31.951923562498223,0.0006514762344547592,1.9676251624982228,0.5211809875638074,3.4733581864589302,0.05253801115425832,29.592998763800775,0.0007259344457416841,0.3912996361992249,0.5807475565933473,0.6907432475733074
12.6707186,0.0524361546,29.4047268,0.05159864502395598,29.115910535031144,0.0008375095760440182,0.2888162649688546,0.6700076608352146,0.5098340666869616,0.051754113489597506,28.781626478688676,0.000682041110402494,0.6231003213113233,0.5456328883219952,1.0999303339178708,0.05165569323583679,29.20413921412251,0.0007804613641632097,0.20058758587748926,0.6243690913305677,0.3540880381022472,0.05163512987800865,28.957148378928913,0.000801024721991353,0.4475784210710856,0.6408197775930824,0.790089597622241,0.051505163262289544,29.196348664161725,0.0009309913377104559,0.2083781358382737,0.7447930701683647,0.36784033757424195,0.05158158637216758,28.958059101509136,0.0008545682278324196,0.4466676984908631,0.6836545822659357,0.7884819409456042,0.051784807455350745,31.33961375902601,0.0006513471446492544,1.934886959026013,0.5210777157194035,3.415566941862433,0.05172525052214234,29.051875550605885,0.0007109040778576631,0.3528512493941136,0.5687232622861305,0.6228720790138874
12.7731368,0.0516263506,28.8453896,0.05079989657344372,28.574736579814164,0.0008264540265562823,0.27065302018583637,0.6611632212450258,0.4777713262005298,0.050963327175465534,28.242782198334098,0.0006630234245344688,0.6026074016659031,0.530418739627575,1.06375512556442,0.05085385322013743,28.660886502281173,0.0007724973798625759,0.184503097718828,0.6179979038900607,0.3256948310597253,0.050839749595363526,28.400642460079407,0.0007866010046364766,0.4447471399205938,0.6292808037091813,0.7850916672492926,0.05070268663101279,28.636320088696852,0.000923663968987215,0.20906951130314866,0.738931175189772,0.3690607908783618,0.050787640815998895,28.41232583103089,0.0008387097840011071,0.4330637689691095,0.6709678272008857,0.7644675499564181,0.05097375848873657,30.74290742013036,0.0006525921112634295,1.8975178201303606,0.5220736890107436,3.3496009199910026,0.05092726803957919,28.529519428403002,0.0006990825604208106,0.31587017159699826,0.5592660483366485,0.5575910835484713
12.8755549,0.0508336379,28.3087475,0.05001665075526211,28.04734186114527,0.0008169871447378865,0.261405638854729,0.6535897157903092,0.4614473493263328,0.05018771280326005,27.723512375342032,0.000645925096739948,0.5852351246579666,0.5167400773919584,1.0330886441059612,0.05006806315453463,28.139218501546587,0.000765574745465368,0.16952899845341207,0.6124597963722944,0.29926174245135173,0.0500622490519141,27.875798414164027,0.000771388848085898,0.4329490858359719,0.6171110784687184,0.7642651050970393,0.049917253176876925,28.10491063431324,0.0009163847231230746,0.2038368656867604,0.7331077784984597,0.3598238422791456,0.05001073211925321,27.884307793870985,0.0008229057807467924,0.4244397061290144,0.6583246245974339,0.7492438885410759,0.05018149249244795,30.167036734855373,0.0006521454075520475,1.8582892348553735,0.521716326041638,3.280352502962689,0.05014507510298546,28.030361285178525,0.0006885627970145414,0.27838621482147374,0.5508502376116331,0.4914223789554499
12.977973,0.0500576067,27.7946711,0.04924890578235458,27.53505008244011,0.0008087009176454205,0.259621017559887,0.6469607341163364,0.4582970394490702,0.049430622452757846,27.23505450065092,0.0006269842472421544,0.5596165993490771,0.5015873977937235,0.9878654398582283,0.049298318625781844,27.633738964590005,0.0007592880742181563,0.1609321354099933,0.607430459374525,0.284086095585862,0.0492998725608808,27.376255905618883,0.0007577341391191983,0.4184151943811152,0.6061873112953586,0.7386090950866074,0.04914813448708416,27.599237231531973,0.0009094722129158392,0.1954338684680259,0.7275777703326713,0.34499041783593204,0.04924977234975998,27.37805699307007,0.0008078343502400179,0.4166141069299272,0.6462674801920143,0.7354297182610083,0.04940694609144853,29.61706413230601,0.0006506606085514705,1.8223930323060102,0.5205284868411764,3.216986587866688,0.04937816137213271,27.547924245832117,0.0006794453278672896,0.24674685416788122,0.5435562622938317,0.4355708710386917
13.0803911,0.0492976064,27.3044447,0.04849630182078543,27.03780727018939,0.0008013045792145679,0.26663742981061134,0.6410436633716543,0.4706827892326732,0.04868779861797128,26.76181779081081,0.0006098077820287165,0.5426269091891918,0.4878462256229732,0.9578743213632227,0.0485444034281592,27.14951612149254,0.0007532029718407968,0.15492857850746233,0.6025623774726374,0.2734882927559763,0.04855263352600203,26.89986661477407,0.0007449728739979677,0.40457808522593197,0.5959782991983742,0.7141830828170449,0.04839432833640818,27.111294908093136,0.0009032780635918197,0.19314979190686543,0.7226224508734558,0.34095844255252344,0.048504289578163794,26.89274607667365,0.0007933168218362055,0.41169862332635176,0.6346534574689644,0.7267526411732128,0.04864731699232042,29.088111598531096,0.0006502894076795759,1.783666898531095,0.5202315261436607,3.148625125358136,0.04862766056198366,27.07453786564295,0.000669945838016342,0.2299068343570525,0.5359566704130736,0.4058439587258769
13.1828093,0.0485527236,26.8292864,0.04775939038883121,26.556419990184736,0.000793333211168791,0.2728664098152649,0.6346665689350328,0.48167852109502785,0.047960196692132494,26.302811205783904,0.0005925269078675063,0.526475194216097,0.47402152629400507,0.9293624419176879,0.04780663475200678,26.695402033063576,0.0007460888479932232,0.13388436693642447,0.5968710783945785,0.23633991412626149,0.047820610115073534,26.438758408646237,0.0007321134849264666,0.39052799135376404,0.5856907879411732,0.6893810984241181,0.047655495754370454,26.64153243277767,0.000897227845629546,0.1877539672223314,0.7177822765036368,0.33143344145072423,0.04777340249983358,26.42185993966904,0.0007793211001664233,0.4074264603309601,0.6234568801331386,0.7192111883615958,0.04790164447427521,28.56838746375256,0.0006510791257247905,1.7391010637525603,0.5208633005798324,3.069955107300497,0.04789212540574538,26.615785592122595,0.0006605981942546177,0.21350080787740566,0.5284785554036942,0.3768831548764319
13.2852274,0.0478223836,26.3546321,0.04703715542114186,26.0908476993224,0.0007852281788581356,0.26378440067760067,0.6281825430865084,0.4656464681466151,0.04724611691728683,25.85374752863284,0.0005762666827131696,0.500884571367159,0.4610133461705357,0.8841884925989635,0.047081374051278484,26.24633141745716,0.0007410095487215135,0.10830068254283987,0.5928076389772108,0.19117821294359585,0.047102724137008535,25.98591139673463,0.0007196594629914621,0.368720703265371,0.5757275703931697,0.6508856959206666,0.046931809333417805,26.186569908994343,0.000890574266582192,0.16806219100565656,0.7124594132657536,0.29667245473856807,0.04705730900624434,25.962969415808857,0.0007650745937556602,0.39166268419114303,0.6120596750045282,0.6913841194928377,0.047173600325748126,28.06604200859758,0.0006487832742518712,1.711409908597581,0.519026619401497,3.02107318492869,0.04716912397872615,26.166270134861982,0.0006532596212738481,0.18836196513801795,0.5226076970190785,0.33250671220271977
13.3987067,0.0470295005,25.8338212,0.04625410642637674,25.599524217472286,0.000775394073623259,0.23429698252771303,0.6203152588986072,0.41359368533994956,0.04647045126933998,25.372572839562782,0.0005590492306600248,0.4612483604372173,0.4472393845280198,0.814220512753183,0.04629397926436801,25.766078954406257,0.000735521235631989,0.06774224559374176,0.5884169885055912,0.1195822699295994,0.0463232847217855,25.492175348906976,0.0007062157782145029,0.34164585109302337,0.5649726225716023,0.6030917048534915,0.046145818876187954,25.69304986658209,0.0008836816238120479,0.14077133341790926,0.7069452990496383,0.2484971592480722,0.0462805783259594,25.465827966329652,0.0007489221740406005,0.3679932336703473,0.5991377392324804,0.6496015273089645,0.04638309518489187,27.514664318117212,0.0006464053151081298,1.6808431181172132,0.5171242520865038,2.9671150357993303,0.046383576650795094,25.67624153040973,0.0006459238492049074,0.1575796695902696,0.5167390793639259,0.2781681418913805
13.515945,0.0462284571,25.3011006,0.045462414817385687,25.10994568223587,0.0007660422826143154,0.19115491776413052,0.6128338260914523,0.33743698299473546,0.04568592555697701,24.894013120690435,0.0005425315430229935,0.4070874793095669,0.4340252344183948,0.7186128007580264,0.04549667919262331,25.279790791529233,0.0007317779073766906,0.021309808470768132,0.5854223259013525,0.037617224619062174,0.04553480688377882,25.001619421637088,0.0006936502162211838,0.2994811783629139,0.5549201729769471,0.5286603477038699,0.04535128762355036,25.189626021910165,0.0008771694764496407,0.11147457808983674,0.7017355811597126,0.19678094475005956,0.04549448593462975,24.96096607999561,0.0007339711653702521,0.3401345200043906,0.5871769322962017,0.6004238216056031,0.04558351881217767,26.96085367969515,0.0006449382878223331,1.6597530796951467,0.5159506302578665,2.9298857611375797,0.045589230785004806,25.181826993564595,0.0006392263149951963,0.11927360643540652,0.511381051996157,0.210548210724701
13.6170641,0.045553438,24.8579903,0.04479292597167595,24.695558437602912,0.0007605120283240493,0.16243186239708862,0.6084096226592395,0.28673349464710757,0.04502273215826831,24.491421386648312,0.0005307058417316907,0.3665689133516885,0.42456467338535253,0.6470872401707211,0.04482236685086067,24.87280324786826,0.0007310711491393326,0.014812947868257709,0.5848569193114661,0.026148615460109898,0.04487070860950025,24.60613220451837,0.0006827293904997506,0.2518580954816301,0.5461835123998005,0.4445935102071886,0.04468058845768436,24.763593222478793,0.0008728495423156388,0.09439707752120796,0.698279633852511,0.16663481857987375,0.04482949472998729,24.536077489682416,0.0007239432700127113,0.3219128103175848,0.579154616010169,0.5682578757139644,0.044910622990024684,26.50183223718336,0.0006428150099753172,1.6438419371833604,0.5142520079802537,2.901798553191398,0.04491717632271564,24.761933180998923,0.0006362616772843596,0.0960571190010775,0.5090093418274877,0.16956521344057246
13.722228,0.0448651736,24.4036356,0.04410837074926261,24.275098695752817,0.0007568028507373911,0.12853690424718422,0.6054422805899129,0.22690028423005,0.044345575433772634,24.08061113969176,0.0005195981662273683,0.3230244603082397,0.4156785329818946,0.5702202203053579,0.044135017149395925,24.463195259794603,0.0007301564506040775,0.059559659794601316,0.584125160483262,0.10513792762623006,0.044191139614270084,24.190882279403578,0.0006740339857299188,0.21275332059642338,0.539227188583935,0.37556364996454245,0.04399609592607835,24.3282009123325,0.0008690776739216505,0.07543468766750294,0.6952621391373204,0.1331613840617016,0.04415185231439608,24.101900601284356,0.0007133212856039253,0.301734998715645,0.5706570284831403,0.5326389130943567,0.044225968847826265,26.028156106600928,0.0006392047521737373,1.624520506600927,0.5113638017389899,2.8676913205910655,0.04423163448985111,24.32989275204116,0.0006335391101488924,0.07374284795884023,0.5068312881191139,0.13017485725046746
13.843571,0.0440872731,23.8876148,0.043334878085619664,23.809859292332142,0.0007523950143803332,0.07775550766785955,0.6019160115042665,0.13725822084808495,0.04358188648571403,23.623196170667324,0.0005053866142859659,0.26441862933267757,0.4043092914287727,0.4667660428162138,0.043356374341839206,23.99818250625933,0.0007308987581607918,0.11056770625932799,0.5847190065286334,0.19518008562475378,0.04342190594320126,23.715881160983507,0.0006653671567987407,0.17173363901649452,0.5322937254389926,0.3031534930214956,0.043222579505937,23.83828965411114,0.0008646935940629999,0.0493251458888615,0.6917548752503999,0.08707141102720721,0.04338671497615849,23.6056420007042,0.0007005581238415104,0.28197279929580077,0.5604464990732083,0.49775361154118963,0.043452474750040215,25.490162524161022,0.0006347983499597823,1.6025477241610204,0.5078386799678258,2.828903778521808,0.043458305526352554,23.849726605437446,0.0006289675736474432,0.0378881945625551,0.5031740589179545,0.06688228696308836
13.9496916,0.0434226225,23.4559489,0.04267386339438261,23.412904473516033,0.0007487591056173915,0.04304442648396645,0.5990072844939132,0.075984345981675,0.042927032070740646,23.22377143361594,0.0004955904292593544,0.23217746638405856,0.3964723434074835,0.40985220099160596,0.04268986049229302,23.600875703227747,0.0007327620077069788,0.14492680322774731,0.586209606165583,0.2558326189472449,0.042763845279574504,23.307465589054406,0.0006587772204254966,0.14848331094559342,0.5270217763403973,0.2621107584183325,0.042560750292473346,23.415790859126773,0.0008618722075266552,0.0401580408732265,0.6894977660213242,0.07088914223991562,0.04273195464238783,23.176829556195674,0.0006906678576121678,0.2791193438043251,0.5525342860897342,0.4927165378241462,0.04279043445429612,25.025415210515867,0.0006321880457038839,1.5694663105158675,0.5057504365631071,2.770506680795055,0.042795670942097325,23.436945001583798,0.000626951557902676,0.019003898416201537,0.5015612463221408,0.033546707674108195
14.0668399,0.0427046014,22.9906565,0.0419576436648203,22.978176893479194,0.0007469577351797013,0.01247960652080593,0.5975661881437611,0.022029675315695035,0.042217897756119144,22.783538959039028,0.0004867036438808564,0.20711754096097224,0.3893629151046851,0.3656150674260782,0.0419695043094665,23.16334540001862,0.0007350970905335014,0.17268890001862047,0.5880776724268011,0.3048397713255026,0.042051581692593626,22.866235300363634,0.0006530197074063743,0.124421199636366,0.5224157659250994,0.2196350202074645,0.0418469509482591,22.960099389865984,0.0008576504517409031,0.03055711013401563,0.6861203613927225,0.05394106085925103,0.042024783683039565,22.7103728324837,0.0006798177169604347,0.28028366751630074,0.5438541735683478,0.49477186491273867,0.04207725553067573,24.517609626760297,0.0006273458693242667,1.5269531267602972,0.5018766954594134,2.6954601131640743,0.04207699749644443,22.985907678566388,0.0006276039035555681,0.004748821433611994,0.5020831228444544,0.008382876025800342
14.1847744,0.0419976102,22.5217272,0.041252256093224984,22.54582755598228,0.0007453541067750161,0.024100355982280774,0.5962832854200129,0.042543249772912475,0.041518659843545046,22.34693215701318,0.00047895035645495465,0.17479504298682258,0.3831602851639637,0.30855764862240076,0.04125746676261002,22.723206269266022,0.0007401434373899771,0.20147906926602133,0.5921147499119817,0.3556617327188166,0.04134954725759642,22.432683768246275,0.0006480629424035836,0.08904343175372631,0.5184503539228669,0.157184273980071,0.04114221657335011,22.504971459824134,0.0008553936266498877,0.016755740175867118,0.6843149013199101,0.02957813735017196,0.04132872124448484,22.25489205700486,0.0006688889555151595,0.26683514299514144,0.5351111644121276,0.47103180322230254,0.04137528855364819,24.019423337117562,0.0006223216463518075,1.4976961371175612,0.497857317081446,2.643814095201121,0.0413696571012975,22.547259413786385,0.0006279530987024981,0.02553221378638426,0.5023624789619985,0.045070842487478835
14.302709,0.041306598,22.0621747,0.0405612420505008,22.116469009615862,0.0007453559494991976,0.054294309615862346,0.5962847595993581,0.09584324716754157,0.04083452732933309,21.9229342275311,0.00047207067066690894,0.1392404724688987,0.37765653653352715,0.24579480083605376,0.04056032457093796,22.292096259317077,0.0007462734290620415,0.22992155931707714,0.5970187432496332,0.4058699520204443,0.04066189802388868,22.01153182816632,0.0006446999761113223,0.05064287183368066,0.5157599808890578,0.08939753202076871,0.04045247794315038,22.058102465422945,0.0008541200568496221,0.004072234577055411,0.6832960454796977,0.007188528371652855,0.040648211307130755,21.815916684407163,0.000658386692869245,0.24625801559283644,0.526709354295396,0.4347079467892716,0.04068987976817691,23.54072640461334,0.0006167182318230907,1.4785517046133414,0.49337458545847257,2.610019309166155,0.04067989184358808,22.120903987017087,0.0006267061564119228,0.05872928701708702,0.5013649251295382,0.10367210876013568
14.4206435,0.0406311979,21.6117385,0.03988447604506276,21.69348042846139,0.0007467218549372379,0.08174192846138695,0.5973774839497903,0.14429526609520327,0.040164690896238996,21.509095519193433,0.00046650700376100335,0.10264298080656786,0.3732056030088027,0.18119093232899303,0.039878100782418366,21.864850339382212,0.0007530971175816331,0.2531118393822105,0.6024776940653065,0.44680668664129913,0.039988552416856525,21.599339705845427,0.0006426454831434739,0.012398794154574233,0.5141163865147791,0.021887020963043027,0.03977972530239705,21.628809916559376,0.0008514725976029522,0.017071416559375052,0.6811780780823617,0.030135386348521268,0.03998102448724154,21.388258290819365,0.0006501734127584563,0.22348020918063582,0.520138730206765,0.3944993329337019,0.04001947698381212,23.074774315955413,0.0006117209161878787,1.4630358159554113,0.48937673295030293,2.5826298246660784,0.04000338925267248,21.69324265520955,0.0006278086473275185,0.08150415520954724,0.5022469178620148,0.143875535911559
14.5291481,0.0400235921,21.2077796,0.039272565950898536,21.309260902107237,0.0007510261491014622,0.10148130210723849,0.6008209192811698,0.1791402743595515,0.0395607572671703,21.138664149024674,0.00046283483282969634,0.06911545097532468,0.3702678662637571,0.12200632622076546,0.03926324386660763,21.47120729174989,0.0007603482333923689,0.263427691749893,0.6082785867138951,0.4650167862855316,0.03938175133565865,21.223128633148846,0.0006418407643413448,0.015349033148847724,0.5134726114730759,0.02709494214542903,0.03917294856711616,21.23657907813574,0.0008506435328838394,0.028799478135741907,0.6805148263070715,0.050838393945683485,0.03938079567170581,21.005622358093582,0.0006427964282941859,0.20215724190641637,0.5142371426353487,0.35685887968422636,0.03941739467048298,22.662579162978986,0.000606197429517015,1.4547995629789874,0.484957943613612,2.5680907461633993,0.03939330550692207,21.303238616308622,0.0006302865930779278,0.09545901630862375,0.5042292744623422,0.16850941027095873
14.6571638,0.0393224505,20.7376552,0.03856817768036876,20.8688685653575,0.0007542728196312382,0.1312133653574996,0.6034182557049905,0.23162491790796538,0.03886294381447267,20.713331175819476,0.0004595066855273347,0.024324024180522485,0.36760534842186776,0.04293808095428799,0.03855473025482144,21.007800090402455,0.0007677202451785645,0.27014489040245593,0.6141761961428516,0.47687434806845147,0.03868149455378067,20.775576026860037,0.0006409559462193307,0.03792082686003795,0.5127647569754645,0.06693989125671362,0.03847315903959863,20.781460494449593,0.0008492914604013718,0.043805294449594356,0.6794331683210975,0.07732747120064334,0.03868854543691811,20.55998791657524,0.000633905063081891,0.17766728342476057,0.5071240504655128,0.31362788254130625,0.038722797538353296,22.18484152719235,0.0005996529616467058,1.4471863271923517,0.47972236931736467,2.554651451246384,0.03869002789678892,20.85325799189719,0.0006324226032110788,0.11560279189719225,0.5059380825688631,0.20406829068185567
14.7822074,0.0386538701,20.2906279,0.03789645350829084,20.45373455264216,0.0007574165917091646,0.16310665264215984,0.6059332733673317,0.28792467082564605,0.03819708918433767,20.313821475764474,0.00045678091566233453,0.02319357576447345,0.3654247325298676,0.04094255236729423,0.03787847544174004,20.553731388176324,0.0007753946582599591,0.26310348817632345,0.6203157266079673,0.4644444846308266,0.03801199411814405,20.339751453913987,0.0006418759818559508,0.049123553913986484,0.5135007854847606,0.08671554998741063,0.03780611439413727,20.349723081230117,0.000847755705862728,0.05909518123011637,0.6782045646901824,0.10431800498286431,0.03802810204214096,20.129213214833026,0.0006257680578590427,0.16141468516697444,0.5006144462872342,0.2849379184740467,0.038059947764884264,21.723853743410032,0.0005939223351157374,1.4332258434100318,0.47513786809258995,2.5300076514229044,0.0380191658058901,20.42493077789835,0.0006347042941099029,0.1343028778983495,0.5077634352879223,0.23707869227538794
14.9039915,0.0380183125,19.8700443,0.037255359291658144,20.053557784234467,0.0007629532083418544,0.18351348423446723,0.6103625666734835,0.32394791189908073,0.03756359020958061,19.92984926990477,0.0004547222904193876,0.059804969904771355,0.3637778323355101,0.10557096227918115,0.0372346469054447,20.1171690151237,0.0007836655945552967,0.24712471512370016,0.6269324756442374,0.43623789160198356,0.03737684027254579,19.92549435585534,0.0006414722274542053,0.055450055855338576,0.5131777819633643,0.09788343283850395,0.03717086363317566,19.928457252297406,0.0008474488668243352,0.05841295229740595,0.6779590934594681,0.1031136976312241,0.03739968412421462,19.723197718140405,0.000618628375785378,0.1468465818595952,0.49490270062830244,0.2592215158541393,0.03743046509447008,21.286264413783492,0.0005878474055299177,1.416220113783492,0.4702779244239341,2.499988219195247,0.03737991900749198,20.01611351244559,0.0006383934925080215,0.1460692124455889,0.5107147940064172,0.25784926138743314
15.0320526,0.0373662453,19.4382186,0.03659662765716508,19.63792927861779,0.0007696176428349244,0.1997106786177909,0.6156941142679395,0.3525400740553901,0.03691097548992312,19.530173464704994,0.0004552698100768818,0.09195486470499503,0.3642158480615054,0.1623236926398609,0.03657423089873462,19.66779181245864,0.0007920144012653826,0.22957321245863938,0.6336115210123061,0.40525503133557866,0.03672384726839186,19.498374616104215,0.0006423980316081421,0.06015601610421584,0.5139184252865137,0.10619064798655321,0.03651859216233357,19.49958305960978,0.0008476531376664306,0.06136445960978065,0.6781225101331445,0.10832385771721016,0.03675395618952611,19.314249725472692,0.0006122891104738959,0.1239688745273071,0.4898312883791167,0.21883655149989015,0.03678510539453905,20.83296426477826,0.0005811399054609506,1.3947456647782595,0.4649119243687605,2.4620803622143383,0.03672331919898709,19.59684616556403,0.0006429261010129153,0.15862756556403212,0.5143408808103322,0.2800179444495081
15.1601138,0.0367300336,19.0156397,0.03595366021718641,19.239617102128445,0.0007763733828135902,0.22397740212844397,0.6210987062508722,0.3953770047730508,0.036272907792225854,19.13737716613856,0.00045712580777414885,0.1217374661385584,0.3657006462193191,0.2148975489184468,0.03593029943105682,19.23634470762583,0.0007997341689431822,0.22070500762582768,0.6397873351545458,0.3896003972912913,0.03608578360036452,19.084458975792277,0.000644249999635485,0.06881927579227565,0.515399999708388,0.12148350179450981,0.03588167281374974,19.082813876259706,0.0008483607862502657,0.06717417625970512,0.6786886290002125,0.11857948326603222,0.03612308061429031,18.921362586700795,0.0006069529857096953,0.0942771132992064,0.48556238856775624,0.16642305125725917,0.03615565670867284,20.389088294825502,0.0005743768913271663,1.3734485948255006,0.45950151306173304,2.4244856243151323,0.036081553656132574,19.187127668851723,0.0006484799438674291,0.17148796885172146,0.5187839550939433,0.30271982278071663
15.2932973,0.0360845924,18.590357,0.03530057164886,18.836481994621337,0.0007840207511399938,0.2461249946213364,0.627216600911995,0.4344731309873921,0.03562508624865699,18.734668889945777,0.000459506151343006,0.14431188994577582,0.3676049210744048,0.2547471408172609,0.03527774024074221,18.798767697701372,0.0008068521592577843,0.2084106977013711,0.6454817274062274,0.3678978175332867,0.0354384529286218,18.667499062985765,0.0006461394713781973,0.07714206298576443,0.5169115771025579,0.13617533516990554,0.035235028066787175,18.658142931777817,0.0008495643332128225,0.06778593177781644,0.679651466570258,0.11965938714073442,0.03548232586668976,18.52323239907986,0.0006022665333102403,0.06712460092014183,0.48181322664819226,0.11849197019962072,0.03551601060684397,19.935763878107974,0.0005685817931560255,1.3454068781079727,0.4548654345248204,2.374984871743172,0.0354319069567076,18.77163599242804,0.0006526854432923959,0.18127899242803736,0.5221483546339167,0.32000346630224535
15.4469707,0.0353592349,18.111438,0.034566537849686545,18.37578183763986,0.0007926970503134567,0.2643438376398599,0.6341576402507654,0.46663401648138214,0.03489469466565142,18.28162623213355,0.0004645402343485816,0.17018823213355105,0.3716321874788653,0.3004254573414342,0.03454592524208725,18.30636505682051,0.0008133096579127502,0.1949270568205108,0.6506477263302002,0.34409576654846113,0.0347110945131194,18.20387888959193,0.0006481403868806024,0.09244088959193064,0.5185123095044819,0.16318165001509452,0.0345084504129417,18.180576372234263,0.0008507844870583037,0.06913837223426356,0.6806275896466429,0.12204678806476742,0.03476169070052547,18.069546336054966,0.0005975441994745326,0.04189166394503374,0.47803535957962606,0.07394942730002864,0.034798354321754654,19.425010310721852,0.0005608805782453472,1.3135723107218524,0.4487044625962777,2.3187887743612046,0.03469973990444507,18.293897009789617,0.0006594949955549337,0.1824590097896177,0.527595996443947,0.3220864966685601
15.600644,0.0346552291,17.64687,0.033851980194439864,17.91631795763849,0.0008032489055601333,0.2694479576384907,0.6425991244481066,0.4756440847198894,0.03418462030077152,17.842656724320967,0.00047060879922847937,0.19578672432096766,0.3764870393827835,0.34561329804137686,0.03383353013864418,17.82150168954607,0.000821698961355817,0.17463168954607156,0.6573591690846536,0.3082692883078791,0.034004408281395615,17.760307536347298,0.0006508208186043821,0.11343753634729836,0.5206566548835057,0.2002460646637401,0.03380275839836574,17.721310756869112,0.0008524707016342586,0.07444075686911233,0.6819765613074069,0.13140684374520126,0.03405954730473105,17.623014850770794,0.0005956817952689486,0.023855149229206063,0.4765454362151589,0.042110397571487226,0.03410353964665231,18.933618271433,0.0005516894533476868,1.2867482714330016,0.44135156267814946,2.2714375317396005,0.03398873720753723,17.836418637072832,0.0006664918924627686,0.1895486370728321,0.5331935139702149,0.3346014895810465
15.7543173,0.0339713342,17.198509,0.033157670585981514,17.469822027320657,0.000813663614018488,0.2713130273206552,0.6509308912147904,0.4789364064345789,0.033493144512077626,17.413859794364093,0.0004781896879223757,0.21535079436409177,0.38255175033790056,0.3801488509199869,0.03314404196576019,17.36149484496092,0.0008272922342398084,0.16298584496091806,0.6618337873918467,0.28771141458323474,0.033316978011887606,17.329401667672666,0.0006543561881123955,0.13089266767266494,0.5234849504899164,0.2310588050373693,0.03311764603153622,17.27801558775379,0.0008536881684637829,0.07950658775378727,0.6829505347710263,0.14034932197218322,0.03337671770878524,17.191466666290925,0.0005946164912147625,0.007042333709076587,0.47569319297181,0.01243150774161689,0.03342931024032362,18.461645488280613,0.0005420239596763826,1.2631364882806118,0.4336191677411061,2.229756737108413,0.03329740709901188,17.401842724197145,0.0006739271009881184,0.2033337241971438,0.5391416807904947,0.35893566975258157
15.9079907,0.0333069301,16.7692381,0.03248298804851633,17.038867298825107,0.0008239420514836726,0.2696291988251076,0.6591536411869381,0.4759640214493323,0.032820384792660036,16.99639095352067,0.00048654530733996393,0.22715285352067127,0.38923624587197114,0.4009824830415292,0.03247436395941003,16.914397103515416,0.0008325661405899701,0.14515900351541688,0.6660529124719761,0.25624251143360205,0.032648410823170625,16.911278995209702,0.0006585192768293752,0.14204089520970342,0.5268154214635001,0.2507382582779021,0.03245152660178123,16.850497788411353,0.0008554034982187694,0.08125968841135389,0.6843227985750155,0.14344398991844712,0.03271260955480632,16.778104041790453,0.0005943205451936773,0.008865941790453746,0.4754564361549418,0.015650639199715297,0.032774144019786663,18.003725850130134,0.0005327860802133363,1.2344877501301355,0.4262288641706691,2.179184437524515,0.03262516925322676,16.98343335190878,0.0006817608467732383,0.2141952519087802,0.5454086774185907,0.37810902497983606
16.061664,0.0326613046,16.3538216,0.03182623026444733,16.61731035759981,0.0008350743355526741,0.2634887575998093,0.6680594684421393,0.4651245830212932,0.03216578943693668,16.589032135330367,0.0004955151630633217,0.23521053533036707,0.3964121304506574,0.4152063380780514,0.031823743111300457,16.482101888466882,0.0008375614886995467,0.12828028846688255,0.6700491909596373,0.22644729219768864,0.031997895863312954,16.505417871499766,0.0006634087366870489,0.1515962714997663,0.5307269893496391,0.26760592448503995,0.03180337197172368,16.437502336860142,0.0008579326282763255,0.08368073686014199,0.6863461026210604,0.14771775537422885,0.032066529890595316,16.381757538525548,0.0005947747094046871,0.02793593852554821,0.47581976752374966,0.049314027195570556,0.03213731956066125,17.56321526733762,0.0005239850393387521,1.2093936673376184,0.4191880314710017,2.134887007526008,0.031970899754755255,16.578752814512946,0.0006904048452447478,0.22493121451294584,0.5523238761957983,0.39706072589900415
16.2153374,0.0320337777,15.9536965,0.03118879357849463,16.20516841748155,0.0008449841215053717,0.25147191748154896,0.6759872972042974,0.44391180794825374,0.03152885642222207,16.19078362851045,0.0005049212777779311,0.23708712851044922,0.40393702222234484,0.4185190016935215,0.03119152914711342,16.064277773004672,0.0008422485528865806,0.11058127300467291,0.6737988423092645,0.19520403437622613,0.03136479702996234,16.11258779527776,0.0006689806700376638,0.1588912952777619,0.535184536030131,0.28048349438130143,0.03117278859038451,16.038883316368562,0.0008609891096154933,0.08518681636856229,0.6887912876923946,0.1503763682491465,0.031437779928848275,15.994043965324456,0.0005959977711517267,0.04034746532445688,0.47679821692138136,0.07122352450994167,0.03151998222085991,17.13581758264738,0.0005137954791400931,1.182121082647381,0.4110363833120745,2.0867439683409126,0.03133347734057281,16.186951468392802,0.0007003003594271903,0.2332549683928029,0.5602402875417523,0.41175426572137713
16.3782311,0.0313869001,15.5519539,0.030531644596796116,15.776568355706404,0.0008552555032038806,0.22461445570640315,0.6842044025631044,0.3965015661490641,0.03087176494017617,15.777231480074388,0.0005151351598238277,0.22527758007438692,0.41210812785906215,0.3976721490914232,0.03054105221276053,15.635742840948168,0.0008458478872394662,0.08378894094816758,0.676678309791573,0.14790876307331458,0.03071207328353881,15.708169052561663,0.0006748268164611868,0.1562151525616624,0.5398614531689494,0.2757594227500488,0.030522726048506837,15.632060247899135,0.0008641740514931592,0.08010634789913418,0.6913392411945274,0.1414080509671446,0.030789725397085847,15.597107084671004,0.0005971747029141494,0.04515318467100293,0.47773976233131954,0.07970683980407858,0.03088543200232876,16.699931692991036,0.0005014680976712371,1.1479777929910355,0.4011744781369897,2.0264723897390544,0.03067630714195105,15.783836925447114,0.0007105929580489452,0.2318830254471127,0.5684743664391562,0.409332437950219
16.5626391,0.0306755338,15.1170329,0.029811887936084632,15.309582390135834,0.0008636458639153695,0.19254949013583378,0.6909166911322956,0.3398987574506562,0.030149488545834883,15.324856381172912,0.0005260452541651188,0.2078234811729125,0.42083620333209504,0.3668612312081982,0.029828410183980525,15.170203232018746,0.0008471236160194767,0.053170332018746436,0.6776988928155814,0.09385914121954574,0.02999363507960896,15.261561056183243,0.0006818987203910422,0.14452815618324344,0.5455189763128337,0.2551289056577802,0.02980859457566632,15.188455123807984,0.0008669392243336807,0.0714222238079838,0.6935513794669446,0.12607836618819745,0.030076761998547114,15.157721404578757,0.0005987718014528881,0.040688504578756834,0.4790174411623105,0.07182554541738047,0.03018837029615009,16.2242023306564,0.00048716350384991197,1.1071694306564002,0.3897308030799296,1.9544352649388086,0.029954448809311404,15.332509219643963,0.0007210849906885974,0.21547631964396352,0.576867992550878,0.380370434922245
16.7470471,0.0299860603,14.7024192,0.029115423390762573,14.862225772561624,0.000870636909237426,0.15980657256162445,0.6965095273899408,0.28209919126675265,0.029450069457618085,14.894335040342382,0.0005359908423819143,0.19191584034238218,0.42879267390553144,0.3387802046188563,0.02913911184614614,14.722104389867392,0.0008469484538538574,0.019685189867391983,0.6775587630830859,0.03474936013274637,0.02929737580582861,14.833982174751347,0.0006886844941713897,0.13156297475134693,0.5509475953371118,0.23224206728851138,0.0291168263336426,14.762959885075647,0.0008692339663573974,0.06054068507564736,0.6953871730859179,0.1068696864266299,0.02938572288879964,14.733853168628816,0.0006003374112003579,0.03143396862881609,0.4802699289602863,0.055488938823677086,0.02951312788543311,15.76777388756402,0.00047293241456689006,1.065354687564021,0.37834593165351205,1.8806216224815282,0.02925564569773299,14.896545732563744,0.0007304146022670092,0.1941265325637449,0.5843316818136074,0.3426826379029794
16.9314551,0.0293177099,14.3105978,0.02844157336484855,14.427630507911086,0.0008761365351514505,0.11703270791108622,0.7009092281211604,0.20659245564348963,0.028773748374042868,14.475924304232079,0.0005439615259571311,0.16532650423207862,0.43516922076570486,0.29184327272174027,0.02847076770219567,14.292058833906772,0.0008469421978043283,0.018538966093228026,0.6775537582434626,0.03272598403175598,0.028623244534026752,14.422814901151796,0.0006944653659732465,0.11221710115179562,0.5555722927785972,0.19809168655446652,0.028446361952048842,14.351726864102757,0.0008713479479511566,0.04112906410275663,0.6970783583609252,0.07260324487887966,0.028716322429554356,14.328072806849987,0.0006013874704456426,0.017475006849986485,0.4811099763565141,0.030847825722944967,0.02886259402959283,15.332969848946886,0.00045511587040716894,1.0223720489468864,0.36409269632573515,1.8047463477788623,0.028579169501869613,14.476556320597005,0.0007385403981303856,0.16595852059700533,0.5908323185043085,0.29295894213730467
17.1158631,0.0286691114,13.9399786,0.027787953533659232,14.00366252742158,0.000881157866340767,0.06368392742158058,0.7049262930726136,0.11241830754733656,0.028117953589656488,14.06763445070219,0.0005511578103435111,0.12765585070219032,0.44092624827480886,0.2253450009364943,0.027824923492057646,13.883134088126035,0.000844187907942353,0.05684451187396533,0.6753503263538824,0.10034500190169107,0.02797174469120647,14.025082163401075,0.0006973667087935287,0.08510356340107528,0.557893367034823,0.1502294056153688,0.02779650761383591,13.95437982089907,0.0008726037861640883,0.014401220899070921,0.6980830289312706,0.025421812781293195,0.028067545581931,13.93855219425012,0.0006015658180689998,0.0014264057498802885,0.4812526544551998,0.002517968454046574,0.02823193865440671,14.913853552888375,0.00043717274559328806,0.9738749528883748,0.34973819647463045,1.7191366550259781,0.027924078360091975,14.074616966181939,0.0007450330399080239,0.1346383661819388,0.5960264319264191,0.23767091430958193
17.3002711,0.0280393665,13.5848693,0.02715542628457183,13.594045731338172,0.0008839402154281681,0.009176431338172364,0.7071521723425345,0.01619873211544582,0.027482852973744986,13.674045607299988,0.0005565135262550133,0.08917630729998827,0.44521082100401066,0.15741883306946747,0.02719920719808717,13.489721390905466,0.0008401593019128281,0.09514790909453374,0.6721274415302625,0.16796022701719612,0.02733977566847772,13.637012170318783,0.000699590831522278,0.05214287031878406,0.5596726652178224,0.09204541034495872,0.027166585285366127,13.574170018415858,0.0008727812146338727,0.010699281584141573,0.6982249717070982,0.018886949601886367,0.027438239589984564,13.563762436775857,0.000601126910015435,0.021106863224142458,0.480901528012348,0.03725897471089612,0.02762071521314248,14.51211391397844,0.00041865128685751943,0.9272446139784414,0.33492102948601554,1.6368222627946187,0.02728912479096105,13.69148013359893,0.0007502417090389478,0.1066108335989302,0.6001933672311582,0.18819520033780288
17.4846792,0.0274272857,13.2392927,0.02654318749412583,13.200249474488153,0.0008840982058741717,0.03904322551184691,0.7072785646993374,0.0689212099651923,0.026867709996100844,13.291790008021838,0.0005595757038991574,0.05249730802183805,0.4476605631193259,0.0926710829176398,0.026593017997372077,13.111767604583177,0.0008342677026279242,0.12752509541682322,0.6674141621023394,0.22511418464612123,0.02672533357696518,13.256241184014055,0.0007019521230348207,0.0169484840140548,0.5615616984278565,0.02991837918129832,0.026556506825818546,13.20244307688656,0.0008707788741814555,0.03684962311344009,0.6966230993451644,0.06504894455938275,0.02682768431186037,13.20418108611018,0.0005996013881396332,0.03511161388981954,0.4796811105117066,0.061980916827241446,0.027028571514605047,14.130252061440562,0.00039871418539495426,0.8909593614405615,0.3189713483159634,1.5727695756506115,0.02667321004056371,13.324177922204404,0.0007540756594362902,0.08488522220440409,0.6032605275490321,0.14984397794481782
17.6690872,0.0268324612,12.9022443,0.025950554910368254,12.823082782803004,0.0008819062896317474,0.07916151719699549,0.7055250317053979,0.1397401847918999,0.026271155146863172,12.922749224717544,0.0005613060531368293,0.02050492471754417,0.4490448425094634,0.03619640035502466,0.026005375414344847,12.750425427390569,0.0008270857856551538,0.1518188726094305,0.661668628524123,0.2679988719840369,0.02612957575543663,12.888689846760192,0.0007028854445633725,0.013554453239807529,0.562308355650698,0.02392705278462954,0.02596465074755109,12.842867956355345,0.0008678104524489118,0.059376343644654384,0.6942483619591294,0.10481432805947116,0.026235202199468396,12.858258495798381,0.0005972590005316053,0.04398580420161835,0.47780720042528424,0.07764611676224624,0.026454596294465373,13.765420244886375,0.0003778649055346285,0.8631759448863754,0.3022919244277028,1.5237247884749097,0.02607556637410665,12.970348824940187,0.0007568948258933512,0.06810452494018726,0.605515860714681,0.12022178499463537
17.8534952,0.0262544377,12.5768059,0.025376561746068838,12.46268683281963,0.0008778759539311634,0.11411906718037024,0.7023007631449307,0.2014491396922017,0.025693666988985384,12.569351664691514,0.0005607707110146173,0.007454235308486545,0.44861656881169387,0.013158618687133373,0.025436181806537454,12.406973450791941,0.0008182558934625474,0.16983244920805873,0.6546047147700379,0.2997974101094644,0.025552121349203084,12.538250645121247,0.0007023163507969173,0.03855525487875333,0.5618530806375338,0.06805981785377246,0.025390377487664942,12.49628812089273,0.0008640602123350591,0.08051777910726976,0.6912481698680473,0.14213433155258293,0.025659999642633144,12.523890111674074,0.000594438057366857,0.052915788325925917,0.4755504458934856,0.0934098069478966,0.025897727744052083,13.419035021026302,0.00035670995594791824,0.8422291210263015,0.2853679647583346,1.4867483238914192,0.025495601589846786,12.628478666526606,0.0007588361101532153,0.051672766526605685,0.6070688881225722,0.09121555774591238
18.0379032,0.0256925908,12.2616678,0.024820232617377265,12.117541277084843,0.0008723581826227365,0.14412652291515649,0.6978865460981892,0.2544199209251938,0.0251332150738005,12.228000853667599,0.0005593757261995007,0.03366694633240108,0.44750058095960055,0.05943071164441077,0.024884187060079842,12.077733957806963,0.0008084037399201591,0.18393384219303677,0.6467229919361273,0.32468995046641985,0.024992569588201865,12.203821157654307,0.0007000212117981366,0.0578466423456927,0.5600169694385093,0.10211401672433891,0.024833022453906294,12.164179232814252,0.0008595683460937073,0.0974885671857475,0.6876546768749658,0.1720920830727958,0.025101234245914376,12.203392242965002,0.0005913565540856258,0.05827555703499776,0.47308524326850065,0.10287116009482657,0.025358444069335306,13.088612348449127,0.00033414673066469586,0.8269445484491271,0.2673173845317567,1.4597671710279085,0.02493259301447367,12.297837544848218,0.0007599977855263298,0.03616974484821789,0.6079982284210639,0.06384878673292622
18.2223112,0.0251463217,11.9545775,0.024281955139564125,11.786421189646502,0.0008643665604358766,0.16815631035349732,0.6914932483487013,0.2968385992937189,0.02458905761954465,11.896335908457965,0.0005572640804553525,0.05824159154203379,0.445811264364282,0.1028112023725469,0.024347595144035918,11.758604746181007,0.0007987265559640834,0.19597275381899237,0.6389812447712667,0.34594168735668046,0.024450005535703357,11.880328826457456,0.0006963161642966446,0.07424867354254339,0.5570529314373157,0.1310677678848512,0.024291859236308798,11.845467821870756,0.0008544624636912038,0.10910967812924355,0.683569970952963,0.19260629563759674,0.02455822636729217,11.895993109397105,0.0005880953327078303,0.05858439060289378,0.47047626616626426,0.10341632978555311,0.024834567551551032,12.76895614308003,0.0003117541484489693,0.8143786430800315,0.24940331875917543,1.4375851563251685,0.024386038303528628,11.976432220991933,0.0007602833964713736,0.021854720991933974,0.6082267171770989,0.03857913362610713
18.4067192,0.0246152296,11.6561462,0.0237599344566546,11.4671910917729,0.0008552951433454005,0.18895510822710015,0.6842361146763204,0.3335537604126489,0.024060935749627147,11.574261939493134,0.0005542938503728528,0.08188426050686637,0.44343508029828227,0.14454651830765905,0.02382584449464692,11.44935583152942,0.0007893851053530805,0.20679036847058008,0.6315080842824644,0.3650375248790796,0.0239232894842219,11.563446819910348,0.0006919401157781009,0.09269938008965184,0.5535520926224807,0.1636379513998775,0.023766280178334723,11.536779400037796,0.0008489494216652772,0.11936679996220434,0.6791595373322218,0.2107127209705535,0.0240304960601121,11.598170882605599,0.0005847335398878988,0.057975317394401316,0.467786831910319,0.10234116086863192,0.024325337359021572,12.455094489416883,0.0002898922409784281,0.7989482894168827,0.2319137927827425,1.410346662816676,0.023855067387870296,11.661171431768155,0.0007601622121297044,0.005025231768154725,0.6081297697037635,0.008870810474192371
18.5911272,0.0240986988,11.3656807,0.023253427622453877,11.159433200747303,0.0008452711775461218,0.20624749925269725,0.6762169420368974,0.36407922282132593,0.02354842045488244,11.26184224405624,0.0005502783451175573,0.10383845594376062,0.44022267609404586,0.18330124959552183,0.02331891291561466,11.150713369001092,0.0007797858843853374,0.21496733099890797,0.6238287075082699,0.37947194068116014,0.023412022175317976,11.258150047917054,0.000686676624682022,0.10753065208294643,0.5493412997456176,0.1898189135949853,0.023255774446760902,11.23503738469403,0.0008429243532390961,0.13064331530597073,0.6743394825912769,0.2306186347749243,0.023517728880056824,11.307065796797561,0.0005809699199431743,0.05861490320243945,0.4647759359545395,0.1034701922739183,0.023829361012503825,12.147361441874144,0.0002693377874961739,0.781680741874144,0.2154702299969391,1.3798650554654617,0.023337735434164612,11.351980410190336,0.0007609633658353862,0.013700289809664312,0.608770692668309,0.02418449137275677
18.7755352,0.023596295,11.0837011,0.02276180478708231,10.860978593072247,0.0008344902129176907,0.22272250692775408,0.6675921703341525,0.3931617960018181,0.023050943949639892,10.957448511822419,0.0005453510503601079,0.12625258817758223,0.43628084028808634,0.2228678861534072,0.022826112056470154,10.861048528438497,0.0007701829435298457,0.22265257156150398,0.6161463548238766,0.3930383423168798,0.022915593745204053,10.962437045234873,0.0006807012547959471,0.12126405476512758,0.5445610038367577,0.21406185759836788,0.022759819201033305,10.939087371873823,0.0008364757989666946,0.14461372812617768,0.6691806391733557,0.25527996187223945,0.02301733824617652,11.021399864450935,0.0005789567538234813,0.06230123554906619,0.46316540305878506,0.10997750519011808,0.023348237130613916,11.853088824875172,0.0002480578693860834,0.7693877248751715,0.19844629550886672,1.358164758049338,0.02283566744051038,11.050374337266662,0.0007606275594896211,0.033326762733338455,0.6085020475916969,0.05883020118580136
18.9599432,0.0231076569,10.8089267,0.02228471478903761,10.571287683690006,0.0008229421109623887,0.23763901630999484,0.658353688769911,0.4194932238386199,0.02256810139450582,10.661951721308174,0.0005395555054941784,0.1469749786918264,0.4316444043953427,0.259448168875683,0.02234911439089185,10.580125205857742,0.0007585425091081489,0.22880149414225848,0.6068340072865192,0.40389275249155404,0.02243397496109318,10.674540628874562,0.0006736819389068192,0.134386071125439,0.5389455511254554,0.23722554945219002,0.022278000424271242,10.649186445742854,0.0008296564757287565,0.15974025425714622,0.6637251805830052,0.28198212261457145,0.022530094470591063,10.743259684166324,0.0005775624294089357,0.06566701583367696,0.46204994352714857,0.1159189622969848,0.022881079955083927,11.569095930048436,0.00022657694491607164,0.7601692300484348,0.1812615559328573,1.341891773192496,0.022347097954610182,10.753559674374877,0.0007605589453898165,0.055367025625123745,0.6084471563118532,0.09773686339258666
19.1443512,0.0226324227,10.5392981,0.021821519527117205,10.289556406102239,0.0008109031728827966,0.2497416938977608,0.6487225383062373,0.44085752384796073,0.022101258997004016,10.376038194175255,0.0005311637029959855,0.16325990582474503,0.4249309623967884,0.28819520161905043,0.021885847604057807,10.304808441012627,0.0007465750959421945,0.23448965898737306,0.5972600767537556,0.41393380823086057,0.0219654706010286,10.394632282834499,0.0006669520989714024,0.1446658171655013,0.5335616791771219,0.255371912257205,0.021809922454379523,10.368806357228744,0.0008225002456204791,0.17049174277125623,0.6580001964963833,0.30096123070835545,0.022058543895198506,10.470983712411623,0.0005738788048014962,0.06831438758837649,0.45910304384119693,0.12059224587357358,0.02242655229318922,11.292588930671501,0.00020587040681078334,0.7532908306715012,0.16469632544862667,1.3297496511862532,0.021858528468709993,10.456745011483097,0.0007738942312900086,0.08255308851690302,0.6191153850320069,0.1457271696269603
19.3287592,0.0221700685,10.2705076,0.02136990068095849,10.01478788497152,0.0008001678190415092,0.25571971502848,0.6401342552332073,0.4514102495545404,0.021647930716915943,10.097414801714846,0.0005221377830840583,0.173092798285154,0.41771022646724665,0.3055527543556544,0.021435494828164557,10.03718822369605,0.0007345736718354437,0.2333193763039496,0.587658937468355,0.4118679620440904,0.021508854407227614,10.122214604814596,0.0006612140927723872,0.14829299518540395,0.5289712742179098,0.2617748027616021,0.021356576344121934,10.097979490048393,0.0008134921558780664,0.17252810995160672,0.6507937247024531,0.3045559360167214,0.021600159114922506,10.204950661618058,0.0005699093850774946,0.06555693838194188,0.45592750806199567,0.11572464763511946,0.021984768288132176,11.027202163220553,0.00018530021186782472,0.7566945632205524,0.14824016949425978,1.3357581036796913,0.021369958982809797,10.15993034859131,0.0008001095171902041,0.11057725140869046,0.6400876137521633,0.1951969352378361
19.5493112,0.0216334709,9.9500062,0.020847588120909026,9.697904113288168,0.0007858827790909739,0.2521020867118331,0.6287062232727791,0.44502421670200387,0.021122934502700256,9.770192977953055,0.0005105363972997441,0.1798132220469455,0.4084291178397953,0.31741600927553687,0.02091373340744293,9.724194671572379,0.0007197374925570696,0.22581152842762187,0.5757899940456557,0.3986147035571834,0.020980497037201198,9.803598616782503,0.0006529738627988023,0.14640758321749736,0.5223790902390418,0.2584465717456593,0.020831192761685217,9.778934219907518,0.0008022781383147833,0.17107198009248314,0.6418225106518266,0.30198549695996896,0.021067590517404724,9.89415041173621,0.0005658803825952761,0.05585578826379134,0.4527043060762209,0.0985996535950132,0.02147364400044566,10.722427474268331,0.00015982689955433907,0.7724212742683303,0.12786151964347126,1.3635197432465072,0.02078562979289255,9.804939960267001,0.0008478411071074499,0.1450662397329996,0.6782728856859599,0.25607875979573574
19.7706008,0.0211133441,9.64013136,0.020341163259631864,9.387904339483194,0.000772180840368137,0.25222702051680557,0.6177446722945096,0.4452447566008307,0.020613793175968315,9.452989733953993,0.0004995509240316859,0.1871416260460066,0.3996407392253487,0.33035250374051867,0.020406616813342566,9.416923486028956,0.0007067272866574346,0.22320787397104347,0.5653818293259477,0.3940185921159246,0.02046914753203816,9.491566930643977,0.0006441965679618404,0.1485644293560231,0.5153572543694723,0.26225395301672877,0.020321831201294622,9.469432853576334,0.0007915128987053786,0.17069850642366546,0.6332103189643029,0.3013262210726004,0.020551055419949532,9.588526740152707,0.0005622886800504684,0.05160461984729281,0.4498309440403747,0.09109526154774278,0.020977356480882968,10.426579739555425,0.00013598761911703255,0.7864483795554253,0.10879009529362604,1.3882811469477048,0.020199346409812323,9.448762364796863,0.0009139976901876776,0.19136899520313655,0.7311981521501421,0.3378148840500176
19.9918904,0.0206109351,9.33825069,0.0198347383983547,9.077904565678221,0.0007761967016453007,0.2603461243217797,0.6209573613162406,0.45957703706013914,0.02011070146371172,9.140219767231203,0.0005002336362882817,0.19803092276879752,0.40018690903062537,0.34957487832575956,0.01990975681003817,9.114526924879229,0.0007011782899618325,0.22372376512077174,0.560942631969466,0.39492927103098546,0.01995779802687512,9.17953524450545,0.0006531370731248827,0.15871544549455052,0.5225096584999062,0.2801730748482798,0.019815919053720633,9.162082155124486,0.0007950160462793683,0.1761685348755151,0.6360128370234946,0.31098221067138776,0.020041141332813848,9.284771828069925,0.0005697937671861539,0.053478861930075894,0.4558350137489231,0.09440377487930389,0.020492246688156107,10.137323811059302,0.00011868841184389453,0.7990731210593012,0.09495072947511563,1.410567022372646,0.019613063026732096,9.092584769326725,0.000997872073267906,0.2456659206732752,0.7982976586143248,0.43366274886478096


==> files/sampled_neko-gpu-tgv-dp-p7.csv <==
step,time,CFL,dt,total_step_time,pressure_iters,pressure_start_residual,pressure_final_residual,x-velocity_iters,x-velocity_start_residual,x-velocity_final_residual,y-velocity_iters,y-velocity_start_residual,y-velocity_final_residual,z-velocity_iters,z-velocity_start_residual,z-velocity_final_residual
1.0000000000,0.0050400000,0.4000000000,0.0050400000,0.4950000000,5.0000000000,0.0036300000,0.0000243000,3.0000000000,0.0003700000,0.0000005390,3.0000000000,0.0003700000,0.0000005390,3.0000000000,0.0005240000,0.0000007640
2.0000000000,0.0101000000,0.4000000000,0.0050400000,0.0456000000,1.0000000000,0.0001060000,0.0000537000,3.0000000000,0.0005560000,0.0000003210,3.0000000000,0.0005560000,0.0000003210,3.0000000000,0.0007850000,0.0000004540
3.0000000000,0.0151000000,0.4000000000,0.0050400000,0.0455000000,1.0000000000,0.0001050000,0.0000409000,3.0000000000,0.0006800000,0.0000002410,3.0000000000,0.0006800000,0.0000002410,3.0000000000,0.0009590000,0.0000003390
38.0000000000,0.1910000000,0.3990000000,0.0050400000,0.0542000000,1.0000000000,0.0000004500,0.0000001770,3.0000000000,0.0006790000,0.0000002400,3.0000000000,0.0006790000,0.0000002400,3.0000000000,0.0009510000,0.0000003360
39.0000000000,0.1960000000,0.3990000000,0.0050400000,0.0547000000,1.0000000000,0.0000004030,0.0000001510,3.0000000000,0.0006790000,0.0000002400,3.0000000000,0.0006790000,0.0000002400,3.0000000000,0.0009500000,0.0000003360
45.0000000000,0.2270000000,0.3980000000,0.0050400000,0.0599000000,1.0000000000,0.0000002280,0.0000000794,3.0000000000,0.0006800000,0.0000002410,3.0000000000,0.0006800000,0.0000002410,3.0000000000,0.0009480000,0.0000003360
47.0000000000,0.2370000000,0.3980000000,0.0050400000,0.0476000000,1.0000000000,0.0000005540,0.0000000981,3.0000000000,0.0006800000,0.0000002410,3.0000000000,0.0006800000,0.0000002410,3.0000000000,0.0009480000,0.0000003350
76.0000000000,0.3830000000,0.3960000000,0.0050400000,0.0533000000,1.0000000000,0.0000001500,0.0000000624,3.0000000000,0.0006840000,0.0000002420,3.0000000000,0.0006840000,0.0000002420,3.0000000000,0.0009370000,0.0000003320
77.0000000000,0.3880000000,0.3960000000,0.0050400000,0.0540000000,1.0000000000,0.0000001490,0.0000000638,3.0000000000,0.0006840000,0.0000002420,3.0000000000,0.0006840000,0.0000002420,3.0000000000,0.0009360000,0.0000003310
87.0000000000,0.4380000000,0.3960000000,0.0050400000,0.0474000000,1.0000000000,0.0000001810,0.0000000611,3.0000000000,0.0006860000,0.0000002430,3.0000000000,0.0006860000,0.0000002430,3.0000000000,0.0009320000,0.0000003300
105.0000000000,0.5290000000,0.3940000000,0.0050400000,0.0596000000,1.0000000000,0.0000000596,0.0000000205,3.0000000000,0.0006900000,0.0000002440,3.0000000000,0.0006900000,0.0000002440,3.0000000000,0.0009240000,0.0000003270
114.0000000000,0.5740000000,0.3930000000,0.0050400000,0.0520000000,1.0000000000,0.0000001560,0.0000000586,3.0000000000,0.0006920000,0.0000002450,3.0000000000,0.0006920000,0.0000002450,3.0000000000,0.0009190000,0.0000003250
115.0000000000,0.5790000000,0.3930000000,0.0050400000,0.0533000000,1.0000000000,0.0000001400,0.0000000548,3.0000000000,0.0006920000,0.0000002450,3.0000000000,0.0006920000,0.0000002450,3.0000000000,0.0009190000,0.0000003250
125.0000000000,0.6300000000,0.3920000000,0.0050400000,0.0596000000,1.0000000000,0.0000000603,0.0000000211,3.0000000000,0.0006940000,0.0000002460,3.0000000000,0.0006940000,0.0000002460,3.0000000000,0.0009130000,0.0000003230
147.0000000000,0.7400000000,0.3900000000,0.0050400000,0.0477000000,1.0000000000,0.0000001360,0.0000000575,3.0000000000,0.0007000000,0.0000002480,3.0000000000,0.0007000000,0.0000002480,3.0000000000,0.0009010000,0.0000003190
152.0000000000,0.7660000000,0.3900000000,0.0050400000,0.0503000000,1.0000000000,0.0000001760,0.0000000738,3.0000000000,0.0007010000,0.0000002480,3.0000000000,0.0007010000,0.0000002480,3.0000000000,0.0008980000,0.0000003180
153.0000000000,0.7710000000,0.3900000000,0.0050400000,0.0506000000,1.0000000000,0.0000001800,0.0000000717,3.0000000000,0.0007010000,0.0000002480,3.0000000000,0.0007010000,0.0000002480,3.0000000000,0.0008970000,0.0000003180
165.0000000000,0.8310000000,0.3890000000,0.0050400000,0.0595000000,1.0000000000,0.0000000635,0.0000000209,3.0000000000,0.0007050000,0.0000002490,3.0000000000,0.0007050000,0.0000002490,3.0000000000,0.0008900000,0.0000003150
167.0000000000,0.8410000000,0.3880000000,0.0050400000,0.0477000000,1.0000000000,0.0000001470,0.0000000566,3.0000000000,0.0007050000,0.0000002500,3.0000000000,0.0007050000,0.0000002500,3.0000000000,0.0008890000,0.0000003150
190.0000000000,0.9570000000,0.3880000000,0.0050400000,0.0493000000,1.0000000000,0.0000005810,0.0000001580,3.0000000000,0.0007110000,0.0000002520,3.0000000000,0.0007110000,0.0000002520,3.0000000000,0.0008740000,0.0000003090
191.0000000000,0.9620000000,0.3880000000,0.0050400000,0.0501000000,1.0000000000,0.0000003830,0.0000001370,3.0000000000,0.0007110000,0.0000002520,3.0000000000,0.0007110000,0.0000002520,3.0000000000,0.0008730000,0.0000003090
199.0000000000,1.0000000000,0.3880000000,0.0050400000,0.3670000000,1.0000000000,0.0000001120,0.0000000464,3.0000000000,0.0007130000,0.0000002530,3.0000000000,0.0007130000,0.0000002530,3.0000000000,0.0008680000,0.0000003070
207.0000000000,1.0400000000,0.3880000000,0.0050400000,0.0476000000,1.0000000000,0.0000001460,0.0000000608,3.0000000000,0.0007150000,0.0000002530,3.0000000000,0.0007150000,0.0000002530,3.0000000000,0.0008620000,0.0000003050
228.0000000000,1.1500000000,0.3890000000,0.0050400000,0.0482000000,1.0000000000,0.0000008290,0.0000002830,3.0000000000,0.0007210000,0.0000002550,3.0000000000,0.0007210000,0.0000002550,3.0000000000,0.0008470000,0.0000003000
229.0000000000,1.1500000000,0.3890000000,0.0050400000,0.0487000000,1.0000000000,0.0000006410,0.0000002600,3.0000000000,0.0007210000,0.0000002550,3.0000000000,0.0007210000,0.0000002550,3.0000000000,0.0008470000,0.0000003000
247.0000000000,1.2400000000,0.3900000000,0.0050400000,0.0476000000,1.0000000000,0.0000001690,0.0000000727,3.0000000000,0.0007250000,0.0000002570,3.0000000000,0.0007250000,0.0000002570,3.0000000000,0.0008330000,0.0000002950
265.0000000000,1.3300000000,0.3910000000,0.0050400000,0.0597000000,1.0000000000,0.0000000733,0.0000000266,3.0000000000,0.0007290000,0.0000002580,3.0000000000,0.0007290000,0.0000002580,3.0000000000,0.0008200000,0.0000002900
266.0000000000,1.3400000000,0.3910000000,0.0050400000,0.0536000000,1.0000000000,0.0000000582,0.0000000202,3.0000000000,0.0007300000,0.0000002580,3.0000000000,0.0007300000,0.0000002580,3.0000000000,0.0008190000,0.0000002900
267.0000000000,1.3400000000,0.3910000000,0.0050400000,0.0477000000,1.0000000000,0.0000001870,0.0000000805,3.0000000000,0.0007300000,0.0000002580,3.0000000000,0.0007300000,0.0000002580,3.0000000000,0.0008180000,0.0000002900
285.0000000000,1.4400000000,0.3920000000,0.0050400000,0.0595000000,1.0000000000,0.0000000680,0.0000000238,3.0000000000,0.0007340000,0.0000002600,3.0000000000,0.0007340000,0.0000002600,3.0000000000,0.0008050000,0.0000002850
304.0000000000,1.5300000000,0.3940000000,0.0050400000,0.0592000000,1.0000000000,0.0000000730,0.0000000268,3.0000000000,0.0007390000,0.0000002610,3.0000000000,0.0007390000,0.0000002610,3.0000000000,0.0007900000,0.0000002800
305.0000000000,1.5400000000,0.3940000000,0.0050400000,0.0594000000,1.0000000000,0.0000000746,0.0000000277,3.0000000000,0.0007390000,0.0000002620,3.0000000000,0.0007390000,0.0000002620,3.0000000000,0.0007890000,0.0000002790
307.0000000000,1.5500000000,0.3940000000,0.0050400000,0.0476000000,1.0000000000,0.0000001970,0.0000000931,3.0000000000,0.0007390000,0.0000002620,3.0000000000,0.0007390000,0.0000002620,3.0000000000,0.0007880000,0.0000002790
325.0000000000,1.6400000000,0.3960000000,0.0050400000,0.0595000000,1.0000000000,0.0000000857,0.0000000291,3.0000000000,0.0007440000,0.0000002630,3.0000000000,0.0007440000,0.0000002630,3.0000000000,0.0007740000,0.0000002740
342.0000000000,1.7200000000,0.3980000000,0.0050400000,0.0571000000,1.0000000000,0.0000001240,0.0000000452,3.0000000000,0.0007480000,0.0000002650,3.0000000000,0.0007480000,0.0000002650,3.0000000000,0.0007620000,0.0000002700
343.0000000000,1.7300000000,0.3990000000,0.0050400000,0.0590000000,1.0000000000,0.0000001170,0.0000000455,3.0000000000,0.0007480000,0.0000002650,3.0000000000,0.0007480000,0.0000002650,3.0000000000,0.0007610000,0.0000002700
347.0000000000,1.7500000000,0.4000000000,0.0050400000,0.0476000000,1.0000000000,0.0000002380,0.0000001170,3.0000000000,0.0007490000,0.0000002650,3.0000000000,0.0007490000,0.0000002650,3.0000000000,0.0007580000,0.0000002690
365.0000000000,1.8400000000,0.4050000000,0.0050400000,0.0594000000,1.0000000000,0.0000001040,0.0000000397,3.0000000000,0.0007540000,0.0000002670,3.0000000000,0.0007540000,0.0000002670,3.0000000000,0.0007460000,0.0000002650
380.0000000000,1.9100000000,0.4100000000,0.0050400000,0.0551000000,1.0000000000,0.0000001890,0.0000000752,3.0000000000,0.0007580000,0.0000002680,3.0000000000,0.0007580000,0.0000002680,3.0000000000,0.0007360000,0.0000002610
381.0000000000,1.9200000000,0.4110000000,0.0050400000,0.0553000000,1.0000000000,0.0000001710,0.0000000669,3.0000000000,0.0007580000,0.0000002690,3.0000000000,0.0007580000,0.0000002690,3.0000000000,0.0007360000,0.0000002610
397.0000000000,2.0000000000,0.4170000000,0.0050400000,0.3750000000,1.0000000000,0.0000002850,0.0000001120,3.0000000000,0.0007630000,0.0000002700,3.0000000000,0.0007630000,0.0000002700,3.0000000000,0.0007270000,0.0000002580
407.0000000000,2.0500000000,0.4210000000,0.0050400000,0.0476000000,1.0000000000,0.0000003160,0.0000001560,3.0000000000,0.0007660000,0.0000002710,3.0000000000,0.0007660000,0.0000002710,3.0000000000,0.0007220000,0.0000002570
418.0000000000,2.1100000000,0.4260000000,0.0050400000,0.0543000000,1.0000000000,0.0000002440,0.0000000988,3.0000000000,0.0007690000,0.0000002730,3.0000000000,0.0007690000,0.0000002730,3.0000000000,0.0007170000,0.0000002550
419.0000000000,2.1100000000,0.4260000000,0.0050400000,0.0550000000,1.0000000000,0.0000002330,0.0000000914,3.0000000000,0.0007700000,0.0000002730,3.0000000000,0.0007700000,0.0000002730,3.0000000000,0.0007170000,0.0000002550
425.0000000000,2.1400000000,0.4280000000,0.0050400000,0.0594000000,1.0000000000,0.0000001450,0.0000000520,3.0000000000,0.0007720000,0.0000002730,3.0000000000,0.0007720000,0.0000002730,3.0000000000,0.0007150000,0.0000002540
427.0000000000,2.1500000000,0.4290000000,0.0050400000,0.0476000000,1.0000000000,0.0000003820,0.0000001660,3.0000000000,0.0007720000,0.0000002740,3.0000000000,0.0007720000,0.0000002740,3.0000000000,0.0007140000,0.0000002540
456.0000000000,2.3000000000,0.4400000000,0.0050400000,0.0536000000,1.0000000000,0.0000003750,0.0000001530,3.0000000000,0.0007820000,0.0000002770,3.0000000000,0.0007820000,0.0000002770,3.0000000000,0.0007060000,0.0000002520
457.0000000000,2.3000000000,0.4400000000,0.0050400000,0.0539000000,1.0000000000,0.0000003720,0.0000001560,3.0000000000,0.0007820000,0.0000002770,3.0000000000,0.0007820000,0.0000002770,3.0000000000,0.0007060000,0.0000002520
467.0000000000,2.3500000000,0.4440000000,0.0050400000,0.0476000000,1.0000000000,0.0000005130,0.0000002180,3.0000000000,0.0007860000,0.0000002780,3.0000000000,0.0007860000,0.0000002780,3.0000000000,0.0007050000,0.0000002510
485.0000000000,2.4400000000,0.4490000000,0.0050400000,0.0597000000,1.0000000000,0.0000001830,0.0000000630,3.0000000000,0.0007920000,0.0000002810,3.0000000000,0.0007920000,0.0000002810,3.0000000000,0.0007050000,0.0000002510
494.0000000000,2.4900000000,0.4530000000,0.0050400000,0.0519000000,1.0000000000,0.0000006170,0.0000002420,3.0000000000,0.0007950000,0.0000002820,3.0000000000,0.0007950000,0.0000002820,3.0000000000,0.0007050000,0.0000002520
495.0000000000,2.4900000000,0.4530000000,0.0050400000,0.0533000000,1.0000000000,0.0000004390,0.0000001840,3.0000000000,0.0007950000,0.0000002820,3.0000000000,0.0007950000,0.0000002820,3.0000000000,0.0007050000,0.0000002520
505.0000000000,2.5400000000,0.4580000000,0.0050400000,0.0596000000,1.0000000000,0.0000002230,0.0000000781,3.0000000000,0.0007990000,0.0000002830,3.0000000000,0.0007990000,0.0000002830,3.0000000000,0.0007070000,0.0000002520
527.0000000000,2.6500000000,0.4660000000,0.0050400000,0.0476000000,1.0000000000,0.0000006280,0.0000002910,3.0000000000,0.0008070000,0.0000002860,3.0000000000,0.0008070000,0.0000002860,3.0000000000,0.0007120000,0.0000002540
532.0000000000,2.6800000000,0.4670000000,0.0050400000,0.0504000000,1.0000000000,0.0000009920,0.0000004050,3.0000000000,0.0008080000,0.0000002860,3.0000000000,0.0008080000,0.0000002860,3.0000000000,0.0007130000,0.0000002540
533.0000000000,2.6800000000,0.4680000000,0.0050400000,0.0507000000,1.0000000000,0.0000009160,0.0000003570,3.0000000000,0.0008090000,0.0000002870,3.0000000000,0.0008090000,0.0000002870,3.0000000000,0.0007130000,0.0000002540
545.0000000000,2.7500000000,0.4710000000,0.0050400000,0.0595000000,1.0000000000,0.0000002890,0.0000001110,3.0000000000,0.0008130000,0.0000002880,3.0000000000,0.0008130000,0.0000002880,3.0000000000,0.0007170000,0.0000002560
547.0000000000,2.7600000000,0.4710000000,0.0050400000,0.0476000000,1.0000000000,0.0000007730,0.0000003220,3.0000000000,0.0008140000,0.0000002880,3.0000000000,0.0008140000,0.0000002880,3.0000000000,0.0007180000,0.0000002560
570.0000000000,2.8700000000,0.4750000000,0.0050400000,0.0494000000,1.0000000000,0.0000033800,0.0000009180,3.0000000000,0.0008210000,0.0000002910,3.0000000000,0.0008210000,0.0000002910,3.0000000000,0.0007270000,0.0000002590
571.0000000000,2.8800000000,0.4750000000,0.0050400000,0.0504000000,1.0000000000,0.0000023800,0.0000008330,3.0000000000,0.0008220000,0.0000002910,3.0000000000,0.0008220000,0.0000002910,3.0000000000,0.0007280000,0.0000002600
596.0000000000,3.0000000000,0.4000000000,0.0041900000,0.3560000000,1.0000000000,0.0001010000,0.0000965000,3.0000000000,0.0008200000,0.0000001880,3.0000000000,0.0008200000,0.0000001880,3.0000000000,0.0007310000,0.0000001690
597.0000000000,3.0000000000,0.4000000000,0.0041900000,0.0600000000,3.0000000000,0.0002060000,0.0000333000,3.0000000000,0.0008300000,0.0000001850,3.0000000000,0.0008300000,0.0000001850,3.0000000000,0.0007380000,0.0000001650
599.0000000000,3.0100000000,0.4010000000,0.0041900000,0.0455000000,1.0000000000,0.0001040000,0.0000939000,3.0000000000,0.0008300000,0.0000001850,3.0000000000,0.0008300000,0.0000001850,3.0000000000,0.0007410000,0.0000001660
608.0000000000,3.0500000000,0.4020000000,0.0041900000,0.0518000000,1.0000000000,0.0000156000,0.0000060900,3.0000000000,0.0008320000,0.0000001850,3.0000000000,0.0008320000,0.0000001850,3.0000000000,0.0007430000,0.0000001670
609.0000000000,3.0500000000,0.4020000000,0.0041900000,0.0532000000,1.0000000000,0.0000137000,0.0000051300,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0007430000,0.0000001670
619.0000000000,3.1000000000,0.4030000000,0.0041900000,0.0595000000,1.0000000000,0.0000022300,0.0000008710,3.0000000000,0.0008350000,0.0000001860,3.0000000000,0.0008350000,0.0000001860,3.0000000000,0.0007470000,0.0000001670
621.0000000000,3.1100000000,0.4040000000,0.0041900000,0.0475000000,1.0000000000,0.0000057700,0.0000006860,3.0000000000,0.0008350000,0.0000001860,3.0000000000,0.0008350000,0.0000001860,3.0000000000,0.0007480000,0.0000001680
646.0000000000,3.2100000000,0.4060000000,0.0041900000,0.0503000000,1.0000000000,0.0000015400,0.0000006060,3.0000000000,0.0008400000,0.0000001870,3.0000000000,0.0008400000,0.0000001870,3.0000000000,0.0007560000,0.0000001690
647.0000000000,3.2100000000,0.4060000000,0.0041900000,0.0506000000,1.0000000000,0.0000014400,0.0000006000,3.0000000000,0.0008400000,0.0000001870,3.0000000000,0.0008400000,0.0000001870,3.0000000000,0.0007570000,0.0000001690
659.0000000000,3.2600000000,0.4070000000,0.0041900000,0.0601000000,1.0000000000,0.0000003510,0.0000001240,3.0000000000,0.0008420000,0.0000001880,3.0000000000,0.0008420000,0.0000001880,3.0000000000,0.0007600000,0.0000001700
681.0000000000,3.3600000000,0.4080000000,0.0041900000,0.0476000000,1.0000000000,0.0000010100,0.0000003810,3.0000000000,0.0008450000,0.0000001890,3.0000000000,0.0008450000,0.0000001890,3.0000000000,0.0007660000,0.0000001710
684.0000000000,3.3700000000,0.4080000000,0.0041900000,0.0494000000,1.0000000000,0.0000034300,0.0000009510,3.0000000000,0.0008460000,0.0000001890,3.0000000000,0.0008460000,0.0000001890,3.0000000000,0.0007660000,0.0000001720
685.0000000000,3.3700000000,0.4080000000,0.0041900000,0.0501000000,1.0000000000,0.0000023100,0.0000008330,3.0000000000,0.0008460000,0.0000001890,3.0000000000,0.0008460000,0.0000001890,3.0000000000,0.0007660000,0.0000001720
701.0000000000,3.4400000000,0.4070000000,0.0041900000,0.0476000000,1.0000000000,0.0000008600,0.0000003820,3.0000000000,0.0008480000,0.0000001890,3.0000000000,0.0008480000,0.0000001890,3.0000000000,0.0007690000,0.0000001720
719.0000000000,3.5200000000,0.4090000000,0.0041900000,0.0596000000,1.0000000000,0.0000003430,0.0000001310,3.0000000000,0.0008490000,0.0000001890,3.0000000000,0.0008490000,0.0000001890,3.0000000000,0.0007710000,0.0000001730
722.0000000000,3.5300000000,0.4090000000,0.0041900000,0.0482000000,1.0000000000,0.0000030900,0.0000013900,3.0000000000,0.0008500000,0.0000001890,3.0000000000,0.0008500000,0.0000001890,3.0000000000,0.0007710000,0.0000001730
723.0000000000,3.5300000000,0.4090000000,0.0041900000,0.0487000000,1.0000000000,0.0000032300,0.0000013300,3.0000000000,0.0008500000,0.0000001890,3.0000000000,0.0008500000,0.0000001890,3.0000000000,0.0007710000,0.0000001730
739.0000000000,3.6000000000,0.4100000000,0.0041900000,0.0595000000,1.0000000000,0.0000003440,0.0000001270,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0007720000,0.0000001730
741.0000000000,3.6100000000,0.4100000000,0.0041900000,0.0474000000,1.0000000000,0.0000009660,0.0000004060,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0007720000,0.0000001730
760.0000000000,3.6900000000,0.4110000000,0.0041900000,0.0537000000,1.0000000000,0.0000003330,0.0000001220,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0007730000,0.0000001740
761.0000000000,3.6900000000,0.4100000000,0.0041900000,0.0476000000,1.0000000000,0.0000010700,0.0000004310,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0007730000,0.0000001740
779.0000000000,3.7700000000,0.4100000000,0.0041900000,0.0595000000,1.0000000000,0.0000004300,0.0000001510,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0007740000,0.0000001740
798.0000000000,3.8500000000,0.4080000000,0.0041900000,0.0594000000,1.0000000000,0.0000005260,0.0000001980,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0008510000,0.0000001890,3.0000000000,0.0007750000,0.0000001740
799.0000000000,3.8500000000,0.4080000000,0.0041900000,0.0595000000,1.0000000000,0.0000004450,0.0000001770,3.0000000000,0.0008500000,0.0000001880,3.0000000000,0.0008500000,0.0000001880,3.0000000000,0.0007750000,0.0000001740
801.0000000000,3.8600000000,0.4070000000,0.0041900000,0.0475000000,1.0000000000,0.0000012700,0.0000004950,3.0000000000,0.0008500000,0.0000001880,3.0000000000,0.0008500000,0.0000001880,3.0000000000,0.0007760000,0.0000001740
835.0000000000,4.0000000000,0.4050000000,0.0041900000,0.5400000000,1.0000000000,0.0000006630,0.0000002730,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0007840000,0.0000001760
836.0000000000,4.0100000000,0.4060000000,0.0041900000,0.0574000000,1.0000000000,0.0000005700,0.0000002150,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0007850000,0.0000001760
837.0000000000,4.0100000000,0.4060000000,0.0041900000,0.0589000000,1.0000000000,0.0000004990,0.0000001890,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0007850000,0.0000001760
839.0000000000,4.0200000000,0.4060000000,0.0041900000,0.0595000000,1.0000000000,0.0000004140,0.0000001580,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0007860000,0.0000001760
841.0000000000,4.0300000000,0.4060000000,0.0041900000,0.0476000000,1.0000000000,0.0000012100,0.0000005540,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0008480000,0.0000001880,3.0000000000,0.0007870000,0.0000001760
874.0000000000,4.1700000000,0.4050000000,0.0041900000,0.0551000000,1.0000000000,0.0000010500,0.0000004450,3.0000000000,0.0008440000,0.0000001880,3.0000000000,0.0008440000,0.0000001880,3.0000000000,0.0008100000,0.0000001810
875.0000000000,4.1700000000,0.4050000000,0.0041900000,0.0552000000,1.0000000000,0.0000009580,0.0000003680,3.0000000000,0.0008440000,0.0000001880,3.0000000000,0.0008440000,0.0000001880,3.0000000000,0.0008110000,0.0000001810
879.0000000000,4.1900000000,0.4050000000,0.0041900000,0.0595000000,1.0000000000,0.0000005510,0.0000002170,3.0000000000,0.0008440000,0.0000001890,3.0000000000,0.0008440000,0.0000001890,3.0000000000,0.0008150000,0.0000001820
881.0000000000,4.2000000000,0.4050000000,0.0041900000,0.0476000000,1.0000000000,0.0000016400,0.0000007280,3.0000000000,0.0008430000,0.0000001890,3.0000000000,0.0008430000,0.0000001890,3.0000000000,0.0008170000,0.0000001820
912.0000000000,4.3300000000,0.4030000000,0.0041900000,0.0543000000,1.0000000000,0.0000017900,0.0000007480,3.0000000000,0.0008420000,0.0000001900,3.0000000000,0.0008420000,0.0000001900,3.0000000000,0.0008550000,0.0000001910
913.0000000000,4.3300000000,0.4030000000,0.0041900000,0.0546000000,1.0000000000,0.0000018000,0.0000007070,3.0000000000,0.0008420000,0.0000001900,3.0000000000,0.0008420000,0.0000001900,3.0000000000,0.0008570000,0.0000001910
921.0000000000,4.3600000000,0.4060000000,0.0041900000,0.0476000000,1.0000000000,0.0000026100,0.0000009930,3.0000000000,0.0008420000,0.0000001900,3.0000000000,0.0008420000,0.0000001900,3.0000000000,0.0008680000,0.0000001940
950.0000000000,4.4800000000,0.4120000000,0.0041900000,0.0599000000,1.0000000000,0.0000035400,0.0000014900,3.0000000000,0.0008480000,0.0000001900,3.0000000000,0.0008480000,0.0000001900,3.0000000000,0.0009140000,0.0000002030
951.0000000000,4.4900000000,0.4130000000,0.0041900000,0.0538000000,1.0000000000,0.0000030300,0.0000013400,3.0000000000,0.0008480000,0.0000001900,3.0000000000,0.0008480000,0.0000001900,3.0000000000,0.0009160000,0.0000002030
957.0000000000,4.5100000000,0.4140000000,0.0041900000,0.0702000000,1.0000000000,0.0000018900,0.0000007370,3.0000000000,0.0008500000,0.0000001900,3.0000000000,0.0008500000,0.0000001900,3.0000000000,0.0009250000,0.0000002050
981.0000000000,4.6100000000,0.4190000000,0.0041900000,0.0480000000,1.0000000000,0.0000053300,0.0000018600,3.0000000000,0.0008570000,0.0000001900,3.0000000000,0.0008570000,0.0000001900,3.0000000000,0.0009590000,0.0000002100
988.0000000000,4.6400000000,0.4200000000,0.0041900000,0.0519000000,1.0000000000,0.0000061100,0.0000024000,3.0000000000,0.0008590000,0.0000001900,3.0000000000,0.0008590000,0.0000001900,3.0000000000,0.0009670000,0.0000002110
989.0000000000,4.6500000000,0.4200000000,0.0041900000,0.0533000000,1.0000000000,0.0000052900,0.0000022500,3.0000000000,0.0008600000,0.0000001900,3.0000000000,0.0008600000,0.0000001900,3.0000000000,0.0009680000,0.0000002110
999.0000000000,4.6900000000,0.4210000000,0.0041900000,0.0600000000,1.0000000000,0.0000024200,0.0000009540,3.0000000000,0.0008620000,0.0000001900,3.0000000000,0.0008620000,0.0000001900,3.0000000000,0.0009760000,0.0000002130
1020.0000000000,4.7800000000,0.4240000000,0.0041900000,0.0477000000,1.0000000000,0.0000073900,0.0000023300,3.0000000000,0.0008660000,0.0000001910,3.0000000000,0.0008660000,0.0000001910,3.0000000000,0.0009800000,0.0000002160
1030.0000000000,4.8300000000,0.4260000000,0.0041900000,0.0550000000,1.0000000000,0.0000053300,0.0000019100,3.0000000000,0.0008670000,0.0000001920,3.0000000000,0.0008670000,0.0000001920,3.0000000000,0.0009760000,0.0000002170
1030.0000000000,4.8200000000,0.4250000000,0.0041900000,0.0540000000,1.0000000000,0.0000050700,0.0000020000,3.0000000000,0.0008670000,0.0000001920,3.0000000000,0.0008670000,0.0000001920,3.0000000000,0.0009770000,0.0000002170
1040.0000000000,4.8600000000,0.4270000000,0.0041900000,0.0595000000,1.0000000000,0.0000026200,0.0000009640,3.0000000000,0.0008670000,0.0000001920,3.0000000000,0.0008670000,0.0000001920,3.0000000000,0.0009720000,0.0000002180
1060.0000000000,4.9500000000,0.4320000000,0.0041900000,0.0477000000,1.0000000000,0.0000085700,0.0000022700,3.0000000000,0.0008650000,0.0000001930,3.0000000000,0.0008650000,0.0000001930,3.0000000000,0.0009540000,0.0000002170
1060.0000000000,4.9600000000,0.4330000000,0.0041900000,0.0493000000,1.0000000000,0.0000150000,0.0000050200,3.0000000000,0.0008650000,0.0000001930,3.0000000000,0.0008650000,0.0000001930,3.0000000000,0.0009520000,0.0000002160
1070.0000000000,5.0000000000,0.4350000000,0.0041900000,0.0550000000,1.0000000000,0.0000045200,0.0000017800,3.0000000000,0.0008620000,0.0000001930,3.0000000000,0.0008620000,0.0000001930,3.0000000000,0.0009430000,0.0000002150
1070.0000000000,5.0000000000,0.4340000000,0.0041900000,0.3860000000,1.0000000000,0.0000054300,0.0000021000,3.0000000000,0.0008620000,0.0000001930,3.0000000000,0.0008620000,0.0000001930,3.0000000000,0.0009440000,0.0000002150
1100.0000000000,5.1200000000,0.4410000000,0.0041900000,0.0474000000,1.0000000000,0.0000077100,0.0000020700,3.0000000000,0.0008540000,0.0000001920,3.0000000000,0.0008540000,0.0000001920,3.0000000000,0.0009250000,0.0000002090
1100.0000000000,5.1000000000,0.4400000000,0.0041900000,0.0590000000,1.0000000000,0.0000037200,0.0000014900,3.0000000000,0.0008550000,0.0000001920,3.0000000000,0.0008550000,0.0000001920,3.0000000000,0.0009270000,0.0000002100
1100.0000000000,5.0900000000,0.4390000000,0.0041900000,0.0554000000,1.0000000000,0.0000042400,0.0000016000,3.0000000000,0.0008560000,0.0000001920,3.0000000000,0.0008560000,0.0000001920,3.0000000000,0.0009280000,0.0000002110
1100.0000000000,5.1100000000,0.4400000000,0.0041900000,0.0595000000,1.0000000000,0.0000028000,0.0000010600,3.0000000000,0.0008540000,0.0000001920,3.0000000000,0.0008540000,0.0000001920,3.0000000000,0.0009260000,0.0000002100
1120.0000000000,5.2000000000,0.4460000000,0.0041900000,0.0475000000,1.0000000000,0.0000062900,0.0000019700,3.0000000000,0.0008470000,0.0000001900,3.0000000000,0.0008470000,0.0000001900,3.0000000000,0.0009160000,0.0000002050
1140.0000000000,5.2700000000,0.4520000000,0.0041900000,0.0591000000,1.0000000000,0.0000022100,0.0000008530,3.0000000000,0.0008410000,0.0000001890,3.0000000000,0.0008410000,0.0000001890,3.0000000000,0.0009120000,0.0000002020
1140.0000000000,5.2700000000,0.4510000000,0.0041900000,0.0588000000,1.0000000000,0.0000027300,0.0000010800,3.0000000000,0.0008420000,0.0000001890,3.0000000000,0.0008420000,0.0000001890,3.0000000000,0.0009120000,0.0000002020
1140.0000000000,5.2800000000,0.4520000000,0.0041900000,0.0595000000,1.0000000000,0.0000019600,0.0000007270,3.0000000000,0.0008410000,0.0000001890,3.0000000000,0.0008410000,0.0000001890,3.0000000000,0.0009110000,0.0000002020
1160.0000000000,5.3700000000,0.4600000000,0.0041900000,0.0476000000,1.0000000000,0.0000047800,0.0000018100,3.0000000000,0.0008360000,0.0000001870,3.0000000000,0.0008360000,0.0000001870,3.0000000000,0.0009070000,0.0000001990
1180.0000000000,5.4500000000,0.4670000000,0.0041900000,0.0476000000,1.0000000000,0.0000044600,0.0000015800,3.0000000000,0.0008330000,0.0000001860,3.0000000000,0.0008330000,0.0000001860,3.0000000000,0.0009040000,0.0000001980
1180.0000000000,5.4500000000,0.4670000000,0.0041900000,0.0535000000,1.0000000000,0.0000015200,0.0000005440,3.0000000000,0.0008330000,0.0000001860,3.0000000000,0.0008330000,0.0000001860,3.0000000000,0.0009040000,0.0000001980
1180.0000000000,5.4400000000,0.4660000000,0.0041900000,0.0595000000,1.0000000000,0.0000016700,0.0000006220,3.0000000000,0.0008330000,0.0000001860,3.0000000000,0.0008330000,0.0000001860,3.0000000000,0.0009040000,0.0000001980
1200.0000000000,5.5400000000,0.4730000000,0.0041900000,0.0475000000,1.0000000000,0.0000041600,0.0000014900,3.0000000000,0.0008320000,0.0000001850,3.0000000000,0.0008320000,0.0000001850,3.0000000000,0.0009010000,0.0000001970
1220.0000000000,5.6200000000,0.4780000000,0.0041900000,0.0476000000,1.0000000000,0.0000039100,0.0000012400,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0008980000,0.0000001960
1220.0000000000,5.6300000000,0.4780000000,0.0041900000,0.0488000000,1.0000000000,0.0000105000,0.0000042600,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0008980000,0.0000001960
1220.0000000000,5.6100000000,0.4770000000,0.0041900000,0.0595000000,1.0000000000,0.0000014300,0.0000005380,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0008330000,0.0000001850,3.0000000000,0.0008980000,0.0000001960
1240.0000000000,5.7100000000,0.4000000000,0.0034900000,0.0455000000,1.0000000000,0.0001170000,0.0000917000,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008940000,0.0000001220
1240.0000000000,5.7100000000,0.4000000000,0.0034900000,0.0527000000,2.0000000000,0.0001860000,0.0000620000,3.0000000000,0.0008250000,0.0000001180,3.0000000000,0.0008250000,0.0000001180,3.0000000000,0.0008840000,0.0000001240
1250.0000000000,5.7200000000,0.4000000000,0.0034900000,0.0455000000,1.0000000000,0.0001340000,0.0000473000,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008940000,0.0000001220
1250.0000000000,5.7200000000,0.4000000000,0.0034900000,0.0599000000,3.0000000000,0.0002620000,0.0000260000,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008940000,0.0000001220
1250.0000000000,5.7300000000,0.4000000000,0.0034900000,0.0476000000,1.0000000000,0.0002630000,0.0000807000,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008350000,0.0000001160,3.0000000000,0.0008940000,0.0000001220
1290.0000000000,5.8800000000,0.4000000000,0.0034900000,0.0493000000,1.0000000000,0.0000050900,0.0000017000,3.0000000000,0.0008400000,0.0000001160,3.0000000000,0.0008400000,0.0000001160,3.0000000000,0.0008900000,0.0000001220
1290.0000000000,5.8700000000,0.4000000000,0.0034900000,0.0476000000,1.0000000000,0.0000029400,0.0000007120,3.0000000000,0.0008400000,0.0000001160,3.0000000000,0.0008400000,0.0000001160,3.0000000000,0.0008900000,0.0000001220
1290.0000000000,5.8600000000,0.4000000000,0.0034900000,0.0595000000,1.0000000000,0.0000011200,0.0000003920,3.0000000000,0.0008400000,0.0000001160,3.0000000000,0.0008400000,0.0000001160,3.0000000000,0.0008900000,0.0000001220
1330.0000000000,6.0300000000,0.4000000000,0.0034900000,0.0504000000,1.0000000000,0.0000020400,0.0000007380,3.0000000000,0.0008470000,0.0000001170,3.0000000000,0.0008470000,0.0000001170,3.0000000000,0.0008890000,0.0000001220
1330.0000000000,6.0200000000,0.4000000000,0.0034900000,0.0500000000,1.0000000000,0.0000028900,0.0000010700,3.0000000000,0.0008470000,0.0000001170,3.0000000000,0.0008470000,0.0000001170,3.0000000000,0.0008890000,0.0000001220
1330.0000000000,6.0000000000,0.4000000000,0.0034900000,0.5470000000,1.0000000000,0.0000005820,0.0000002200,3.0000000000,0.0008460000,0.0000001170,3.0000000000,0.0008460000,0.0000001170,3.0000000000,0.0008890000,0.0000001220
1350.0000000000,6.0800000000,0.4000000000,0.0034900000,0.0476000000,1.0000000000,0.0000013300,0.0000005570,3.0000000000,0.0008490000,0.0000001170,3.0000000000,0.0008490000,0.0000001170,3.0000000000,0.0008890000,0.0000001230
1360.0000000000,6.1100000000,0.4000000000,0.0034900000,0.0536000000,1.0000000000,0.0000012800,0.0000005170,3.0000000000,0.0008510000,0.0000001170,3.0000000000,0.0008510000,0.0000001170,3.0000000000,0.0008900000,0.0000001230
1360.0000000000,6.1200000000,0.4000000000,0.0034900000,0.0546000000,1.0000000000,0.0000008780,0.0000003560,3.0000000000,0.0008520000,0.0000001180,3.0000000000,0.0008520000,0.0000001180,3.0000000000,0.0008900000,0.0000001230
1370.0000000000,6.1500000000,0.4000000000,0.0034900000,0.0476000000,1.0000000000,0.0000015900,0.0000005040,3.0000000000,0.0008530000,0.0000001180,3.0000000000,0.0008530000,0.0000001180,3.0000000000,0.0008900000,0.0000001230
1390.0000000000,6.2100000000,0.4010000000,0.0034900000,0.0595000000,1.0000000000,0.0000004730,0.0000001730,3.0000000000,0.0008570000,0.0000001180,3.0000000000,0.0008570000,0.0000001180,3.0000000000,0.0008910000,0.0000001230
1400.0000000000,6.2500000000,0.4020000000,0.0034900000,0.0540000000,1.0000000000,0.0000009270,0.0000003870,3.0000000000,0.0008600000,0.0000001190,3.0000000000,0.0008600000,0.0000001190,3.0000000000,0.0008920000,0.0000001230
1400.0000000000,6.2500000000,0.4020000000,0.0034900000,0.0535000000,1.0000000000,0.0000012300,0.0000005060,3.0000000000,0.0008600000,0.0000001190,3.0000000000,0.0008600000,0.0000001190,3.0000000000,0.0008920000,0.0000001230
1410.0000000000,6.2800000000,0.4020000000,0.0034900000,0.0601000000,1.0000000000,0.0000004390,0.0000001590,3.0000000000,0.0008620000,0.0000001190,3.0000000000,0.0008620000,0.0000001190,3.0000000000,0.0008920000,0.0000001240
1430.0000000000,6.3600000000,0.4040000000,0.0034900000,0.0476000000,1.0000000000,0.0000011200,0.0000004620,3.0000000000,0.0008690000,0.0000001200,3.0000000000,0.0008690000,0.0000001200,3.0000000000,0.0008940000,0.0000001240
1440.0000000000,6.4100000000,0.4040000000,0.0034900000,0.0553000000,1.0000000000,0.0000006210,0.0000002530,3.0000000000,0.0008740000,0.0000001210,3.0000000000,0.0008740000,0.0000001210,3.0000000000,0.0008960000,0.0000001240
1440.0000000000,6.4000000000,0.4040000000,0.0034900000,0.0549000000,1.0000000000,0.0000006280,0.0000002580,3.0000000000,0.0008740000,0.0000001210,3.0000000000,0.0008740000,0.0000001210,3.0000000000,0.0008960000,0.0000001240
1450.0000000000,6.4300000000,0.4050000000,0.0034900000,0.0476000000,1.0000000000,0.0000012000,0.0000004560,3.0000000000,0.0008760000,0.0000001210,3.0000000000,0.0008760000,0.0000001210,3.0000000000,0.0008970000,0.0000001250
1470.0000000000,6.4900000000,0.4050000000,0.0034900000,0.0595000000,1.0000000000,0.0000004040,0.0000001410,3.0000000000,0.0008830000,0.0000001220,3.0000000000,0.0008830000,0.0000001220,3.0000000000,0.0008990000,0.0000001250
1480.0000000000,6.5500000000,0.4050000000,0.0034900000,0.0586000000,1.0000000000,0.0000005350,0.0000002110,3.0000000000,0.0008920000,0.0000001230,3.0000000000,0.0008920000,0.0000001230,3.0000000000,0.0009020000,0.0000001250
1490.0000000000,6.5700000000,0.4040000000,0.0034900000,0.0476000000,1.0000000000,0.0000011600,0.0000004610,3.0000000000,0.0008940000,0.0000001240,3.0000000000,0.0008940000,0.0000001240,3.0000000000,0.0009020000,0.0000001260
1490.0000000000,6.5600000000,0.4050000000,0.0034900000,0.0595000000,1.0000000000,0.0000004090,0.0000001520,3.0000000000,0.0008930000,0.0000001230,3.0000000000,0.0008930000,0.0000001230,3.0000000000,0.0009020000,0.0000001250
1510.0000000000,6.6300000000,0.4030000000,0.0034900000,0.0592000000,1.0000000000,0.0000003780,0.0000001390,3.0000000000,0.0009030000,0.0000001250,3.0000000000,0.0009030000,0.0000001250,3.0000000000,0.0009050000,0.0000001260
1510.0000000000,6.6400000000,0.4030000000,0.0034900000,0.0481000000,1.0000000000,0.0000032000,0.0000015900,3.0000000000,0.0009050000,0.0000001250,3.0000000000,0.0009050000,0.0000001250,3.0000000000,0.0009060000,0.0000001260
1530.0000000000,6.7100000000,0.4000000000,0.0034900000,0.0474000000,1.0000000000,0.0000010500,0.0000004650,3.0000000000,0.0009170000,0.0000001270,3.0000000000,0.0009170000,0.0000001270,3.0000000000,0.0009090000,0.0000001260
1530.0000000000,6.7000000000,0.4010000000,0.0034900000,0.0597000000,1.0000000000,0.0000003600,0.0000001280,3.0000000000,0.0009160000,0.0000001270,3.0000000000,0.0009160000,0.0000001270,3.0000000000,0.0009090000,0.0000001260
1550.0000000000,6.7800000000,0.3970000000,0.0034900000,0.0515000000,1.0000000000,0.0000037500,0.0000014200,3.0000000000,0.0009320000,0.0000001290,3.0000000000,0.0009320000,0.0000001290,3.0000000000,0.0009130000,0.0000001270
1550.0000000000,6.8000000000,0.3960000000,0.0034900000,0.0506000000,1.0000000000,0.0000012300,0.0000005150,3.0000000000,0.0009340000,0.0000001290,3.0000000000,0.0009340000,0.0000001290,3.0000000000,0.0009140000,0.0000001270
1550.0000000000,6.7800000000,0.3970000000,0.0034900000,0.0476000000,1.0000000000,0.0000011000,0.0000004830,3.0000000000,0.0009300000,0.0000001290,3.0000000000,0.0009300000,0.0000001290,3.0000000000,0.0009130000,0.0000001270
1590.0000000000,6.9100000000,0.3880000000,0.0034900000,0.0599000000,1.0000000000,0.0000003450,0.0000001270,3.0000000000,0.0009590000,0.0000001330,3.0000000000,0.0009590000,0.0000001330,3.0000000000,0.0009220000,0.0000001280
1590.0000000000,6.9400000000,0.3850000000,0.0034900000,0.0503000000,1.0000000000,0.0000012200,0.0000004970,3.0000000000,0.0009660000,0.0000001340,3.0000000000,0.0009660000,0.0000001340,3.0000000000,0.0009240000,0.0000001280
1590.0000000000,6.9200000000,0.3870000000,0.0034900000,0.0476000000,1.0000000000,0.0000010800,0.0000004970,3.0000000000,0.0009610000,0.0000001330,3.0000000000,0.0009610000,0.0000001330,3.0000000000,0.0009220000,0.0000001280
1610.0000000000,7.0000000000,0.3800000000,0.0034900000,0.5090000000,1.0000000000,0.0000023000,0.0000008080,3.0000000000,0.0009810000,0.0000001360,3.0000000000,0.0009810000,0.0000001360,3.0000000000,0.0009280000,0.0000001290
1620.0000000000,7.0100000000,0.3780000000,0.0034900000,0.0532000000,1.0000000000,0.0000009960,0.0000004170,3.0000000000,0.0009850000,0.0000001370,3.0000000000,0.0009850000,0.0000001370,3.0000000000,0.0009300000,0.0000001290
1620.0000000000,7.0100000000,0.3790000000,0.0034900000,0.0520000000,1.0000000000,0.0000011600,0.0000004720,3.0000000000,0.0009840000,0.0000001370,3.0000000000,0.0009840000,0.0000001370,3.0000000000,0.0009290000,0.0000001290
1630.0000000000,7.0500000000,0.3750000000,0.0034900000,0.0597000000,1.0000000000,0.0000003890,0.0000001450,3.0000000000,0.0009940000,0.0000001380,3.0000000000,0.0009940000,0.0000001380,3.0000000000,0.0009320000,0.0000001300
1650.0000000000,7.1300000000,0.3670000000,0.0034900000,0.0475000000,1.0000000000,0.0000011300,0.0000005080,3.0000000000,0.0010100000,0.0000001410,3.0000000000,0.0010100000,0.0000001410,3.0000000000,0.0009390000,0.0000001300
1660.0000000000,7.1700000000,0.3620000000,0.0034900000,0.0544000000,1.0000000000,0.0000007870,0.0000003200,3.0000000000,0.0010300000,0.0000001430,3.0000000000,0.0010300000,0.0000001430,3.0000000000,0.0009430000,0.0000001310
1660.0000000000,7.1600000000,0.3630000000,0.0034900000,0.0539000000,1.0000000000,0.0000008030,0.0000003450,3.0000000000,0.0010200000,0.0000001430,3.0000000000,0.0010200000,0.0000001430,3.0000000000,0.0009430000,0.0000001310
1670.0000000000,7.2000000000,0.3590000000,0.0034900000,0.0476000000,1.0000000000,0.0000011100,0.0000005150,3.0000000000,0.0010300000,0.0000001440,3.0000000000,0.0010300000,0.0000001440,3.0000000000,0.0009460000,0.0000001310
1690.0000000000,7.2600000000,0.3520000000,0.0034900000,0.0596000000,1.0000000000,0.0000003600,0.0000001310,3.0000000000,0.0010500000,0.0000001470,3.0000000000,0.0010500000,0.0000001470,3.0000000000,0.0009520000,0.0000001320
1700.0000000000,7.3200000000,0.3460000000,0.0034900000,0.0570000000,1.0000000000,0.0000005750,0.0000002390,3.0000000000,0.0010700000,0.0000001490,3.0000000000,0.0010700000,0.0000001490,3.0000000000,0.0009590000,0.0000001330
1700.0000000000,7.3100000000,0.3460000000,0.0034900000,0.0552000000,1.0000000000,0.0000006140,0.0000002650,3.0000000000,0.0010700000,0.0000001490,3.0000000000,0.0010700000,0.0000001490,3.0000000000,0.0009580000,0.0000001330
1710.0000000000,7.3400000000,0.3440000000,0.0034900000,0.0476000000,1.0000000000,0.0000013000,0.0000005230,3.0000000000,0.0010700000,0.0000001500,3.0000000000,0.0010700000,0.0000001500,3.0000000000,0.0009600000,0.0000001330
1710.0000000000,7.3300000000,0.3450000000,0.0034900000,0.0595000000,1.0000000000,0.0000004700,0.0000001750,3.0000000000,0.0010700000,0.0000001500,3.0000000000,0.0010700000,0.0000001500,3.0000000000,0.0009600000,0.0000001330
1730.0000000000,7.3900000000,0.3380000000,0.0034900000,0.0591000000,1.0000000000,0.0000004480,0.0000001680,3.0000000000,0.0010900000,0.0000001520,3.0000000000,0.0010900000,0.0000001520,3.0000000000,0.0009670000,0.0000001340
1730.0000000000,7.4100000000,0.3360000000,0.0034900000,0.0481000000,1.0000000000,0.0000036100,0.0000018200,3.0000000000,0.0011000000,0.0000001530,3.0000000000,0.0011000000,0.0000001530,3.0000000000,0.0009690000,0.0000001340
1750.0000000000,7.4800000000,0.3290000000,0.0034900000,0.0476000000,1.0000000000,0.0000012300,0.0000005500,3.0000000000,0.0011200000,0.0000001560,3.0000000000,0.0011200000,0.0000001560,3.0000000000,0.0009770000,0.0000001360
1750.0000000000,7.4700000000,0.3300000000,0.0034900000,0.0595000000,1.0000000000,0.0000004410,0.0000001660,3.0000000000,0.0011100000,0.0000001550,3.0000000000,0.0011100000,0.0000001550,3.0000000000,0.0009770000,0.0000001360
1770.0000000000,7.5500000000,0.3220000000,0.0034900000,0.0476000000,1.0000000000,0.0000011700,0.0000005540,3.0000000000,0.0011400000,0.0000001580,3.0000000000,0.0011400000,0.0000001580,3.0000000000,0.0009870000,0.0000001370
1770.0000000000,7.5400000000,0.3220000000,0.0034900000,0.0534000000,1.0000000000,0.0000004090,0.0000001510,3.0000000000,0.0011400000,0.0000001580,3.0000000000,0.0011400000,0.0000001580,3.0000000000,0.0009860000,0.0000001370
1780.0000000000,7.5900000000,0.3810000000,0.0041900000,0.0539000000,2.0000000000,0.0002300000,0.0000940000,3.0000000000,0.0011500000,0.0000002570,3.0000000000,0.0011500000,0.0000002570,3.0000000000,0.0009930000,0.0000002210
1780.0000000000,7.5900000000,0.3810000000,0.0041900000,0.0455000000,1.0000000000,0.0002600000,0.0000794000,3.0000000000,0.0011500000,0.0000002570,3.0000000000,0.0011500000,0.0000002570,3.0000000000,0.0009920000,0.0000002210
1800.0000000000,7.6700000000,0.3720000000,0.0041900000,0.0593000000,1.0000000000,0.0000040100,0.0000017000,3.0000000000,0.0011700000,0.0000002610,3.0000000000,0.0011700000,0.0000002610,3.0000000000,0.0010000000,0.0000002230
1810.0000000000,7.7300000000,0.3660000000,0.0041900000,0.0545000000,1.0000000000,0.0000034800,0.0000015600,3.0000000000,0.0011900000,0.0000002630,3.0000000000,0.0011900000,0.0000002630,3.0000000000,0.0010100000,0.0000002250
1810.0000000000,7.7300000000,0.3680000000,0.0041900000,0.0549000000,1.0000000000,0.0000027000,0.0000012200,3.0000000000,0.0011900000,0.0000002640,3.0000000000,0.0011900000,0.0000002640,3.0000000000,0.0010100000,0.0000002250
1820.0000000000,7.7500000000,0.3720000000,0.0041900000,0.0595000000,1.0000000000,0.0000017700,0.0000006380,3.0000000000,0.0012000000,0.0000002650,3.0000000000,0.0012000000,0.0000002650,3.0000000000,0.0010200000,0.0000002260
1840.0000000000,7.8500000000,0.3930000000,0.0041900000,0.0477000000,1.0000000000,0.0000029200,0.0000009850,3.0000000000,0.0012200000,0.0000002690,3.0000000000,0.0012200000,0.0000002690,3.0000000000,0.0010300000,0.0000002290
1840.0000000000,7.8300000000,0.3900000000,0.0041900000,0.0591000000,1.0000000000,0.0000011300,0.0000004150,3.0000000000,0.0012200000,0.0000002680,3.0000000000,0.0012200000,0.0000002680,3.0000000000,0.0010300000,0.0000002280
1850.0000000000,7.9000000000,0.4050000000,0.0041900000,0.0549000000,1.0000000000,0.0000018600,0.0000007820,3.0000000000,0.0012400000,0.0000002710,3.0000000000,0.0012400000,0.0000002710,3.0000000000,0.0010400000,0.0000002310
1860.0000000000,7.9300000000,0.4110000000,0.0041900000,0.0475000000,1.0000000000,0.0000035000,0.0000010600,3.0000000000,0.0012400000,0.0000002720,3.0000000000,0.0012400000,0.0000002720,3.0000000000,0.0010400000,0.0000002320
1880.0000000000,8.0000000000,0.4260000000,0.0041900000,0.4940000000,1.0000000000,0.0000012500,0.0000004960,3.0000000000,0.0012600000,0.0000002750,3.0000000000,0.0012600000,0.0000002750,3.0000000000,0.0010500000,0.0000002350
1880.0000000000,8.0000000000,0.4250000000,0.0041900000,0.0589000000,1.0000000000,0.0000015300,0.0000006040,3.0000000000,0.0012600000,0.0000002750,3.0000000000,0.0012600000,0.0000002750,3.0000000000,0.0010500000,0.0000002350
1880.0000000000,7.9900000000,0.4240000000,0.0041900000,0.0570000000,1.0000000000,0.0000016800,0.0000006900,3.0000000000,0.0012600000,0.0000002750,3.0000000000,0.0012600000,0.0000002750,3.0000000000,0.0010500000,0.0000002350
1900.0000000000,8.1000000000,0.4430000000,0.0041900000,0.0472000000,1.0000000000,0.0000031100,0.0000011400,3.0000000000,0.0012700000,0.0000002790,3.0000000000,0.0012700000,0.0000002790,3.0000000000,0.0010700000,0.0000002380
1900.0000000000,8.0900000000,0.4410000000,0.0041900000,0.0597000000,1.0000000000,0.0000011100,0.0000004260,3.0000000000,0.0012700000,0.0000002790,3.0000000000,0.0012700000,0.0000002790,3.0000000000,0.0010700000,0.0000002380
1920.0000000000,8.1800000000,0.4540000000,0.0041900000,0.0476000000,1.0000000000,0.0000029700,0.0000012500,3.0000000000,0.0012900000,0.0000002820,3.0000000000,0.0012900000,0.0000002820,3.0000000000,0.0010800000,0.0000002410
1920.0000000000,8.1800000000,0.4530000000,0.0041900000,0.0536000000,1.0000000000,0.0000009710,0.0000003910,3.0000000000,0.0012800000,0.0000002820,3.0000000000,0.0012800000,0.0000002820,3.0000000000,0.0010800000,0.0000002410
1920.0000000000,8.1700000000,0.4530000000,0.0041900000,0.0600000000,1.0000000000,0.0000010300,0.0000003780,3.0000000000,0.0012800000,0.0000002820,3.0000000000,0.0012800000,0.0000002820,3.0000000000,0.0010800000,0.0000002410
1960.0000000000,8.3500000000,0.4650000000,0.0041900000,0.0476000000,1.0000000000,0.0000034500,0.0000015100,3.0000000000,0.0012900000,0.0000002890,3.0000000000,0.0012900000,0.0000002890,3.0000000000,0.0011100000,0.0000002460
1960.0000000000,8.3600000000,0.4650000000,0.0041900000,0.0495000000,1.0000000000,0.0000112000,0.0000034200,3.0000000000,0.0013000000,0.0000002900,3.0000000000,0.0013000000,0.0000002900,3.0000000000,0.0011100000,0.0000002470
1960.0000000000,8.3400000000,0.4650000000,0.0041900000,0.0597000000,1.0000000000,0.0000011200,0.0000004100,3.0000000000,0.0012900000,0.0000002890,3.0000000000,0.0012900000,0.0000002890,3.0000000000,0.0011100000,0.0000002460
1980.0000000000,8.4300000000,0.4650000000,0.0041900000,0.0477000000,1.0000000000,0.0000038500,0.0000016600,3.0000000000,0.0012900000,0.0000002920,3.0000000000,0.0012900000,0.0000002920,3.0000000000,0.0011200000,0.0000002490
1990.0000000000,8.4600000000,0.4640000000,0.0041900000,0.0507000000,1.0000000000,0.0000046800,0.0000019600,3.0000000000,0.0012900000,0.0000002930,3.0000000000,0.0012900000,0.0000002930,3.0000000000,0.0011200000,0.0000002500
1990.0000000000,8.4500000000,0.4650000000,0.0041900000,0.0504000000,1.0000000000,0.0000062200,0.0000021600,3.0000000000,0.0012900000,0.0000002920,3.0000000000,0.0012900000,0.0000002920,3.0000000000,0.0011200000,0.0000002500
2000.0000000000,8.5200000000,0.4620000000,0.0041900000,0.0475000000,1.0000000000,0.0000045900,0.0000017800,3.0000000000,0.0012900000,0.0000002930,3.0000000000,0.0012900000,0.0000002930,3.0000000000,0.0011300000,0.0000002510
2000.0000000000,8.5100000000,0.4620000000,0.0041900000,0.0596000000,1.0000000000,0.0000016700,0.0000006170,3.0000000000,0.0012900000,0.0000002930,3.0000000000,0.0012900000,0.0000002930,3.0000000000,0.0011300000,0.0000002510
2030.0000000000,8.6500000000,0.4520000000,0.0041900000,0.0542000000,1.0000000000,0.0000036800,0.0000015900,3.0000000000,0.0012800000,0.0000002920,3.0000000000,0.0012800000,0.0000002920,3.0000000000,0.0011400000,0.0000002550
2030.0000000000,8.6300000000,0.4540000000,0.0041900000,0.0519000000,1.0000000000,0.0000056600,0.0000022700,3.0000000000,0.0012800000,0.0000002930,3.0000000000,0.0012800000,0.0000002930,3.0000000000,0.0011400000,0.0000002540
2040.0000000000,8.6900000000,0.4490000000,0.0041900000,0.0476000000,1.0000000000,0.0000053700,0.0000021000,3.0000000000,0.0012800000,0.0000002910,3.0000000000,0.0012800000,0.0000002910,3.0000000000,0.0011400000,0.0000002550
2050.0000000000,8.7200000000,0.4450000000,0.0041900000,0.0641000000,1.0000000000,0.0000052500,0.0000021300,3.0000000000,0.0012700000,0.0000002900,3.0000000000,0.0012700000,0.0000002900,3.0000000000,0.0011500000,0.0000002560
2070.0000000000,8.8200000000,0.4320000000,0.0041900000,0.0549000000,1.0000000000,0.0000035400,0.0000013900,3.0000000000,0.0012600000,0.0000002850,3.0000000000,0.0012600000,0.0000002850,3.0000000000,0.0011500000,0.0000002570
2070.0000000000,8.8200000000,0.4330000000,0.0041900000,0.0546000000,1.0000000000,0.0000041400,0.0000016200,3.0000000000,0.0012600000,0.0000002850,3.0000000000,0.0012600000,0.0000002850,3.0000000000,0.0011500000,0.0000002570
2080.0000000000,8.8400000000,0.4300000000,0.0041900000,0.0596000000,1.0000000000,0.0000021800,0.0000008540,3.0000000000,0.0012600000,0.0000002840,3.0000000000,0.0012600000,0.0000002840,3.0000000000,0.0011500000,0.0000002580
2100.0000000000,8.9400000000,0.4160000000,0.0041900000,0.0474000000,1.0000000000,0.0000070600,0.0000023800,3.0000000000,0.0012500000,0.0000002780,3.0000000000,0.0012500000,0.0000002780,3.0000000000,0.0011600000,0.0000002600
2100.0000000000,8.9200000000,0.4200000000,0.0041900000,0.0571000000,1.0000000000,0.0000031500,0.0000012100,3.0000000000,0.0012500000,0.0000002800,3.0000000000,0.0012500000,0.0000002800,3.0000000000,0.0011500000,0.0000002590
2100.0000000000,8.9100000000,0.4200000000,0.0041900000,0.0553000000,1.0000000000,0.0000035600,0.0000013600,3.0000000000,0.0012500000,0.0000002800,3.0000000000,0.0012500000,0.0000002800,3.0000000000,0.0011500000,0.0000002590
2120.0000000000,9.0000000000,0.4060000000,0.0041900000,0.3680000000,1.0000000000,0.0000041700,0.0000015500,3.0000000000,0.0012300000,0.0000002750,3.0000000000,0.0012300000,0.0000002750,3.0000000000,0.0011600000,0.0000002610
2140.0000000000,9.1000000000,0.3900000000,0.0041900000,0.0476000000,1.0000000000,0.0000072900,0.0000025600,3.0000000000,0.0012100000,0.0000002700,3.0000000000,0.0012100000,0.0000002700,3.0000000000,0.0011700000,0.0000002620
2140.0000000000,9.1000000000,0.3920000000,0.0041900000,0.0596000000,1.0000000000,0.0000027200,0.0000009910,3.0000000000,0.0012100000,0.0000002700,3.0000000000,0.0012100000,0.0000002700,3.0000000000,0.0011700000,0.0000002620
2140.0000000000,9.0900000000,0.3930000000,0.0041900000,0.0588000000,1.0000000000,0.0000031800,0.0000012200,3.0000000000,0.0012200000,0.0000002700,3.0000000000,0.0012200000,0.0000002700,3.0000000000,0.0011700000,0.0000002620
2160.0000000000,9.1900000000,0.3760000000,0.0041900000,0.0476000000,1.0000000000,0.0000079900,0.0000025100,3.0000000000,0.0011900000,0.0000002660,3.0000000000,0.0011900000,0.0000002660,3.0000000000,0.0011800000,0.0000002620
2160.0000000000,9.1800000000,0.3770000000,0.0041900000,0.0596000000,1.0000000000,0.0000028800,0.0000010200,3.0000000000,0.0011900000,0.0000002660,3.0000000000,0.0011900000,0.0000002660,3.0000000000,0.0011800000,0.0000002620
2180.0000000000,9.2800000000,0.3690000000,0.0041900000,0.0486000000,1.0000000000,0.0000181000,0.0000069900,3.0000000000,0.0011700000,0.0000002620,3.0000000000,0.0011700000,0.0000002620,3.0000000000,0.0011900000,0.0000002610
2180.0000000000,9.2800000000,0.3680000000,0.0041900000,0.0482000000,1.0000000000,0.0000146000,0.0000081700,3.0000000000,0.0011700000,0.0000002620,3.0000000000,0.0011700000,0.0000002620,3.0000000000,0.0011900000,0.0000002610
2180.0000000000,9.2600000000,0.3650000000,0.0041900000,0.0595000000,1.0000000000,0.0000024100,0.0000009120,3.0000000000,0.0011700000,0.0000002620,3.0000000000,0.0011700000,0.0000002620,3.0000000000,0.0011900000,0.0000002610
2200.0000000000,9.3600000000,0.3840000000,0.0041900000,0.0473000000,1.0000000000,0.0000068800,0.0000025500,3.0000000000,0.0011600000,0.0000002570,3.0000000000,0.0011600000,0.0000002570,3.0000000000,0.0011900000,0.0000002610
2210.0000000000,9.3800000000,0.3870000000,0.0041900000,0.0504000000,1.0000000000,0.0000095200,0.0000033100,3.0000000000,0.0011600000,0.0000002560,3.0000000000,0.0011600000,0.0000002560,3.0000000000,0.0011900000,0.0000002610
2220.0000000000,9.4500000000,0.3950000000,0.0041900000,0.0494000000,1.0000000000,0.0000185000,0.0000060600,3.0000000000,0.0011500000,0.0000002510,3.0000000000,0.0011500000,0.0000002510,3.0000000000,0.0011900000,0.0000002630
2220.0000000000,9.4300000000,0.3940000000,0.0041900000,0.0595000000,1.0000000000,0.0000024400,0.0000009210,3.0000000000,0.0011500000,0.0000002520,3.0000000000,0.0011500000,0.0000002520,3.0000000000,0.0011900000,0.0000002620
2240.0000000000,9.5200000000,0.3990000000,0.0041900000,0.0476000000,1.0000000000,0.0000082200,0.0000027300,3.0000000000,0.0011400000,0.0000002470,3.0000000000,0.0011400000,0.0000002470,3.0000000000,0.0011800000,0.0000002650
2250.0000000000,9.5500000000,0.3990000000,0.0041900000,0.0507000000,1.0000000000,0.0000079700,0.0000033400,3.0000000000,0.0011300000,0.0000002450,3.0000000000,0.0011300000,0.0000002450,3.0000000000,0.0011800000,0.0000002660
2250.0000000000,9.5400000000,0.3990000000,0.0041900000,0.0504000000,1.0000000000,0.0000102000,0.0000037800,3.0000000000,0.0011300000,0.0000002460,3.0000000000,0.0011300000,0.0000002460,3.0000000000,0.0011800000,0.0000002660
2260.0000000000,9.6000000000,0.3970000000,0.0041900000,0.0598000000,1.0000000000,0.0000028400,0.0000011100,3.0000000000,0.0011200000,0.0000002440,3.0000000000,0.0011200000,0.0000002440,3.0000000000,0.0011800000,0.0000002660
2280.0000000000,9.6900000000,0.3910000000,0.0041900000,0.0477000000,1.0000000000,0.0000086000,0.0000027900,3.0000000000,0.0011000000,0.0000002420,3.0000000000,0.0011000000,0.0000002420,3.0000000000,0.0011700000,0.0000002630
2290.0000000000,9.7400000000,0.3860000000,0.0041900000,0.0543000000,1.0000000000,0.0000058800,0.0000025300,3.0000000000,0.0010900000,0.0000002420,3.0000000000,0.0010900000,0.0000002420,3.0000000000,0.0011600000,0.0000002600
2290.0000000000,9.7300000000,0.3860000000,0.0041900000,0.0541000000,1.0000000000,0.0000062600,0.0000025100,3.0000000000,0.0010900000,0.0000002420,3.0000000000,0.0010900000,0.0000002420,3.0000000000,0.0011600000,0.0000002600
2300.0000000000,9.7700000000,0.3810000000,0.0041900000,0.0475000000,1.0000000000,0.0000093800,0.0000027100,3.0000000000,0.0010800000,0.0000002410,3.0000000000,0.0010800000,0.0000002410,3.0000000000,0.0011600000,0.0000002570
2320.0000000000,9.8500000000,0.3700000000,0.0041900000,0.0596000000,1.0000000000,0.0000033100,0.0000012600,3.0000000000,0.0010600000,0.0000002400,3.0000000000,0.0010600000,0.0000002400,3.0000000000,0.0011500000,0.0000002520
2330.0000000000,9.9000000000,0.3630000000,0.0041900000,0.0540000000,1.0000000000,0.0000061400,0.0000024900,3.0000000000,0.0010500000,0.0000002390,3.0000000000,0.0010500000,0.0000002390,3.0000000000,0.0011300000,0.0000002490
2330.0000000000,9.9100000000,0.3610000000,0.0041900000,0.0546000000,1.0000000000,0.0000055000,0.0000021700,3.0000000000,0.0010400000,0.0000002380,3.0000000000,0.0010400000,0.0000002380,3.0000000000,0.0011300000,0.0000002490
2340.0000000000,9.9300000000,0.3570000000,0.0041900000,0.0595000000,1.0000000000,0.0000034100,0.0000012800,3.0000000000,0.0010400000,0.0000002370,3.0000000000,0.0010400000,0.0000002370,3.0000000000,0.0011200000,0.0000002480
2360.0000000000,10.0000000000,0.3430000000,0.0041900000,0.0475000000,1.0000000000,0.0000077400,0.0000024500,3.0000000000,0.0010200000,0.0000002310,3.0000000000,0.0010200000,0.0000002310,3.0000000000,0.0010900000,0.0000002470
2360.0000000000,10.0000000000,0.3470000000,0.0041900000,0.0571000000,1.0000000000,0.0000035800,0.0000014100,3.0000000000,0.0010200000,0.0000002330,3.0000000000,0.0010200000,0.0000002330,3.0000000000,0.0011000000,0.0000002470
2360.0000000000,10.0000000000,0.3470000000,0.0041900000,0.3530000000,1.0000000000,0.0000039400,0.0000015100,3.0000000000,0.0010200000,0.0000002330,3.0000000000,0.0010200000,0.0000002330,3.0000000000,0.0011000000,0.0000002470
2400.0000000000,10.2000000000,0.3810000000,0.0050300000,0.0455000000,1.0000000000,0.0001410000,0.0000945000,3.0000000000,0.0009760000,0.0000003410,3.0000000000,0.0009760000,0.0000003410,3.0000000000,0.0010300000,0.0000003760
2400.0000000000,10.2000000000,0.3820000000,0.0050300000,0.0526000000,2.0000000000,0.0002380000,0.0000850000,3.0000000000,0.0009880000,0.0000003360,3.0000000000,0.0009880000,0.0000003360,3.0000000000,0.0010400000,0.0000003710
2400.0000000000,10.2000000000,0.3200000000,0.0041900000,0.0565000000,1.0000000000,0.0000023300,0.0000008300,3.0000000000,0.0009810000,0.0000002170,3.0000000000,0.0009810000,0.0000002170,3.0000000000,0.0010300000,0.0000002390
2400.0000000000,10.2000000000,0.3210000000,0.0041900000,0.0595000000,1.0000000000,0.0000024900,0.0000009580,3.0000000000,0.0009820000,0.0000002170,3.0000000000,0.0009820000,0.0000002170,3.0000000000,0.0010300000,0.0000002390
2410.0000000000,10.2000000000,0.3800000000,0.0050300000,0.0456000000,1.0000000000,0.0001600000,0.0000419000,3.0000000000,0.0009740000,0.0000003400,3.0000000000,0.0009740000,0.0000003400,3.0000000000,0.0010200000,0.0000003740
2410.0000000000,10.2000000000,0.3810000000,0.0050300000,0.0600000000,3.0000000000,0.0003160000,0.0000270000,3.0000000000,0.0009750000,0.0000003400,3.0000000000,0.0009750000,0.0000003400,3.0000000000,0.0010300000,0.0000003750
2440.0000000000,10.4000000000,0.3690000000,0.0050300000,0.0567000000,1.0000000000,0.0000068400,0.0000025800,3.0000000000,0.0009160000,0.0000003180,3.0000000000,0.0009160000,0.0000003180,3.0000000000,0.0009720000,0.0000003380
2440.0000000000,10.4000000000,0.3690000000,0.0050300000,0.0552000000,1.0000000000,0.0000073200,0.0000025600,3.0000000000,0.0009180000,0.0000003190,3.0000000000,0.0009180000,0.0000003190,3.0000000000,0.0009740000,0.0000003390
2450.0000000000,10.4000000000,0.3690000000,0.0050300000,0.0476000000,1.0000000000,0.0000113000,0.0000026500,3.0000000000,0.0009070000,0.0000003160,3.0000000000,0.0009070000,0.0000003160,3.0000000000,0.0009650000,0.0000003340
2450.0000000000,10.4000000000,0.3690000000,0.0050300000,0.0595000000,1.0000000000,0.0000042100,0.0000015700,3.0000000000,0.0009110000,0.0000003170,3.0000000000,0.0009110000,0.0000003170,3.0000000000,0.0009680000,0.0000003350
2470.0000000000,10.5000000000,0.3690000000,0.0050300000,0.0534000000,1.0000000000,0.0000027100,0.0000010600,3.0000000000,0.0008720000,0.0000003070,3.0000000000,0.0008720000,0.0000003070,3.0000000000,0.0009310000,0.0000003190
2470.0000000000,10.5000000000,0.3690000000,0.0050300000,0.0596000000,1.0000000000,0.0000031400,0.0000011800,3.0000000000,0.0008740000,0.0000003070,3.0000000000,0.0008740000,0.0000003070,3.0000000000,0.0009330000,0.0000003190
2490.0000000000,10.6000000000,0.3680000000,0.0050300000,0.0476000000,1.0000000000,0.0000077900,0.0000018900,3.0000000000,0.0008340000,0.0000002970,3.0000000000,0.0008340000,0.0000002970,3.0000000000,0.0008880000,0.0000003070
2510.0000000000,10.7000000000,0.3650000000,0.0050300000,0.0488000000,1.0000000000,0.0000115000,0.0000047400,3.0000000000,0.0007970000,0.0000002880,3.0000000000,0.0007970000,0.0000002880,3.0000000000,0.0008400000,0.0000002970
2510.0000000000,10.7000000000,0.3650000000,0.0050300000,0.0494000000,1.0000000000,0.0000102000,0.0000036800,3.0000000000,0.0007960000,0.0000002880,3.0000000000,0.0007960000,0.0000002880,3.0000000000,0.0008370000,0.0000002970
2530.0000000000,10.8000000000,0.3620000000,0.0050300000,0.0595000000,1.0000000000,0.0000017300,0.0000006560,3.0000000000,0.0007740000,0.0000002800,3.0000000000,0.0007740000,0.0000002800,3.0000000000,0.0008050000,0.0000002890
2530.0000000000,10.8000000000,0.3610000000,0.0050300000,0.0476000000,1.0000000000,0.0000047500,0.0000012600,3.0000000000,0.0007710000,0.0000002790,3.0000000000,0.0007710000,0.0000002790,3.0000000000,0.0008010000,0.0000002880
2550.0000000000,11.0000000000,0.3540000000,0.0050300000,0.0499000000,1.0000000000,0.0000055800,0.0000020500,3.0000000000,0.0007420000,0.0000002640,3.0000000000,0.0007420000,0.0000002640,3.0000000000,0.0007540000,0.0000002710
2550.0000000000,10.9000000000,0.3550000000,0.0050300000,0.0492000000,1.0000000000,0.0000078400,0.0000026000,3.0000000000,0.0007430000,0.0000002650,3.0000000000,0.0007430000,0.0000002650,3.0000000000,0.0007560000,0.0000002720
2550.0000000000,10.9000000000,0.3560000000,0.0050300000,0.0476000000,1.0000000000,0.0000036700,0.0000011100,3.0000000000,0.0007460000,0.0000002670,3.0000000000,0.0007460000,0.0000002670,3.0000000000,0.0007610000,0.0000002740
2560.0000000000,11.0000000000,0.3510000000,0.0050300000,0.3690000000,1.0000000000,0.0000016100,0.0000006130,3.0000000000,0.0007300000,0.0000002580,3.0000000000,0.0007300000,0.0000002580,3.0000000000,0.0007360000,0.0000002630
2580.0000000000,11.1000000000,0.3450000000,0.0050300000,0.0519000000,1.0000000000,0.0000028400,0.0000011400,3.0000000000,0.0007160000,0.0000002510,3.0000000000,0.0007160000,0.0000002510,3.0000000000,0.0007130000,0.0000002530
2590.0000000000,11.2000000000,0.3360000000,0.0050300000,0.0507000000,1.0000000000,0.0000026500,0.0000011300,3.0000000000,0.0006970000,0.0000002430,3.0000000000,0.0006970000,0.0000002430,3.0000000000,0.0006810000,0.0000002410
2590.0000000000,11.1000000000,0.3400000000,0.0050300000,0.0595000000,1.0000000000,0.0000009800,0.0000003630,3.0000000000,0.0007050000,0.0000002460,3.0000000000,0.0007050000,0.0000002460,3.0000000000,0.0006940000,0.0000002460
2620.0000000000,11.3000000000,0.3810000000,0.0060400000,0.0455000000,1.0000000000,0.0001840000,0.0000474000,3.0000000000,0.0006640000,0.0000003630,3.0000000000,0.0006640000,0.0000003630,3.0000000000,0.0006330000,0.0000003490
2620.0000000000,11.3000000000,0.3820000000,0.0060400000,0.0527000000,2.0000000000,0.0001800000,0.0000847000,3.0000000000,0.0006730000,0.0000003590,3.0000000000,0.0006730000,0.0000003590,3.0000000000,0.0006410000,0.0000003450
2620.0000000000,11.3000000000,0.3240000000,0.0050300000,0.0520000000,1.0000000000,0.0000024400,0.0000009920,3.0000000000,0.0006740000,0.0000002350,3.0000000000,0.0006740000,0.0000002350,3.0000000000,0.0006470000,0.0000002280
2620.0000000000,11.3000000000,0.3210000000,0.0050300000,0.0542000000,1.0000000000,0.0000018200,0.0000008190,3.0000000000,0.0006700000,0.0000002340,3.0000000000,0.0006700000,0.0000002340,3.0000000000,0.0006410000,0.0000002260
2630.0000000000,11.3000000000,0.3780000000,0.0060400000,0.0539000000,2.0000000000,0.0001450000,0.0000722000,3.0000000000,0.0006610000,0.0000003620,3.0000000000,0.0006610000,0.0000003620,3.0000000000,0.0006270000,0.0000003460
2630.0000000000,11.3000000000,0.3790000000,0.0060400000,0.0454000000,1.0000000000,0.0001220000,0.0000422000,3.0000000000,0.0006620000,0.0000003620,3.0000000000,0.0006620000,0.0000003620,3.0000000000,0.0006290000,0.0000003470
2650.0000000000,11.5000000000,0.3750000000,0.0060400000,0.0596000000,1.0000000000,0.0000038700,0.0000014900,3.0000000000,0.0006370000,0.0000003530,3.0000000000,0.0006370000,0.0000003530,3.0000000000,0.0005950000,0.0000003290
2660.0000000000,11.5000000000,0.3730000000,0.0060400000,0.0546000000,1.0000000000,0.0000024600,0.0000011200,3.0000000000,0.0006200000,0.0000003460,3.0000000000,0.0006200000,0.0000003460,3.0000000000,0.0005740000,0.0000003180
2660.0000000000,11.6000000000,0.3720000000,0.0060400000,0.0588000000,1.0000000000,0.0000016100,0.0000006130,3.0000000000,0.0006160000,0.0000003440,3.0000000000,0.0006160000,0.0000003440,3.0000000000,0.0005680000,0.0000003150
2670.0000000000,11.6000000000,0.3710000000,0.0060400000,0.0475000000,1.0000000000,0.0000032100,0.0000007970,3.0000000000,0.0006120000,0.0000003420,3.0000000000,0.0006120000,0.0000003420,3.0000000000,0.0005630000,0.0000003120
2670.0000000000,11.6000000000,0.3720000000,0.0060400000,0.0595000000,1.0000000000,0.0000012400,0.0000004460,3.0000000000,0.0006140000,0.0000003430,3.0000000000,0.0006140000,0.0000003430,3.0000000000,0.0005650000,0.0000003140
2700.0000000000,11.8000000000,0.3610000000,0.0060400000,0.0588000000,1.0000000000,0.0000008070,0.0000003080,3.0000000000,0.0005790000,0.0000003220,3.0000000000,0.0005790000,0.0000003220,3.0000000000,0.0005200000,0.0000002900
2700.0000000000,11.8000000000,0.3620000000,0.0060400000,0.0570000000,1.0000000000,0.0000008960,0.0000003630,3.0000000000,0.0005800000,0.0000003230,3.0000000000,0.0005800000,0.0000003230,3.0000000000,0.0005210000,0.0000002910
2710.0000000000,11.8000000000,0.3600000000,0.0060400000,0.0477000000,1.0000000000,0.0000018300,0.0000006810,3.0000000000,0.0005760000,0.0000003200,3.0000000000,0.0005760000,0.0000003200,3.0000000000,0.0005160000,0.0000002880
2730.0000000000,11.9000000000,0.3570000000,0.0060400000,0.0596000000,1.0000000000,0.0000006930,0.0000002420,3.0000000000,0.0005620000,0.0000003110,3.0000000000,0.0005620000,0.0000003110,3.0000000000,0.0005000000,0.0000002790
2730.0000000000,12.0000000000,0.3570000000,0.0060400000,0.0494000000,1.0000000000,0.0000045700,0.0000014500,3.0000000000,0.0005590000,0.0000003090,3.0000000000,0.0005590000,0.0000003090,3.0000000000,0.0004960000,0.0000002770
2730.0000000000,12.0000000000,0.3570000000,0.0060400000,0.0501000000,1.0000000000,0.0000029100,0.0000010700,3.0000000000,0.0005580000,0.0000003080,3.0000000000,0.0005580000,0.0000003080,3.0000000000,0.0004950000,0.0000002760
2740.0000000000,12.0000000000,0.3570000000,0.0060400000,0.3590000000,1.0000000000,0.0000015000,0.0000006260,3.0000000000,0.0005550000,0.0000003060,3.0000000000,0.0005550000,0.0000003060,3.0000000000,0.0004910000,0.0000002740
2750.0000000000,12.1000000000,0.3570000000,0.0060400000,0.0484000000,1.0000000000,0.0000015700,0.0000006380,3.0000000000,0.0005470000,0.0000003010,3.0000000000,0.0005470000,0.0000003010,3.0000000000,0.0004830000,0.0000002700
2770.0000000000,12.2000000000,0.3550000000,0.0060400000,0.0506000000,1.0000000000,0.0000015500,0.0000006020,3.0000000000,0.0005300000,0.0000002920,3.0000000000,0.0005300000,0.0000002920,3.0000000000,0.0004670000,0.0000002600
2770.0000000000,12.2000000000,0.3560000000,0.0060400000,0.0483000000,1.0000000000,0.0000035200,0.0000018700,3.0000000000,0.0005330000,0.0000002930,3.0000000000,0.0005330000,0.0000002930,3.0000000000,0.0004700000,0.0000002620
2770.0000000000,12.2000000000,0.3560000000,0.0060400000,0.0595000000,1.0000000000,0.0000005350,0.0000001910,3.0000000000,0.0005350000,0.0000002950,3.0000000000,0.0005350000,0.0000002950,3.0000000000,0.0004720000,0.0000002630
2770.0000000000,12.2000000000,0.3560000000,0.0060400000,0.0476000000,1.0000000000,0.0000015700,0.0000005890,3.0000000000,0.0005340000,0.0000002940,3.0000000000,0.0005340000,0.0000002940,3.0000000000,0.0004710000,0.0000002620
2810.0000000000,12.5000000000,0.3510000000,0.0060400000,0.0503000000,1.0000000000,0.0000019100,0.0000006940,3.0000000000,0.0005070000,0.0000002780,3.0000000000,0.0005070000,0.0000002780,3.0000000000,0.0004470000,0.0000002490
2810.0000000000,12.5000000000,0.3510000000,0.0060400000,0.0500000000,1.0000000000,0.0000021800,0.0000008600,3.0000000000,0.0005080000,0.0000002790,3.0000000000,0.0005080000,0.0000002790,3.0000000000,0.0004480000,0.0000002490
2810.0000000000,12.4000000000,0.3500000000,0.0060400000,0.0477000000,1.0000000000,0.0000013000,0.0000005680,3.0000000000,0.0005100000,0.0000002800,3.0000000000,0.0005100000,0.0000002800,3.0000000000,0.0004500000,0.0000002500
2810.0000000000,12.4000000000,0.3510000000,0.0060400000,0.0595000000,1.0000000000,0.0000004570,0.0000001640,3.0000000000,0.0005110000,0.0000002810,3.0000000000,0.0005110000,0.0000002810,3.0000000000,0.0004510000,0.0000002510
2840.0000000000,12.6000000000,0.3500000000,0.0060400000,0.0519000000,1.0000000000,0.0000013300,0.0000005450,3.0000000000,0.0004950000,0.0000002710,3.0000000000,0.0004950000,0.0000002710,3.0000000000,0.0004380000,0.0000002440
2840.0000000000,12.6000000000,0.3490000000,0.0060400000,0.0540000000,1.0000000000,0.0000008890,0.0000003580,3.0000000000,0.0004930000,0.0000002700,3.0000000000,0.0004930000,0.0000002700,3.0000000000,0.0004370000,0.0000002430
2870.0000000000,12.8000000000,0.3430000000,0.0060400000,0.0476000000,1.0000000000,0.0000014200,0.0000005390,3.0000000000,0.0004770000,0.0000002610,3.0000000000,0.0004770000,0.0000002610,3.0000000000,0.0004260000,0.0000002370
2870.0000000000,12.8000000000,0.3430000000,0.0060400000,0.0596000000,1.0000000000,0.0000005020,0.0000001910,3.0000000000,0.0004780000,0.0000002620,3.0000000000,0.0004780000,0.0000002620,3.0000000000,0.0004260000,0.0000002380
2880.0000000000,12.9000000000,0.3430000000,0.0060400000,0.0543000000,1.0000000000,0.0000009020,0.0000003850,3.0000000000,0.0004700000,0.0000002580,3.0000000000,0.0004700000,0.0000002580,3.0000000000,0.0004220000,0.0000002350
2880.0000000000,12.8000000000,0.3430000000,0.0060400000,0.0541000000,1.0000000000,0.0000012400,0.0000004830,3.0000000000,0.0004710000,0.0000002580,3.0000000000,0.0004710000,0.0000002580,3.0000000000,0.0004230000,0.0000002350
2890.0000000000,12.9000000000,0.3430000000,0.0060400000,0.0476000000,1.0000000000,0.0000012500,0.0000005090,3.0000000000,0.0004650000,0.0000002550,3.0000000000,0.0004650000,0.0000002550,3.0000000000,0.0004190000,0.0000002340
2900.0000000000,13.0000000000,0.3420000000,0.0060400000,0.3500000000,1.0000000000,0.0000006680,0.0000002540,3.0000000000,0.0004560000,0.0000002510,3.0000000000,0.0004560000,0.0000002510,3.0000000000,0.0004150000,0.0000002310
2920.0000000000,13.1000000000,0.3400000000,0.0060400000,0.0552000000,1.0000000000,0.0000005950,0.0000002270,3.0000000000,0.0004450000,0.0000002460,3.0000000000,0.0004450000,0.0000002460,3.0000000000,0.0004090000,0.0000002280
2920.0000000000,13.1000000000,0.3400000000,0.0060400000,0.0546000000,1.0000000000,0.0000008030,0.0000003180,3.0000000000,0.0004460000,0.0000002470,3.0000000000,0.0004460000,0.0000002470,3.0000000000,0.0004100000,0.0000002280
2930.0000000000,13.2000000000,0.3390000000,0.0060400000,0.0476000000,1.0000000000,0.0000011400,0.0000004590,3.0000000000,0.0004420000,0.0000002450,3.0000000000,0.0004420000,0.0000002450,3.0000000000,0.0004070000,0.0000002270
2930.0000000000,13.1000000000,0.3390000000,0.0060400000,0.0595000000,1.0000000000,0.0000003800,0.0000001390,3.0000000000,0.0004430000,0.0000002450,3.0000000000,0.0004430000,0.0000002450,3.0000000000,0.0004080000,0.0000002270
2950.0000000000,13.3000000000,0.3340000000,0.0060400000,0.0482000000,1.0000000000,0.0000026900,0.0000014400,3.0000000000,0.0004300000,0.0000002390,3.0000000000,0.0004300000,0.0000002390,3.0000000000,0.0004010000,0.0000002240
2960.0000000000,13.4000000000,0.3310000000,0.0060400000,0.0589000000,1.0000000000,0.0000005060,0.0000002020,3.0000000000,0.0004210000,0.0000002340,3.0000000000,0.0004210000,0.0000002340,3.0000000000,0.0003970000,0.0000002210
2970.0000000000,13.4000000000,0.3290000000,0.0060400000,0.0476000000,1.0000000000,0.0000010800,0.0000004490,3.0000000000,0.0004190000,0.0000002330,3.0000000000,0.0004190000,0.0000002330,3.0000000000,0.0003960000,0.0000002210
2990.0000000000,13.5000000000,0.3240000000,0.0060400000,0.0596000000,1.0000000000,0.0000003840,0.0000001470,3.0000000000,0.0004090000,0.0000002280,3.0000000000,0.0004090000,0.0000002280,3.0000000000,0.0003900000,0.0000002170
2990.0000000000,13.5000000000,0.3230000000,0.0060400000,0.0481000000,1.0000000000,0.0000024900,0.0000013300,3.0000000000,0.0004070000,0.0000002270,3.0000000000,0.0004070000,0.0000002270,3.0000000000,0.0003890000,0.0000002170
2990.0000000000,13.5000000000,0.3240000000,0.0060400000,0.0477000000,1.0000000000,0.0000011100,0.0000004140,3.0000000000,0.0004080000,0.0000002270,3.0000000000,0.0004080000,0.0000002270,3.0000000000,0.0003900000,0.0000002170
3000.0000000000,13.6000000000,0.3820000000,0.0072400000,0.0455000000,1.0000000000,0.0001300000,0.0000437000,3.0000000000,0.0004000000,0.0000003420,3.0000000000,0.0004000000,0.0000003420,3.0000000000,0.0003850000,0.0000003290
3000.0000000000,13.6000000000,0.3830000000,0.0072400000,0.0526000000,2.0000000000,0.0001320000,0.0000691000,3.0000000000,0.0004040000,0.0000003380,3.0000000000,0.0004040000,0.0000003380,3.0000000000,0.0003900000,0.0000003250
3020.0000000000,13.8000000000,0.3720000000,0.0072400000,0.0591000000,1.0000000000,0.0000026300,0.0000010800,3.0000000000,0.0003860000,0.0000003300,3.0000000000,0.0003860000,0.0000003300,3.0000000000,0.0003770000,0.0000003210
3030.0000000000,13.8000000000,0.3690000000,0.0072400000,0.0493000000,1.0000000000,0.0000047800,0.0000019100,3.0000000000,0.0003820000,0.0000003270,3.0000000000,0.0003820000,0.0000003270,3.0000000000,0.0003740000,0.0000003190
3030.0000000000,13.8000000000,0.3680000000,0.0072400000,0.0519000000,1.0000000000,0.0000026800,0.0000010500,3.0000000000,0.0003800000,0.0000003250,3.0000000000,0.0003800000,0.0000003250,3.0000000000,0.0003730000,0.0000003180
3030.0000000000,13.8000000000,0.3710000000,0.0072400000,0.0476000000,1.0000000000,0.0000060200,0.0000009310,3.0000000000,0.0003840000,0.0000003290,3.0000000000,0.0003840000,0.0000003290,3.0000000000,0.0003750000,0.0000003200
3060.0000000000,14.0000000000,0.3600000000,0.0072400000,0.3530000000,1.0000000000,0.0000012800,0.0000005800,3.0000000000,0.0003660000,0.0000003120,3.0000000000,0.0003660000,0.0000003120,3.0000000000,0.0003620000,0.0000003100
3070.0000000000,14.1000000000,0.3550000000,0.0072400000,0.0507000000,1.0000000000,0.0000015300,0.0000006750,3.0000000000,0.0003560000,0.0000003040,3.0000000000,0.0003560000,0.0000003040,3.0000000000,0.0003550000,0.0000003040
3070.0000000000,14.1000000000,0.3560000000,0.0072400000,0.0504000000,1.0000000000,0.0000020000,0.0000007490,3.0000000000,0.0003570000,0.0000003040,3.0000000000,0.0003570000,0.0000003040,3.0000000000,0.0003560000,0.0000003050
3070.0000000000,14.1000000000,0.3570000000,0.0072400000,0.0476000000,1.0000000000,0.0000015700,0.0000005620,3.0000000000,0.0003600000,0.0000003070,3.0000000000,0.0003600000,0.0000003070,3.0000000000,0.0003580000,0.0000003070
3070.0000000000,14.1000000000,0.3580000000,0.0072400000,0.0596000000,1.0000000000,0.0000005820,0.0000002200,3.0000000000,0.0003610000,0.0000003080,3.0000000000,0.0003610000,0.0000003080,3.0000000000,0.0003590000,0.0000003070
3100.0000000000,14.3000000000,0.3550000000,0.0072400000,0.0536000000,1.0000000000,0.0000012600,0.0000005310,3.0000000000,0.0003430000,0.0000002920,3.0000000000,0.0003430000,0.0000002920,3.0000000000,0.0003450000,0.0000002970
3100.0000000000,14.3000000000,0.3550000000,0.0072400000,0.0531000000,1.0000000000,0.0000011100,0.0000004960,3.0000000000,0.0003440000,0.0000002920,3.0000000000,0.0003440000,0.0000002920,3.0000000000,0.0003450000,0.0000002970
3110.0000000000,14.4000000000,0.3570000000,0.0072400000,0.0476000000,1.0000000000,0.0000013900,0.0000004880,3.0000000000,0.0003370000,0.0000002870,3.0000000000,0.0003370000,0.0000002870,3.0000000000,0.0003400000,0.0000002930
3140.0000000000,14.6000000000,0.3550000000,0.0072400000,0.0681000000,1.0000000000,0.0000006150,0.0000002360,3.0000000000,0.0003190000,0.0000002710,3.0000000000,0.0003190000,0.0000002710,3.0000000000,0.0003260000,0.0000002790
3140.0000000000,14.6000000000,0.3560000000,0.0072400000,0.0550000000,1.0000000000,0.0000007120,0.0000003010,3.0000000000,0.0003210000,0.0000002720,3.0000000000,0.0003210000,0.0000002720,3.0000000000,0.0003270000,0.0000002800
3140.0000000000,14.6000000000,0.3560000000,0.0072400000,0.0545000000,1.0000000000,0.0000009130,0.0000003450,3.0000000000,0.0003210000,0.0000002730,3.0000000000,0.0003210000,0.0000002730,3.0000000000,0.0003270000,0.0000002810
3150.0000000000,14.7000000000,0.3550000000,0.0072400000,0.0476000000,1.0000000000,0.0000012900,0.0000004280,3.0000000000,0.0003170000,0.0000002690,3.0000000000,0.0003170000,0.0000002690,3.0000000000,0.0003240000,0.0000002780
3150.0000000000,14.6000000000,0.3550000000,0.0072400000,0.0596000000,1.0000000000,0.0000004480,0.0000001750,3.0000000000,0.0003180000,0.0000002700,3.0000000000,0.0003180000,0.0000002700,3.0000000000,0.0003250000,0.0000002780
3180.0000000000,14.9000000000,0.3440000000,0.0072400000,0.0555000000,1.0000000000,0.0000005640,0.0000002210,3.0000000000,0.0003030000,0.0000002560,3.0000000000,0.0003030000,0.0000002560,3.0000000000,0.0003120000,0.0000002650
3180.0000000000,14.9000000000,0.3430000000,0.0072400000,0.0593000000,1.0000000000,0.0000004400,0.0000001660,3.0000000000,0.0003010000,0.0000002550,3.0000000000,0.0003010000,0.0000002550,3.0000000000,0.0003110000,0.0000002640
3190.0000000000,14.9000000000,0.3410000000,0.0072400000,0.0476000000,1.0000000000,0.0000011400,0.0000004300,3.0000000000,0.0003000000,0.0000002540,3.0000000000,0.0003000000,0.0000002540,3.0000000000,0.0003100000,0.0000002630
3200.0000000000,15.0000000000,0.3380000000,0.0072400000,0.4200000000,1.0000000000,0.0000010200,0.0000004270,3.0000000000,0.0002970000,0.0000002510,3.0000000000,0.0002970000,0.0000002510,3.0000000000,0.0003080000,0.0000002610
3210.0000000000,15.1000000000,0.3320000000,0.0072400000,0.0476000000,1.0000000000,0.0000012000,0.0000004570,3.0000000000,0.0002930000,0.0000002470,3.0000000000,0.0002930000,0.0000002470,3.0000000000,0.0003040000,0.0000002570
3210.0000000000,15.1000000000,0.3330000000,0.0072400000,0.0536000000,1.0000000000,0.0000003720,0.0000001410,3.0000000000,0.0002930000,0.0000002480,3.0000000000,0.0002930000,0.0000002480,3.0000000000,0.0003040000,0.0000002570
3230.0000000000,15.3000000000,0.3820000000,0.0086900000,0.0454000000,1.0000000000,0.0000961000,0.0000856000,3.0000000000,0.0002860000,0.0000003570,3.0000000000,0.0002860000,0.0000003570,3.0000000000,0.0002980000,0.0000003730
3230.0000000000,15.2000000000,0.3230000000,0.0072400000,0.0596000000,1.0000000000,0.0000002770,0.0000001060,3.0000000000,0.0002860000,0.0000002420,3.0000000000,0.0002860000,0.0000002420,3.0000000000,0.0002980000,0.0000002520
3240.0000000000,15.3000000000,0.3790000000,0.0086900000,0.0546000000,2.0000000000,0.0002980000,0.0000317000,3.0000000000,0.0002810000,0.0000003600,3.0000000000,0.0002810000,0.0000003600,3.0000000000,0.0002930000,0.0000003760
3250.0000000000,15.4000000000,0.3720000000,0.0086900000,0.0536000000,1.0000000000,0.0000138000,0.0000052700,3.0000000000,0.0002780000,0.0000003560,3.0000000000,0.0002780000,0.0000003560,3.0000000000,0.0002890000,0.0000003730
3250.0000000000,15.4000000000,0.3720000000,0.0086900000,0.0533000000,1.0000000000,0.0000202000,0.0000070900,3.0000000000,0.0002780000,0.0000003570,3.0000000000,0.0002780000,0.0000003570,3.0000000000,0.0002890000,0.0000003730
3260.0000000000,15.5000000000,0.3650000000,0.0086900000,0.0595000000,1.0000000000,0.0000026400,0.0000010700,3.0000000000,0.0002750000,0.0000003530,3.0000000000,0.0002750000,0.0000003530,3.0000000000,0.0002850000,0.0000003700
3280.0000000000,15.7000000000,0.3620000000,0.0086900000,0.0476000000,1.0000000000,0.0000022200,0.0000005390,3.0000000000,0.0002670000,0.0000003430,3.0000000000,0.0002670000,0.0000003430,3.0000000000,0.0002760000,0.0000003610
3290.0000000000,15.8000000000,0.3610000000,0.0086900000,0.0546000000,1.0000000000,0.0000012200,0.0000004960,3.0000000000,0.0002640000,0.0000003390,3.0000000000,0.0002640000,0.0000003390,3.0000000000,0.0002720000,0.0000003560
3290.0000000000,15.8000000000,0.3610000000,0.0086900000,0.0543000000,1.0000000000,0.0000012800,0.0000005570,3.0000000000,0.0002640000,0.0000003390,3.0000000000,0.0002640000,0.0000003390,3.0000000000,0.0002720000,0.0000003560
3320.0000000000,16.0000000000,0.3570000000,0.0086900000,0.0476000000,1.0000000000,0.0000014800,0.0000005100,3.0000000000,0.0002560000,0.0000003300,3.0000000000,0.0002560000,0.0000003300,3.0000000000,0.0002630000,0.0000003400
3320.0000000000,16.0000000000,0.3570000000,0.0086900000,0.3490000000,1.0000000000,0.0000005020,0.0000002120,3.0000000000,0.0002560000,0.0000003300,3.0000000000,0.0002560000,0.0000003300,3.0000000000,0.0002640000,0.0000003420
3320.0000000000,16.0000000000,0.3580000000,0.0086900000,0.0591000000,1.0000000000,0.0000005970,0.0000002350,3.0000000000,0.0002570000,0.0000003310,3.0000000000,0.0002570000,0.0000003310,3.0000000000,0.0002640000,0.0000003420
3330.0000000000,16.1000000000,0.3660000000,0.0086900000,0.0553000000,1.0000000000,0.0000007020,0.0000002900,3.0000000000,0.0002520000,0.0000003260,3.0000000000,0.0002520000,0.0000003260,3.0000000000,0.0002590000,0.0000003310
3340.0000000000,16.2000000000,0.3700000000,0.0086900000,0.0476000000,1.0000000000,0.0000014200,0.0000005140,3.0000000000,0.0002500000,0.0000003240,3.0000000000,0.0002500000,0.0000003240,3.0000000000,0.0002570000,0.0000003270
3360.0000000000,16.4000000000,0.3800000000,0.0086900000,0.0595000000,1.0000000000,0.0000005010,0.0000002050,3.0000000000,0.0002460000,0.0000003190,3.0000000000,0.0002460000,0.0000003190,3.0000000000,0.0002490000,0.0000003130
3360.0000000000,16.3000000000,0.3790000000,0.0086900000,0.0592000000,1.0000000000,0.0000005590,0.0000002160,3.0000000000,0.0002460000,0.0000003190,3.0000000000,0.0002460000,0.0000003190,3.0000000000,0.0002500000,0.0000003140
3360.0000000000,16.4000000000,0.3800000000,0.0086900000,0.0477000000,1.0000000000,0.0000013600,0.0000005020,3.0000000000,0.0002450000,0.0000003190,3.0000000000,0.0002450000,0.0000003190,3.0000000000,0.0002480000,0.0000003110
3380.0000000000,16.5000000000,0.3810000000,0.0086900000,0.0595000000,1.0000000000,0.0000004070,0.0000001660,3.0000000000,0.0002410000,0.0000003130,3.0000000000,0.0002410000,0.0000003130,3.0000000000,0.0002380000,0.0000002990
3400.0000000000,16.7000000000,0.3600000000,0.0086900000,0.0494000000,1.0000000000,0.0000029500,0.0000008990,3.0000000000,0.0002350000,0.0000003040,3.0000000000,0.0002350000,0.0000003040,3.0000000000,0.0002240000,0.0000002860
3400.0000000000,16.7000000000,0.3630000000,0.0086900000,0.0511000000,1.0000000000,0.0000024500,0.0000012900,3.0000000000,0.0002350000,0.0000003050,3.0000000000,0.0002350000,0.0000003050,3.0000000000,0.0002250000,0.0000002870
3400.0000000000,16.7000000000,0.3640000000,0.0086900000,0.0475000000,1.0000000000,0.0000010700,0.0000003940,3.0000000000,0.0002350000,0.0000003050,3.0000000000,0.0002350000,0.0000003050,3.0000000000,0.0002250000,0.0000002880
3430.0000000000,17.0000000000,0.3290000000,0.0086900000,0.5010000000,1.0000000000,0.0000005270,0.0000002130,3.0000000000,0.0002250000,0.0000002900,3.0000000000,0.0002250000,0.0000002900,3.0000000000,0.0002100000,0.0000002740
3440.0000000000,17.1000000000,0.3290000000,0.0086900000,0.0504000000,1.0000000000,0.0000009740,0.0000003820,3.0000000000,0.0002210000,0.0000002830,3.0000000000,0.0002210000,0.0000002830,3.0000000000,0.0002070000,0.0000002700
3440.0000000000,17.1000000000,0.3290000000,0.0086900000,0.0482000000,1.0000000000,0.0000020700,0.0000009970,3.0000000000,0.0002220000,0.0000002850,3.0000000000,0.0002220000,0.0000002850,3.0000000000,0.0002080000,0.0000002710
3440.0000000000,17.1000000000,0.3290000000,0.0086900000,0.0476000000,1.0000000000,0.0000008350,0.0000003130,3.0000000000,0.0002230000,0.0000002860,3.0000000000,0.0002230000,0.0000002860,3.0000000000,0.0002080000,0.0000002710
3440.0000000000,17.1000000000,0.3290000000,0.0086900000,0.0595000000,1.0000000000,0.0000003140,0.0000001200,3.0000000000,0.0002240000,0.0000002870,3.0000000000,0.0002240000,0.0000002870,3.0000000000,0.0002090000,0.0000002720
3470.0000000000,17.3000000000,0.3260000000,0.0086900000,0.0519000000,1.0000000000,0.0000007070,0.0000002970,3.0000000000,0.0002130000,0.0000002720,3.0000000000,0.0002130000,0.0000002720,3.0000000000,0.0002020000,0.0000002610
3470.0000000000,17.3000000000,0.3260000000,0.0086900000,0.0504000000,1.0000000000,0.0000008130,0.0000003540,3.0000000000,0.0002130000,0.0000002720,3.0000000000,0.0002130000,0.0000002720,3.0000000000,0.0002020000,0.0000002610
3500.0000000000,17.6000000000,0.3830000000,0.0104000000,0.0465000000,1.0000000000,0.0000188000,0.0000139000,3.0000000000,0.0002080000,0.0000003570,3.0000000000,0.0002080000,0.0000003570,3.0000000000,0.0002050000,0.0000003500
3500.0000000000,17.6000000000,0.3220000000,0.0086900000,0.0595000000,1.0000000000,0.0000002080,0.0000000824,3.0000000000,0.0002010000,0.0000002570,3.0000000000,0.0002010000,0.0000002570,3.0000000000,0.0001970000,0.0000002510
3510.0000000000,17.7000000000,0.3760000000,0.0104000000,0.0501000000,1.0000000000,0.0000448000,0.0000123000,3.0000000000,0.0001950000,0.0000003690,3.0000000000,0.0001950000,0.0000003690,3.0000000000,0.0001930000,0.0000003660
3510.0000000000,17.7000000000,0.3810000000,0.0104000000,0.0456000000,1.0000000000,0.0001370000,0.0000777000,3.0000000000,0.0001970000,0.0000003720,3.0000000000,0.0001970000,0.0000003720,3.0000000000,0.0001950000,0.0000003690
3510.0000000000,17.7000000000,0.3810000000,0.0104000000,0.0526000000,2.0000000000,0.0001330000,0.0000647000,3.0000000000,0.0001970000,0.0000003730,3.0000000000,0.0001970000,0.0000003730,3.0000000000,0.0001960000,0.0000003700
3510.0000000000,17.6000000000,0.3830000000,0.0104000000,0.0455000000,1.0000000000,0.0000479000,0.0000435000,3.0000000000,0.0002010000,0.0000003700,3.0000000000,0.0002010000,0.0000003700,3.0000000000,0.0001970000,0.0000003630
3540.0000000000,18.0000000000,0.3620000000,0.0104000000,0.3480000000,1.0000000000,0.0000009850,0.0000004100,3.0000000000,0.0001860000,0.0000003530,3.0000000000,0.0001860000,0.0000003530,3.0000000000,0.0001870000,0.0000003580
3550.0000000000,18.2000000000,0.3550000000,0.0104000000,0.0499000000,1.0000000000,0.0000008770,0.0000003340,3.0000000000,0.0001820000,0.0000003450,3.0000000000,0.0001820000,0.0000003450,3.0000000000,0.0001830000,0.0000003530
3550.0000000000,18.1000000000,0.3550000000,0.0104000000,0.0493000000,1.0000000000,0.0000011400,0.0000003980,3.0000000000,0.0001820000,0.0000003450,3.0000000000,0.0001820000,0.0000003450,3.0000000000,0.0001840000,0.0000003530
3570.0000000000,18.3000000000,0.3510000000,0.0104000000,0.0476000000,1.0000000000,0.0000004410,0.0000001440,3.0000000000,0.0001780000,0.0000003370,3.0000000000,0.0001780000,0.0000003370,3.0000000000,0.0001800000,0.0000003460
3570.0000000000,18.3000000000,0.3510000000,0.0104000000,0.0596000000,1.0000000000,0.0000001660,0.0000000676,3.0000000000,0.0001780000,0.0000003380,3.0000000000,0.0001780000,0.0000003380,3.0000000000,0.0001800000,0.0000003470
3580.0000000000,18.4000000000,0.3500000000,0.0104000000,0.0504000000,1.0000000000,0.0000004680,0.0000001760,3.0000000000,0.0001760000,0.0000003350,3.0000000000,0.0001760000,0.0000003350,3.0000000000,0.0001790000,0.0000003440
3580.0000000000,18.4000000000,0.3500000000,0.0104000000,0.0532000000,1.0000000000,0.0000003020,0.0000001240,3.0000000000,0.0001760000,0.0000003340,3.0000000000,0.0001760000,0.0000003340,3.0000000000,0.0001780000,0.0000003430
3590.0000000000,18.5000000000,0.3490000000,0.0104000000,0.0476000000,1.0000000000,0.0000002960,0.0000001130,3.0000000000,0.0001730000,0.0000003290,3.0000000000,0.0001730000,0.0000003290,3.0000000000,0.0001760000,0.0000003370
3610.0000000000,18.7000000000,0.3490000000,0.0104000000,0.0596000000,1.0000000000,0.0000000900,0.0000000358,3.0000000000,0.0001700000,0.0000003220,3.0000000000,0.0001700000,0.0000003220,3.0000000000,0.0001730000,0.0000003300
3620.0000000000,18.8000000000,0.3490000000,0.0104000000,0.0504000000,1.0000000000,0.0000003490,0.0000001230,3.0000000000,0.0001680000,0.0000003200,3.0000000000,0.0001680000,0.0000003200,3.0000000000,0.0001720000,0.0000003280
3620.0000000000,18.8000000000,0.3490000000,0.0104000000,0.0532000000,1.0000000000,0.0000001900,0.0000000798,3.0000000000,0.0001680000,0.0000003190,3.0000000000,0.0001680000,0.0000003190,3.0000000000,0.0001720000,0.0000003260
3630.0000000000,18.9000000000,0.3500000000,0.0104000000,0.0477000000,1.0000000000,0.0000002320,0.0000000859,3.0000000000,0.0001660000,0.0000003160,3.0000000000,0.0001660000,0.0000003160,3.0000000000,0.0001700000,0.0000003230
3640.0000000000,19.0000000000,0.3500000000,0.0104000000,0.3490000000,1.0000000000,0.0000003070,0.0000001160,3.0000000000,0.0001650000,0.0000003140,3.0000000000,0.0001650000,0.0000003140,3.0000000000,0.0001700000,0.0000003210
3660.0000000000,19.3000000000,0.3490000000,0.0104000000,0.0543000000,1.0000000000,0.0000001280,0.0000000577,3.0000000000,0.0001620000,0.0000003080,3.0000000000,0.0001620000,0.0000003080,3.0000000000,0.0001670000,0.0000003160
3660.0000000000,19.3000000000,0.3490000000,0.0104000000,0.0539000000,1.0000000000,0.0000001470,0.0000000633,3.0000000000,0.0001620000,0.0000003080,3.0000000000,0.0001620000,0.0000003080,3.0000000000,0.0001670000,0.0000003160
3690.0000000000,19.6000000000,0.3470000000,0.0104000000,0.0476000000,1.0000000000,0.0000001270,0.0000000585,3.0000000000,0.0001590000,0.0000003020,3.0000000000,0.0001590000,0.0000003020,3.0000000000,0.0001640000,0.0000003110
3690.0000000000,19.6000000000,0.3480000000,0.0104000000,0.0596000000,1.0000000000,0.0000000489,0.0000000197,3.0000000000,0.0001590000,0.0000003020,3.0000000000,0.0001590000,0.0000003020,3.0000000000,0.0001640000,0.0000003120
3690.0000000000,19.6000000000,0.3480000000,0.0104000000,0.0536000000,1.0000000000,0.0000000423,0.0000000166,3.0000000000,0.0001590000,0.0000003020,3.0000000000,0.0001590000,0.0000003020,3.0000000000,0.0001640000,0.0000003120
3700.0000000000,19.7000000000,0.3460000000,0.0104000000,0.0541000000,1.0000000000,0.0000000762,0.0000000333,3.0000000000,0.0001570000,0.0000003000,3.0000000000,0.0001570000,0.0000003000,3.0000000000,0.0001640000,0.0000003100
3730.0000000000,20.0000000000,0.3430000000,0.0104000000,0.0476000000,1.0000000000,0.0000000999,0.0000000486,3.0000000000,0.0001550000,0.0000002940,3.0000000000,0.0001550000,0.0000002940,3.0000000000,0.0001620000,0.0000003070
3730.0000000000,20.0000000000,0.3430000000,0.0104000000,0.0597000000,1.0000000000,0.0000000370,0.0000000150,3.0000000000,0.0001550000,0.0000002950,3.0000000000,0.0001550000,0.0000002950,3.0000000000,0.0001620000,0.0000003080
3730.0000000000,20.0000000000,0.3430000000,0.0104000000,0.0482000000,1.0000000000,0.0000004130,0.0000001940,3.0000000000,0.0001550000,0.0000002940,3.0000000000,0.0001550000,0.0000002940,3.0000000000,0.0001620000,0.0000003070


==> residual_data/residual_cg_step000001.dat <==
# iter residual
1 2.4712742100000001e-05
2 2.9803933300000000e-06
3 5.3945193099999999e-07


==> residual_data/residual_cg_step000002.dat <==
# iter residual
1 2.6563816600000001e-05
2 2.1314228199999998e-06
3 3.2126081199999999e-07


==> residual_data/residual_cg_step000003.dat <==
# iter residual
1 2.7346598200000001e-05
2 1.7904066500000000e-06
3 2.4069276099999998e-07


==> residual_data/residual_cg_step001449.dat <==
# iter residual
1 2.5448901999999998e-05
2 1.1560772500000001e-06
3 1.2106361200000000e-07


==> residual_data/residual_cg_step001450.dat <==
# iter residual
1 2.5460650400000001e-05
2 1.1565943599999999e-06
3 1.2112150100000001e-07


==> residual_data/residual_cg_step001451.dat <==
# iter residual
1 2.5472539699999998e-05
2 1.1571196900000000e-06
3 1.2118006899999999e-07


==> residual_data/residual_cg_step003729.dat <==
# iter residual
1 1.1412281200000000e-05
2 1.5439549000000000e-06
3 2.9460295400000003e-07


==> residual_data/residual_cg_step003730.dat <==
# iter residual
1 1.1405859999999999e-05
2 1.5430770000000001e-06
3 2.9443256700000002e-07


==> residual_data/residual_cg_step003731.dat <==
# iter residual
1 1.1399469999999999e-05
2 1.5422036600000000e-06
3 2.9426308400000001e-07


==> residual_data/residual_gmres_step000001.dat <==
# iter residual
1 3.4007580600000000e-03
2 2.8828297100000001e-03
3 6.5780657800000000e-04
4 1.1800997800000000e-04
5 2.4319874900000001e-05


==> residual_data/residual_gmres_step000002.dat <==
# iter residual
1 5.3734310300000000e-05


==> residual_data/residual_gmres_step000003.dat <==
# iter residual
1 4.0871719800000002e-05


==> residual_data/residual_gmres_step001449.dat <==
# iter residual
1 1.5763015600000000e-06


==> residual_data/residual_gmres_step001450.dat <==
# iter residual
1 1.4688503000000000e-06


==> residual_data/residual_gmres_step001451.dat <==
# iter residual
1 1.0293789400000001e-06


==> residual_data/residual_gmres_step003729.dat <==
# iter residual
1 1.2404332700000000e-08


==> residual_data/residual_gmres_step003730.dat <==
# iter residual
1 4.8598015399999998e-08


==> residual_data/residual_gmres_step003731.dat <==
# iter residual
1 1.9431229400000001e-07

